System stabilization with policy optimization on unstable latent manifolds

Stability is a basic requirement when studying the behavior of dynamical systems. However, stabilizing dynamical systems via reinforcement learning is challenging because only little data can be collected over short time horizons before instabilities are triggered and data become meaningless. This work introduces a reinforcement learning approach that is formulated over latent manifolds of unstable dynamics so that stabilizing policies can be trained from few data samples. The unstable manifolds are minimal in the sense that they contain the lowest dimensional dynamics that are necessary for learning policies that guarantee stabilization. This is in stark contrast to generic latent manifolds that aim to approximate all -- stable and unstable -- system dynamics and thus are higher dimensional and often require higher amounts of data. Experiments demonstrate that the proposed approach stabilizes even complex physical systems from few data samples for which other methods that operate either directly in the system state space or on generic latent manifolds fail.

==> graphics/data/example_angles.dat <==
100	1.5688
86.975	1.5685
75.646	1.5682
65.793	1.5678
57.224	1.5673
49.77	1.5668
43.288	1.5662
37.649	1.5655
32.745	1.5647
28.48	1.5638
24.771	1.5627
21.544	1.5615
18.738	1.5601
16.298	1.5585
14.175	1.5567
12.328	1.5546
10.723	1.5521
9.326	1.5494
8.1113	1.5461
7.0548	1.5425
6.1359	1.5382
5.3367	1.5333
4.6416	1.5277
4.037	1.5213
3.5112	1.5139
3.0539	1.5054
2.6561	1.4956
2.3101	1.4844
2.0092	1.4716
1.7475	1.4568
1.5199	1.44
1.3219	1.4206
1.1498	1.3986
1	1.3734
0.86975	1.3448
0.75646	1.3123
0.65793	1.2757
0.57224	1.2346
0.4977	1.1887
0.43288	1.138
0.37649	1.0825
0.32745	1.0225
0.2848	0.95857
0.24771	0.89156
0.21544	0.82255
0.18738	0.75284
0.16298	0.68375
0.14175	0.61657
0.12328	0.55241
0.10723	0.49213
0.09326	0.43633
0.081113	0.38529
0.070548	0.33911
0.061359	0.29768
0.053367	0.26076
0.046416	0.22804
0.04037	0.19917
0.035112	0.17379
0.030539	0.15152
0.026561	0.13203
0.023101	0.115
0.020092	0.10013
0.017475	0.087155
0.015199	0.07585
0.013219	0.066001
0.011498	0.057425
0.01	0.049958
0.0086975	0.04346
0.0075646	0.037805
0.0065793	0.032885
0.0057224	0.028604
0.004977	0.02488
0.0043288	0.02164
0.0037649	0.018822
0.0032745	0.016371
0.002848	0.014239
0.0024771	0.012385
0.0021544	0.010772
0.0018738	0.0093688
0.0016298	0.0081486
0.0014175	0.0070873
0.0012328	0.0061642
0.0010723	0.0053613
0.0009326	0.004663
0.00081113	0.0040556
0.00070548	0.0035274
0.00061359	0.0030679
0.00053367	0.0026683
0.00046416	0.0023208
0.0004037	0.0020185
0.00035112	0.0017556
0.00030539	0.0015269
0.00026561	0.001328
0.00023101	0.0011551
0.00020092	0.0010046
0.00017475	0.00087376
0.00015199	0.00075996
0.00013219	0.00066097
0.00011498	0.00057488
0.0001	0.0005


==> graphics/data/example_stabeig3.dat <==
-0.2	1.1	1.005	1.005
-0.1992	1.1	1.0049	1.0049
-0.19839	1.1	1.0049	1.0049
-0.19759	1.1	1.0048	1.0048
-0.19679	1.1	1.0048	1.0048
-0.19598	1.1	1.0048	1.0048
-0.19518	1.1	1.0047	1.0047
-0.19438	1.1	1.0047	1.0047
-0.19357	1.1	1.0046	1.0046
-0.19277	1.1	1.0046	1.0046
-0.19197	1.1	1.0046	1.0046
-0.19116	1.1	1.0045	1.0045
-0.19036	1.1	1.0045	1.0045
-0.18956	1.1	1.0044	1.0044
-0.18876	1.1	1.0044	1.0044
-0.18795	1.1	1.0044	1.0044
-0.18715	1.1	1.0043	1.0043
-0.18635	1.1	1.0043	1.0043
-0.18554	1.1	1.0042	1.0042
-0.18474	1.1	1.0042	1.0042
-0.18394	1.1	1.0042	1.0042
-0.18313	1.1	1.0041	1.0041
-0.18233	1.1	1.0041	1.0041
-0.18153	1.1	1.004	1.004
-0.18072	1.1	1.004	1.004
-0.17992	1.1	1.004	1.004
-0.17912	1.1	1.0039	1.0039
-0.17831	1.1	1.0039	1.0039
-0.17751	1.1	1.0038	1.0038
-0.17671	1.1	1.0038	1.0038
-0.1759	1.1	1.0038	1.0038
-0.1751	1.1	1.0037	1.0037
-0.1743	1.1	1.0037	1.0037
-0.17349	1.1	1.0036	1.0036
-0.17269	1.1	1.0036	1.0036
-0.17189	1.1	1.0036	1.0036
-0.17108	1.1	1.0035	1.0035
-0.17028	1.1	1.0035	1.0035
-0.16948	1.1	1.0034	1.0034
-0.16867	1.1	1.0034	1.0034
-0.16787	1.1	1.0034	1.0034
-0.16707	1.1	1.0033	1.0033
-0.16627	1.1	1.0033	1.0033
-0.16546	1.1	1.0032	1.0032
-0.16466	1.1	1.0032	1.0032
-0.16386	1.1	1.0032	1.0032
-0.16305	1.1	1.0031	1.0031
-0.16225	1.1	1.0031	1.0031
-0.16145	1.1	1.003	1.003
-0.16064	1.1	1.003	1.003
-0.15984	1.1	1.003	1.003
-0.15904	1.1	1.0029	1.0029
-0.15823	1.1	1.0029	1.0029
-0.15743	1.1	1.0028	1.0028
-0.15663	1.1	1.0028	1.0028
-0.15582	1.1	1.0028	1.0028
-0.15502	1.1	1.0027	1.0027
-0.15422	1.1	1.0027	1.0027
-0.15341	1.1	1.0026	1.0026
-0.15261	1.1	1.0026	1.0026
-0.15181	1.1	1.0026	1.0026
-0.151	1.1	1.0025	1.0025
-0.1502	1.1	1.0025	1.0025
-0.1494	1.1	1.0024	1.0024
-0.14859	1.1	1.0024	1.0024
-0.14779	1.1	1.0024	1.0024
-0.14699	1.1	1.0023	1.0023
-0.14618	1.1	1.0023	1.0023
-0.14538	1.1	1.0022	1.0022
-0.14458	1.1	1.0022	1.0022
-0.14378	1.1	1.0022	1.0022
-0.14297	1.1	1.0021	1.0021
-0.14217	1.1	1.0021	1.0021
-0.14137	1.1	1.002	1.002
-0.14056	1.1	1.002	1.002
-0.13976	1.1	1.002	1.002
-0.13896	1.1	1.0019	1.0019
-0.13815	1.1	1.0019	1.0019
-0.13735	1.1	1.0018	1.0018
-0.13655	1.1	1.0018	1.0018
-0.13574	1.1	1.0018	1.0018
-0.13494	1.1	1.0017	1.0017
-0.13414	1.1	1.0017	1.0017
-0.13333	1.1	1.0016	1.0016
-0.13253	1.1	1.0016	1.0016
-0.13173	1.1	1.0016	1.0016
-0.13092	1.1	1.0015	1.0015
-0.13012	1.1	1.0015	1.0015
-0.12932	1.1	1.0014	1.0014
-0.12851	1.1	1.0014	1.0014
-0.12771	1.1	1.0014	1.0014
-0.12691	1.1	1.0013	1.0013
-0.1261	1.1	1.0013	1.0013
-0.1253	1.1	1.0012	1.0012
-0.1245	1.1	1.0012	1.0012
-0.12369	1.1	1.0012	1.0012
-0.12289	1.1	1.0011	1.0011
-0.12209	1.1	1.0011	1.0011
-0.12129	1.1	1.001	1.001
-0.12048	1.1	1.001	1.001
-0.11968	1.1	1.001	1.001
-0.11888	1.1	1.0009	1.0009
-0.11807	1.1	1.0009	1.0009
-0.11727	1.1	1.0008	1.0008
-0.11647	1.1	1.0008	1.0008
-0.11566	1.1	1.0008	1.0008
-0.11486	1.1	1.0007	1.0007
-0.11406	1.1	1.0007	1.0007
-0.11325	1.1	1.0006	1.0006
-0.11245	1.1	1.0006	1.0006
-0.11165	1.1	1.0006	1.0006
-0.11084	1.1	1.0005	1.0005
-0.11004	1.1	1.0005	1.0005
-0.10924	1.1	1.0004	1.0004
-0.10843	1.1	1.0004	1.0004
-0.10763	1.1	1.0004	1.0004
-0.10683	1.1	1.0003	1.0003
-0.10602	1.1	1.0003	1.0003
-0.10522	1.1	1.0002	1.0002
-0.10442	1.1	1.0002	1.0002
-0.10361	1.1	1.0002	1.0002
-0.10281	1.1	1.0001	1.0001
-0.10201	1.1	1.0001	1.0001
-0.1012	1.1	1	1
-0.1004	1.1	1	1
-0.099598	1.1	0.99341	1.0066
-0.098795	1.1	0.98887	1.0111
-0.097992	1.1	0.98571	1.0143
-0.097189	1.1	0.98313	1.0168
-0.096386	1.1	0.9809	1.0191
-0.095582	1.1	0.9789	1.0211
-0.094779	1.1	0.97707	1.0229
-0.093976	1.1	0.97538	1.0246
-0.093173	1.1	0.9738	1.0262
-0.092369	1.1	0.97231	1.0277
-0.091566	1.1	0.9709	1.0291
-0.090763	1.1	0.96955	1.0304
-0.08996	1.1	0.96826	1.0317
-0.089157	1.1	0.96702	1.033
-0.088353	1.1	0.96582	1.0342
-0.08755	1.1	0.96466	1.0353
-0.086747	1.1	0.96355	1.0364
-0.085944	1.1	0.96246	1.0375
-0.085141	1.1	0.96141	1.0386
-0.084337	1.1	0.96038	1.0396
-0.083534	1.1	0.95938	1.0406
-0.082731	1.1	0.9584	1.0416
-0.081928	1.1	0.95745	1.0425
-0.081124	1.1	0.95651	1.0435
-0.080321	1.1	0.9556	1.0444
-0.079518	1.1	0.9547	1.0453
-0.078715	1.1	0.95383	1.0461
-0.077912	1.1	0.95296	1.047
-0.077108	1.1	0.95212	1.0479
-0.076305	1.1	0.95129	1.0487
-0.075502	1.1	0.95047	1.0495
-0.074699	1.1	0.94967	1.0503
-0.073896	1.1	0.94887	1.0511
-0.073092	1.1	0.94809	1.0519
-0.072289	1.1	0.94733	1.0527
-0.071486	1.1	0.94657	1.0534
-0.070683	1.1	0.94582	1.0542
-0.06988	1.1	0.94509	1.0549
-0.069076	1.1	0.94436	1.0556
-0.068273	1.1	0.94364	1.0563
-0.06747	1.1	0.94294	1.057
-0.066667	1.1	0.94224	1.0577
-0.065863	1.1	0.94155	1.0584
-0.06506	1.1	0.94086	1.0591
-0.064257	1.1	0.94019	1.0598
-0.063454	1.1	0.93952	1.0605
-0.062651	1.1	0.93886	1.0611
-0.061847	1.1	0.93821	1.0618
-0.061044	1.1	0.93756	1.0624
-0.060241	1.1	0.93692	1.0631
-0.059438	1.1	0.93629	1.0637
-0.058635	1.1	0.93566	1.0643
-0.057831	1.1	0.93504	1.0649
-0.057028	1.1	0.93443	1.0656
-0.056225	1.1	0.93382	1.0662
-0.055422	1.1	0.93321	1.0668
-0.054618	1.1	0.93261	1.0674
-0.053815	1.1	0.93202	1.068
-0.053012	1.1	0.93143	1.0686
-0.052209	1.1	0.93085	1.0691
-0.051406	1.1	0.93027	1.0697
-0.050602	1.1	0.9297	1.0703
-0.049799	1.1	0.92913	1.0709
-0.048996	1.1	0.92857	1.0714
-0.048193	1.1	0.92801	1.072
-0.04739	1.1	0.92745	1.0725
-0.046586	1.1	0.9269	1.0731
-0.045783	1.1	0.92635	1.0736
-0.04498	1.1	0.92581	1.0742
-0.044177	1.1	0.92527	1.0747
-0.043373	1.1	0.92473	1.0753
-0.04257	1.1	0.9242	1.0758
-0.041767	1.1	0.92367	1.0763
-0.040964	1.1	0.92315	1.0768
-0.040161	1.1	0.92263	1.0774
-0.039357	1.1	0.92211	1.0779
-0.038554	1.1	0.9216	1.0784
-0.037751	1.1	0.92109	1.0789
-0.036948	1.1	0.92058	1.0794
-0.036145	1.1	0.92008	1.0799
-0.035341	1.1	0.91958	1.0804
-0.034538	1.1	0.91908	1.0809
-0.033735	1.1	0.91859	1.0814
-0.032932	1.1	0.91809	1.0819
-0.032129	1.1	0.91761	1.0824
-0.031325	1.1	0.91712	1.0829
-0.030522	1.1	0.91664	1.0834
-0.029719	1.1	0.91616	1.0838
-0.028916	1.1	0.91568	1.0843
-0.028112	1.1	0.9152	1.0848
-0.027309	1.1	0.91473	1.0853
-0.026506	1.1	0.91426	1.0857
-0.025703	1.1	0.9138	1.0862
-0.0249	1.1	0.91333	1.0867
-0.024096	1.1	0.91287	1.0871
-0.023293	1.1	0.91241	1.0876
-0.02249	1.1	0.91195	1.088
-0.021687	1.1	0.9115	1.0885
-0.020884	1.1	0.91105	1.0889
-0.02008	1.1	0.9106	1.0894
-0.019277	1.1	0.91015	1.0898
-0.018474	1.1	0.9097	1.0903
-0.017671	1.1	0.90926	1.0907
-0.016867	1.1	0.90882	1.0912
-0.016064	1.1	0.90838	1.0916
-0.015261	1.1	0.90794	1.0921
-0.014458	1.1	0.90751	1.0925
-0.013655	1.1	0.90707	1.0929
-0.012851	1.1	0.90664	1.0934
-0.012048	1.1	0.90621	1.0938
-0.011245	1.1	0.90579	1.0942
-0.010442	1.1	0.90536	1.0946
-0.0096386	1.1	0.90494	1.0951
-0.0088353	1.1	0.90452	1.0955
-0.0080321	1.1	0.9041	1.0959
-0.0072289	1.1	0.90368	1.0963
-0.0064257	1.1	0.90326	1.0967
-0.0056225	1.1	0.90285	1.0971
-0.0048193	1.1	0.90244	1.0976
-0.0040161	1.1	0.90203	1.098
-0.0032129	1.1	0.90162	1.0984
-0.0024096	1.1	0.90121	1.0988
-0.0016064	1.1	0.90081	1.0992
-0.00080321	1.1	0.9004	1.0996
0	1.1	0.9	1.1


==> graphics/data/performance_reactiondiffusion_net=20_10_FOM.dat <==
0	-90.988231	-60.14806	-80.359475
0.00022123946	-0.81078281	-0.010164024	-0.17369814
0.00057410781	-151.13522	-0.01002262	-2.239671
0.00084504891	-157.82686	-0.0062411695	-1.0758829
0.0011011243	-158.91098	-0.0059276974	-1.5293329
0.0013465029	-157.18422	-0.0059769497	-1.8604083
0.0014764362	-45.316893	-0.0058246143	-0.92060972
0.0015810217	-216.74895	-0.0059279448	-1.1373913
0.0016825843	-128.40327	-0.006037226	-0.71533822
0.0017581848	-8.4206129	-0.0060618158	-0.3601537
0.0018630691	-6.7255666	-0.0060618158	-0.35690786
0.001961535	-51.840635	-0.0061818809	-0.52906901
0.0020372617	-11.804361	-0.0058864372	-0.29195327
0.0021789176	-209.51445	-0.0058864372	-0.55721255
0.0022882026	-14.068121	-0.0058864372	-0.40755332
0.0023815015	-14.905184	-0.0064716491	-0.56434413
0.002494766	-35.574405	-0.0064716491	-0.95812744
0.0025954156	-226.94327	-0.0063455655	-6.9229783
0.0026752508	-226.94327	-0.0059053074	-2.3388358
0.0027740249	-226.94327	-0.0056883963	-3.4744897
0.0028557357	-226.94327	-0.0056883963	-2.5101227
0.0029526341	-226.94327	-0.0055826031	-2.7422451
0.0030637201	-228.86151	-0.0056246844	-4.5959511
0.0031312434	-226.94327	-0.0056246844	-2.714643
0.0031674065	-226.94327	-0.0055996818	-3.0948154
0.0032167053	-226.94327	-0.0055996818	-2.7697469
0.0032618265	-226.94327	-0.0055996818	-2.5600486
0.0032966594	-226.94327	-0.0055826016	-2.76459
0.0033392703	-226.94327	-0.0055826016	-3.1075726
0.0033904033	-226.94327	-0.0055826016	-2.3339774
0.0034259123	-853.09798	-0.0055423007	-6.1366258
0.0034841472	-226.94327	-0.0055423007	-2.286481
0.0035253377	-226.94327	-0.0055423007	-4.049707
0.0035679485	-226.94327	-0.0057054083	-3.6121653
0.0036227962	-226.94327	-0.0057054083	-3.4287181
0.0036679174	-226.94327	-0.0055829176	-3.8116769
0.0037130386	-226.94327	-0.0055829176	-3.5701988
0.0037639584	-226.94327	-0.0055829176	-3.7637722
0.0038150914	-226.94327	-0.0056618482	-3.6768645
0.0038577023	-226.94327	-0.0056618482	-3.685244
0.0039173575	-226.94327	-0.0056618482	-3.8530796
0.0039599683	-226.94327	-0.0057040256	-4.3449198
0.0040111013	-226.94327	-0.0057040256	-2.754956
0.0040537122	-226.94327	-0.0056433765	-3.2543627
0.0041133674	-226.94327	-0.0056433765	-0.92874247
0.0041730226	-226.94327	-0.0056433765	-1.0888986
0.0042156334	-226.94327	-0.0056649447	-0.85473378
0.0042838108	-226.94327	-0.0056649447	-0.95845761
0.0043349438	-226.94327	-0.0055880395	-0.95814641
0.0043860768	-226.94327	-0.0055880395	-1.0875218
0.0044372098	-226.94327	-0.0055718754	-1.3283755
0.004496865	-226.94327	-0.0055718754	-1.3669128
0.0045581426	-226.94327	-0.00556861	-1.2356464
0.0046076532	-226.94327	-0.00556861	-1.7343681
0.0046591284	-226.94327	-0.00556861	-1.8867561
0.0047184415	-226.94327	-0.0055558086	-1.9142693
0.0047780966	-226.94327	-0.0055558086	-1.6128852
0.0048207075	-226.94327	-0.0055412559	-0.80273502
0.0048917256	-226.94327	-0.0055412559	-0.76103677
0.00494854	-226.94327	-0.0056178972	-0.73613768
0.0050039341	-493.60053	-0.0056178972	-1.7140425
0.0050702934	-376.3757	-0.0056598291	-1.6145021
0.0052169884	-226.94327	-0.0056725332	-0.93072604
0.0052695418	-226.94327	-0.0056725332	-1.1502507
0.0053334581	-226.94327	-0.0056116648	-1.1837024
0.0054544066	-970.83762	-0.0056160649	-1.9051372
0.0055365698	-226.94327	-0.0056160649	-0.87734069
0.005710482	-224.27548	-0.0054902371	-1.1816671
0.0058746158	-12.884512	-0.005555109	-0.099975899
0.0059996077	-16.124609	-0.0054288425	-0.10456595
0.0061146511	-67.241137	-0.005257694	-0.14802431
0.0062424895	-26.928627	-0.00534005	-0.12349975
0.0063641408	-299.42142	-0.0054320426	-0.20127302
0.0064669067	-15.449215	-0.0054320426	-0.12206579
0.0065606505	-8.9670714	-0.0054998565	-0.10975402
0.006617465	-21.684807	-0.0054757518	-0.13028348
0.0066968602	-20.48482	-0.0054757518	-0.13032723
0.0067651826	-30.464855	-0.0055786255	-0.14162021
0.00683336	-30.358099	-0.0055786255	-0.14239123
0.0069129002	-175.03458	-0.0055316742	-0.20179898
0.0069879648	-21.262103	-0.0055316742	-0.13277135
0.0070378921	-42.440204	-0.0055448802	-0.1516352
0.0071188969	-100.09666	-0.0055627855	-0.18013931
0.0072057669	-73.528785	-0.0055627855	-0.16807125
0.0072542304	-95.483937	-0.0055890527	-0.16204444
0.0073333273	-41.524534	-0.0055890527	-0.13829321
0.0074157083	-38.879613	-0.0055938668	-0.1365083
0.0074848438	-72.24014	-0.0055938668	-0.48324568
0.007567687	-216.44625	-0.0055882316	-0.60172039
0.0076458068	-29.899502	-0.0055715068	-0.40622334
0.0076992752	-20.453912	-0.0055715068	-0.50671107
0.0077820608	-109.43064	-0.0056068938	-0.79489078
0.0078612784	-20.72425	-0.0056068938	-0.50750734
0.0079118315	-28.964054	-0.005603877	-0.60980402
0.0079983454	-20.390809	-0.005603877	-0.5489292
0.0080848593	-950.2434	-0.0056255416	-1.2452467
0.00814432	-172.06772	-0.0056555801	-0.88104594
0.00821463	-71.712253	-0.0056555801	-0.73881999
0.00828639	-91.809563	-0.0056021618	-0.77456071
0.0083668425	-20.838676	-0.0056021618	-0.5671647
0.0084309147	-20.854099	-0.0056058245	-0.46264354
0.0085051257	-223.98612	-0.0056058245	-0.9568132
0.0085606855	-115.38672	-0.0056244056	-0.83849699
0.0086471993	-20.814574	-0.0056244056	-0.54993147
0.0087337132	-1043.8914	-0.0055601983	-1.2322194
0.0087920387	-130.21669	-0.005564528	-0.81327153
0.0088701586	-127.21747	-0.005564528	-0.8285592
0.0089553803	-227.60996	-0.0055920923	-0.93171206
0.0090344097	-842.55459	-0.0055920923	-1.1925169
0.0091230255	-59.779153	-0.0056091751	-0.70522698
0.0091883196	-224.53389	-0.0055587456	-0.91725633
0.0092569321	-769.26575	-0.0055587456	-2.1678409
0.0093168012	-1187.7888	-0.005632698	-0.29353414
0.009409896	-77.528661	-0.005632698	-0.17006041
0.0094794545	-6.9460936	-0.0055814096	-0.10681009
0.0095516134	-8.8798705	-0.0055899234	-0.36703522
0.0096130078	-15.623781	-0.0055899234	-0.47847568
0.0096712426	-6.7544504	-0.0055899234	-0.33171462
0.0097294774	-1106.3667	-0.0055770953	-0.89527799
0.0098047566	-6.8027715	-0.0055770953	-0.35967424
0.009861571	-7.4036412	-0.0055580293	-0.32868605
0.0099244993	-707.10933	-0.0055580293	-1.001769
0.0099922443	-600.81514	-0.005529378	-0.88252169
0.010059329	-85.769969	-0.005529378	-0.62320274
0.010121497	-766.22523	-0.0055872271	-1.1741057
0.010191802	-428.8841	-0.0055541985	-0.75880893
0.010255011	-38.428241	-0.0055541985	-0.52755921
0.010324609	-6.3981275	-0.0055723771	-0.32751198
0.010394207	-9.7976471	-0.0055723771	-0.11244662
0.010465225	-6.4669684	-0.0055333346	-0.10333596
0.010570332	-19.429525	-0.0055333346	-0.12819003
0.010648451	-6.7172464	-0.0055886384	-0.086383387
0.010735093	-950.8092	-0.0055332906	-0.23213795
0.010831991	-33.1723	-0.0055704014	-0.12459558
0.010960028	-117.22227	-0.0055578633	-0.15904262
0.011039051	-35.395223	-0.0055578633	-0.1158385
0.011142737	-6.2835954	-0.0055771308	-0.081433422
0.011229379	-445.41915	-0.0055524455	-0.19363409
0.011344141	-49.023909	-0.0055927376	-0.12353365
0.011472179	-905.09676	-0.0055756025	-0.22418335
0.011556063	-186.51148	-0.0055756025	-0.15274875
0.01162424	-936.91495	-0.0056058039	-0.2111766
0.01170378	-1153.2303	-0.0056058039	-0.22026791
0.011756334	-686.55357	-0.0055936355	-0.19395409
0.011830192	-546.96089	-0.0055936355	-0.18533409
0.011906892	-7.9442377	-0.0055687205	-0.079430399
0.011966547	-7.563533	-0.0055687205	-0.075198302
0.01201768	-8.4066227	-0.0055993781	-0.07844962
0.012098641	-9.161661	-0.0055993781	-0.079810747
0.012158296	-7.8802366	-0.0056081708	-0.074893826
0.012227847	-9.0309983	-0.0056081708	-0.07681077
0.012286363	-9.4382975	-0.0056272296	-0.078245535
0.012364248	-256.93816	-0.0056272296	-0.15151183
0.012419642	-156.29697	-0.0056455925	-0.13845055
0.012496481	-1231.5363	-0.0055895749	-0.20879873
0.01256544	-221.82649	-0.0055895749	-0.14571044
0.012624519	-459.42827	-0.0056217591	-0.16500254
0.012707976	-124.7247	-0.0056217591	-0.12712693
0.012787516	-62.296518	-0.0056408429	-0.11072207
0.012844331	-84.137065	-0.0056408429	-0.11595004
0.01292103	-22.934876	-0.0056215712	-0.08970871
0.013008632	-39.340377	-0.0056434948	-0.10000947
0.013085792	-53.639298	-0.0056434948	-0.11471045
0.013165332	-18.928838	-0.0056348944	-0.092943918
0.01327612	-17.082796	-0.0056304564	-0.081703078
0.013392265	-8.9091462	-0.0056304564	-0.071381664
0.013482073	-8.8799978	-0.0056057037	-0.07236529
0.01359002	-58.397978	-0.0055986243	-0.11337663
0.013681748	-772.18492	-0.0055595045	-0.18986668
0.013764725	-9.1325055	-0.0055595045	-0.11849446
0.013868411	-645.47381	-0.0055639044	-0.27773109
0.013945111	-116.30218	-0.0056313779	-0.3682728
0.014032933	-14.43006	-0.0057952111	-0.2436051
0.014135439	-228.99384	-0.0057952111	-0.4267675
0.014206457	-11.183961	-0.006497871	-0.15273664
0.014285998	-1187.5995	-0.006497871	-0.38946538
0.014368379	-1245.6047	-0.0070454756	-0.2340386
0.014446499	-43.135859	-0.0071348058	-0.11974944
0.014543083	-101.69221	-0.0071348058	-0.14245313
0.014612681	-89.880825	-0.0071160979	-0.1356479
0.01468938	-41.504964	-0.0070529331	-0.11601796
0.014791646	-64.496225	-0.0070529331	-0.12671035
0.014847788	-56.652799	-0.0070118515	-0.13860153
0.014929197	-27.533174	-0.0069777984	-0.11985942
0.015018904	-16.18618	-0.0069777984	-0.069858768
0.015098445	-7.3721156	-0.0069326775	-0.060388975
0.015179405	-20.058507	-0.0069326775	-0.073862488
0.015260366	-17.70227	-0.0067358797	-0.10454845
0.015356209	-1064.3763	-0.0066817048	-0.23704422
0.015429997	-46.933794	-0.0066817048	-0.12719959
0.015508929	-9.2818346	-0.0017293938	-0.038444065
0.015604093	-18.043989	-0.0017293938	-0.043621623
0.015683379	-10.868644	-0.0044646852	-0.047469547
0.015760333	-61.929611	-0.0044646852	-0.067690352
0.015855497	-177.9167	-0.0044646852	-0.083694788
0.015925095	-66.476436	-0.0064063238	-0.11260239
0.016012206	-165.05811	-0.006198995	-0.13290718
0.016111162	-131.67896	-0.0063217459	-0.12753445
0.01619344	-390.54313	-0.0063217459	-0.21131069
0.016287287	-17.18113	-0.0062762269	-0.11297188
0.016362566	-20.172133	-0.0062537269	-0.065870777
0.01646565	-146.04336	-0.0061290669	-0.097474245
0.016559997	-59.421574	-0.0061290669	-0.081688547
0.016623913	-77.132194	-0.0064741452	-0.17577646
0.016710555	-15.067944	-0.0064741452	-0.1268015
0.016788675	-36.997705	-0.0063950208	-0.1518361
0.016866795	-515.34398	-0.0063560279	-0.26025513
0.016963379	-23.400719	-0.0063560279	-0.14249512
0.017048601	-8.2718382	-0.0062663476	-0.11419039
0.017145186	-6.3070939	-0.0063762121	-0.10853871
0.017226146	-526.04176	-0.0063762121	-0.2626636
0.017309948	-192.50119	-0.0062599262	-0.19185263
0.017430678	-9.9117765	-0.006439288	-0.10660194
0.017535785	-399.56612	-0.0063428422	-0.25167009
0.017619586	-330.4358	-0.0063613722	-0.24389484
0.017716171	-78.065048	-0.0063613722	-0.18519777
0.017809915	-7.8170874	-0.0062228814	-0.11609422
0.017886614	-868.46472	-0.0061763056	-0.29954583
0.017983199	-72.661909	-0.0061763056	-0.174102
0.018067	-0.54452857	-0.0060738973	-0.064831455
0.018362436	-191.36877	-0.0061293257	-0.21935661
0.01845902	-72.366614	-0.0062997134	-0.1845649
0.01857617	-0.61036909	-0.0065119638	-0.075323753
0.018923251	-0.61126437	-0.0065011204	-0.074824902
0.019263287	-0.73736232	-0.0063952166	-0.081379547
0.019542363	-5.2004064	-0.0060943355	-0.12160614
0.019922668	-2.5957606	-0.0060948792	-0.10750227
0.020299606	-1.8549559	-0.0060042997	-0.099450368
0.020562857	-4.5414809	-0.0058769663	-0.12094863
0.020937748	-1.5719712	-0.0059179087	-0.10006013
0.021252088	-1.9104721	-0.0057182483	-0.1080671
0.021543192	-3.0285719	-0.0056846935	-0.11450705
0.021883966	-7.7927683	-0.0055020444	-0.136676
0.022247125	-10.752807	-0.0055278831	-0.20687571
0.022460299	-8.5700218	-0.0053728871	-0.21182201
0.022652781	-51.560271	-0.0052373835	-0.26649092
0.022995573	-2.0357623	-0.0055078222	-0.10608324
0.023251649	-1.8534628	-0.0055331206	-0.10414791
0.023585105	-1.7692241	-0.0055833631	-0.10055465
0.023891837	-5.1418579	-0.0056192736	-0.12322597
0.024217113	-1.7203077	-0.005423785	-0.098975522
0.024565749	-8.2769976	-0.0054839171	-0.13818502
0.024916139	-1.5557318	-0.0055433755	-0.099968786
0.025200662	-1.6692673	-0.0057541421	-0.10037501
0.025573612	-3.4243255	-0.0058250131	-0.11640595
0.025909761	-4.2319788	-0.0059036243	-0.11622156
0.026196516	-143.60311	-0.0059686061	-0.2389619
0.02649197	-2.0689814	-0.0061005098	-0.10146394
0.026787247	-37.7641	-0.0061396007	-0.36770343
0.026955624	-38.927774	-0.0061192982	-0.30729992
0.02709908	-19.774756	-0.005797131	-0.26683287
0.027283727	-6.6905969	-0.0056335608	-0.18929168
0.02737463	-542.28951	-0.0054652112	-0.41640734
0.027522348	-7.7725339	-0.0052180553	-0.18572995
0.027642846	-690.67865	-0.0050824861	-0.50844727
0.027739663	-249.95083	-0.0050784725	-0.41464915
0.027874598	-52.965763	-0.0051588083	-0.18947557
0.027989044	-14.456235	-0.0049983133	-0.14621358
0.028114639	-19.983776	-0.0049983133	-0.13946431
0.028238597	-308.74922	-0.0053460852	-0.24370945
0.028350419	-201.55025	-0.0050766124	-0.1068085
0.028472826	-263.55458	-0.005136253	-0.11146873
0.028557792	-51.743287	-0.0050554489	-0.092650291
0.028694146	-16.691525	-0.0050237147	-0.073795221
0.028769426	-185.08613	-0.005003177	-0.15653943
0.028885308	-142.57398	-0.0051212792	-0.14879099
0.028999524	-18.064219	-0.0051212792	-0.11577581
0.029097529	-150.62312	-0.0048843216	-0.17398933
0.029185592	-98.060369	-0.004958975	-0.1595015
0.029304902	-9.0157134	-0.00045563974	-0.061392033
0.029397459	-880.71033	-0.00034667038	-0.14401102
0.029496651	-37.175447	-0.00034667038	-0.060829865
0.029590395	-121.75538	-0.00027583646	-0.073389305
0.029669935	-50.711135	-0.00025008437	-0.060564532
0.029773621	-27.452741	-0.00025008437	-0.052412047
0.029865945	-53.111046	-0.00025714441	-0.059671197
0.029936963	-34.11434	-0.00028514388	-0.056020769
0.030037648	-26.986904	-0.00027234815	-0.052729163
0.030114508	-10.154695	-0.00027234815	-0.045056557
0.030179845	-1012.6804	-0.00026576138	-0.11211968
0.030272168	-138.00579	-0.00026576138	-0.075260452
0.030328983	-39.110893	-0.00027799651	-0.060588601
0.030408523	-53.948727	-0.00027799651	-0.064614148
0.03047386	-14.551148	-0.0035732504	-0.082335271
0.030543457	-197.19733	-0.0035732504	-0.15073194
0.03059317	-435.28482	-0.0024755937	-0.16322084
0.030668449	-24.126864	-0.0024755937	-0.091521068
0.030719582	-11.89612	-0.0036291225	-0.085093189
0.030770715	-108.49265	-0.0036291225	-0.12692186
0.03083037	-325.20399	-0.0042392431	-0.16307405
0.030890026	-97.498953	-0.0042392431	-0.12875958
0.030941159	-44.082568	-0.0039534801	-0.1083356
0.030992292	-66.155662	-0.0039534801	-0.113541
0.031060469	-29.942017	-0.0039534801	-0.096893692
0.031111602	-32.956076	-0.0047252547	-0.10235652
0.031171257	-18.74082	-0.0047252547	-0.091071253
0.03122239	-32.820808	-0.0046374114	-0.10312599
0.031273523	-23.330739	-0.0046374114	-0.095229454
0.031333178	-14.293837	-0.004270033	-0.084927136
0.031401356	-8.5231289	-0.004270033	-0.076583732
0.031443967	-10.189331	-0.004270033	-0.077697636
0.031503622	-14.98247	-0.0046257225	-0.085279574
0.031563277	-12.845948	-0.0046257225	-0.083888355
0.031617251	-9.2607199	-0.0043489086	-0.077609974
0.031691109	-117.41929	-0.0043489086	-0.13077286
0.031747924	-1300.7252	-0.0047162823	-0.21505497
0.03181184	-269.38793	-0.0047162823	-0.15695964
0.031860133	-25.873437	-0.0050795913	-0.09985647
0.03192973	-889.09321	-0.0050795913	-0.2025792
0.031982284	-7.1770921	-0.0050934218	-0.077309215
0.03204478	-11.298311	-0.0050934218	-0.084925142
0.032095913	-6.8100034	-0.0049373739	-0.074797414
0.032147046	-6.8765525	-0.0049373739	-0.075098543
0.032214289	-411.88341	-0.0048521344	-0.16966786
0.03228198	-131.2898	-0.0048521344	-0.13498668
0.032326011	-10.554961	-0.0048521344	-0.085330657
0.032379985	-13.419658	-0.0047459188	-0.088861175
0.032448162	-14.360689	-0.0047459188	-0.090073869
0.032503556	-596.44238	-0.0039440015	-0.18289457
0.032566052	-16.20927	-0.0039440015	-0.090311156
0.032622867	-631.61524	-0.0039708657	-0.19065924
0.03267684	-19.346149	-0.0039708657	-0.094351793
0.032742177	-86.554336	-0.0049731655	-0.13317986
0.032806093	-1316.2079	-0.0049731655	-0.23374619
0.032858647	-681.03675	-0.0028394913	-0.18316196
0.032921143	-12.041282	-0.0028394913	-0.081477136
0.032976537	-13.167	-0.0028394913	-0.082498542
0.033031931	-9.4007801	-0.0033807716	-0.079861368
0.03310863	-12.169809	-0.0033807716	-0.084093168
0.033172547	-38.604478	-0.0041392654	-0.11030952
0.033215158	-14.140242	-0.0041392654	-0.088815629
0.033271972	-40.41477	-0.0041953653	-0.11049338
0.033345831	-96.581866	-0.0041953653	-0.13152471
0.033402645	-14.622741	-0.0041699946	-0.090054856
0.033469402	-28.294729	-0.0041699946	-0.10342535
0.033514854	-31.857092	-0.0023884109	-0.093387453
0.033581611	-724.60059	-0.0023884109	-0.17444842
0.033639846	-35.084328	-0.0046794943	-0.11204837
0.033712284	-84.919161	-0.0046794943	-0.13371621
0.033766258	-165.95356	-0.0020015114	-0.12900664
0.033820232	-1251.8047	-0.0020015114	-0.19460907
0.033878779	-296.01897	-0.0021788925	-0.1034804
0.033943803	-17.411601	-0.0021788925	-0.058716737
0.034006817	-11.302621	-0.0020287677	-0.053092027
0.034060688	-22.899922	-0.0020287677	-0.060595113
0.034114246	-27.067931	-0.0020287677	-0.067281119
0.034176742	-9.6280535	-0.0020430295	-0.054792152
0.034249181	-12.942298	-0.0020430295	-0.058131689
0.034301829	-114.90789	-0.0020457201	-0.091273353
0.034351793	-45.620149	-0.0020457201	-0.075786526
0.034411102	-265.99519	-0.0019831023	-0.10716062
0.034473598	-793.0031	-0.0019831023	-0.13332618
0.034527572	-141.60122	-0.0020133894	-0.10473513
0.03460001	-6.4541813	-0.0020133894	-0.056473825
0.034646882	-772.69074	-0.0020133894	-0.14330248
0.034713639	-16.99869	-0.002100692	-0.067363177
0.034775043	-14.315907	-0.0025065238	-0.070292678
0.034832949	-15.646515	-0.0025065238	-0.071553328
0.034895445	-11.780238	-0.0025065238	-0.066843167
0.034949419	-11.037315	-0.019459289	-0.17557881
0.035004813	-359.59695	-0.019459289	-0.34981276
0.03506873	-11.39725	-0.019459289	-0.18897346
0.035142588	-25.849105	-0.019459289	-0.22260243
0.03518946	-20.825848	-0.019058627	-0.23363646
0.035243434	-12.44168	-0.019058627	-0.21353629
0.03530593	-48.273097	-0.019058627	-0.2753657
0.035369846	-791.43887	-0.019058627	-0.4817839
0.03542524	-34.926017	-0.019058627	-0.25877829
0.035490577	-27.736074	-0.01925579	-0.24762869
0.035543269	-219.50804	-0.01925579	-0.37663754
0.035609887	-36.988877	-0.01925579	-0.26378357
0.035671307	-20.724943	-0.01925579	-0.24054819
0.035728827	-293.50901	-0.01855614	-0.40570745
0.035791694	-39.44324	-0.01855614	-0.27157089
0.035847088	-1077.4363	-0.01855614	-0.48908164
0.035901061	-252.4985	-0.01855614	-0.35973968
0.035964978	-91.028219	-0.01855614	-0.29384967
0.036028894	-672.59082	-0.017579526	-0.43365473
0.036082008	-140.58454	-0.017579526	-0.29606701
0.036143943	-7.9954883	-0.017579526	-0.16786798
0.03620928	-685.53156	-0.017579526	-0.47761246
0.036276037	-7.0485213	-0.017579526	-0.19120083
0.036321489	-8.9733656	-0.01754901	-0.19370162
0.036389525	-20.464131	-0.01754901	-0.22954362
0.036439533	-847.5732	-0.01754901	-0.49154718
0.036516078	-37.69305	-0.01754901	-0.26374366
0.036567571	-9.0628448	-0.015379019	-0.18921351
0.036624026	-10.66618	-0.015379019	-0.19547941
0.036686521	-57.11465	-0.015379019	-0.2708693
0.036749575	-9.8895583	-0.015379019	-0.19422961
0.036810093	-10.949269	-0.015379019	-0.19822439
0.036869748	-38.843925	-0.01346307	-0.25515178
0.036947868	-22.247435	-0.01346307	-0.22823906
0.036986218	-13.610569	-0.01346307	-0.19104064
0.037058656	-32.426504	-0.01346307	-0.22726394
0.037122572	-294.08136	-0.01346307	-0.35324824
0.037182228	-12.976732	-0.013428767	-0.18914636
0.037239042	-170.20694	-0.013428767	-0.31747135
0.037304379	-26.2419	-0.013428767	-0.21587137
0.037364034	-478.21163	-0.013428767	-0.38597434
0.037423689	-7.6028468	-0.015340619	-0.1766655
0.037490446	-46.066415	-0.015340619	-0.25330414
0.037553943	-30.769954	-0.015340619	-0.24172507
0.037614018	-857.53871	-0.015340619	-0.46999359
0.037680775	-304.8931	-0.015340619	-0.38559612
0.037730487	-24.07599	-0.018386783	-0.24008609
0.037811448	-8.1736195	-0.018386783	-0.19343411
0.037862187	-8.1947811	-0.018386783	-0.18447578
0.037933599	-897.05991	-0.018386783	-0.47184155
0.037998936	-125.29908	-0.018999693	-0.30892027
0.038079896	-869.74449	-0.018999693	-0.4551297
0.038128189	-11.806548	-0.018999693	-0.19182539
0.038197786	-126.81258	-0.018689414	-0.2921022
0.038258862	-107.6812	-0.018689414	-0.28001283
0.038317097	-14.258491	-0.018689414	-0.18517954
0.038383854	-17.751769	-0.018689414	-0.19795592
0.038454872	-32.028085	-0.018754674	-0.22724952
0.038513107	-483.99726	-0.018754674	-0.3889074
0.038571341	-17.974093	-0.019437342	-0.19858165
0.038655143	-6.4629901	-0.019437342	-0.16318845
0.038718361	-35.76324	-0.017128319	-0.22132847
0.038778714	-67.079344	-0.017128319	-0.26440647
0.038849732	-141.83019	-0.017128319	-0.30763468
0.038912228	-10.897624	-0.017128319	-0.18428952
0.038984667	-141.89608	-0.017128319	-0.29879112
0.039041481	-6.7904658	-0.01651523	-0.16247921
0.039102557	-19.983951	-0.01651523	-0.20103923
0.039174995	-42.422171	-0.01651523	-0.2291408
0.039247434	-1016.0826	-0.01651523	-0.41439457
0.039301407	-7.5680227	-0.018749831	-0.15991588
0.039366744	-19.43888	-0.018749831	-0.19327308
0.039512438	-0.70139996	-0.018749831	-0.086171139
0.039733197	-89.392648	-0.017210626	-0.24628621
0.039864889	-140.40777	-0.017210626	-0.28042128
0.040024589	-0.7382574	-0.017192663	-0.085953709
0.04025305	-0.50206767	-0.018446858	-0.074566525
0.040537122	-25.818277	-0.016718166	-0.17695291
0.040792815	-7.6105261	-0.017256779	-0.1310708
0.040987377	-0.70254656	-0.017256779	-0.071325023
0.041304117	-8.1005472	-0.018471303	-0.13525874
0.041448994	-873.21784	-0.017124456	-0.28789345
0.041645068	-0.70630663	-0.01820569	-0.068940942
0.041945155	-12.858381	-0.014201674	-0.13731467
0.042147596	-0.77204807	-0.014984716	-0.072879432
0.042457306	-0.7791854	-0.014937729	-0.068502284
0.04275768	-0.78268461	-0.0066446848	-0.058444382
0.043028436	-729.33374	-0.0088285203	-0.27860164
0.043263904	-0.77249754	-0.0074344838	-0.060169309
0.043428978	-0.77549699	-0.0083826144	-0.062287216
0.043737683	-6.8980954	-0.008461174	-0.10782707
0.043862189	-13.211145	-0.008461174	-0.12295262
0.043972977	-69.724124	-0.0085884283	-0.17296227
0.044086606	-8.5427213	-0.0085884283	-0.11244915
0.044151942	-908.44943	-0.010447933	-0.30263736
0.044377871	-0.73238081	-0.0090051788	-0.070639648
0.044556745	-9.7069991	-0.01659178	-0.13427474
0.044859282	-19.833543	-0.015388649	-0.14465904
0.04516466	-0.74177655	-0.017772316	-0.073125999
0.04549652	-0.69182142	-0.019341796	-0.082308888
0.045775597	-13.667172	-0.019426856	-0.17287829
0.046042362	-399.68497	-0.019309466	-0.29162554
0.046170399	-52.317995	-0.019930179	-0.19843793
0.04645861	-100.1919	-0.019615497	-0.23758746
0.04668255	-0.49142485	-0.019208941	-0.071449266
0.047066663	-0.58744439	-0.019136958	-0.074195311
0.047383265	-0.60013995	-0.019926178	-0.075539845
0.047691484	-503.58838	-0.018683053	-0.29105834
0.047819316	-0.49165785	-0.017448443	-0.069395051
0.048098218	-0.51807265	-0.010355376	-0.063015994
0.048415868	-27.786701	-0.0013098177	-0.096073045
0.048731154	-0.47147543	-0.0018077431	-0.043264967
0.048859191	-0.49450305	-0.0018077431	-0.043279373
0.049198125	-2.5733736	-0.019763533	-0.17549676
0.04949938	-68.105167	-0.0067491386	-0.30875305
0.049878397	-10.014292	-0.0069883076	-0.20207917
0.050240828	-139.20908	-0.0025813894	-0.25216509
0.050523682	-1.8919569	-0.0019302126	-0.10472817
0.050794833	-1.4943976	-0.0019302126	-0.090931139
0.05116387	-0.9502277	-0.0042291173	-0.078598529
0.051419946	-0.39217896	-0.0043864263	-0.023332801
0.051676021	-0.37811069	-0.00469039	-0.031146338
0.052084662	-0.37840002	-0.001133762	-0.020336904
0.052444247	-0.38095115	-0.0008070083	-0.014835848
0.052752521	-0.35184633	-0.00088189826	-0.018359432
0.053084436	-0.36456531	-0.00071724923	-0.0074664125
0.053438756	-0.36464535	-0.00042215828	-0.010208428
0.053724624	-0.33546283	-0.00016974126	-0.0073064976
0.054106323	-0.33907274	-0.00020997206	-0.0073194492
0.054426982	-0.33230903	-0.00011602894	-0.0053259168
0.054748926	-0.35882252	-6.932244e-05	-0.0050185032
0.055132291	-0.35020256	-8.9171786e-05	-0.007811623
0.055441457	-0.34698406	-9.0219594e-05	-0.0047698539
0.055773228	-0.37189773	-7.3971482e-05	-0.0050053483
0.056101444	-0.37362079	-6.8933831e-05	-0.0040871682
0.056413416	-0.37133602	-5.5690655e-05	-0.003330217
0.056776592	-0.3105365	-4.8212959e-05	-0.0044210691
0.057170023	-0.34021983	-3.3333373e-05	-0.0045808575
0.057461128	-0.33397884	-2.9179066e-05	-0.0036272615
0.057766109	-0.34182829	-3.4236091e-05	-0.003842506
0.058077907	-0.33501081	-2.3503219e-05	-0.0029940063
0.058334441	-0.00027924093	-0.00027924093	-0.00027924093


==> graphics/data/performance_reactiondiffusion_net=20_10_Proj.dat <==
0	-15.258177	-0.77390274	-7.3531074
7.9090903e-05	-6.9823296	-0.37223935	-1.6955321
0.00014447134	-10.362904	-0.15967791	-1.5404612
0.0002061503	-17.067576	-0.31484959	-2.3443516
0.00026130441	-9.073879	-1.7689323	-4.5114755
0.00031905723	-10.225842	-0.024130516	-1.0478874
0.00036834207	-6.3537749	-0.024130516	-0.57050406
0.00042695343	-6.4517228	-0.05342775	-0.6871617
0.0004770483	-6.4973836	-0.18016101	-0.88336082
0.00052952331	-6.5304163	-0.28208105	-1.4478208
0.00058755071	-6.540328	-0.49409453	-1.7835167
0.00063209318	-7.6070649	-0.46256441	-2.2582935
0.00069070454	-8.1741212	-0.53673163	-2.1981544
0.0007493159	-10.292547	-0.3891481	-2.0205038
0.00080711786	-10.524345	-0.2237263	-1.7589384
0.00084646485	-19.17707	-0.15055123	-1.7891072
0.00087563348	-14.225574	-0.15055123	-1.7110015
0.00088826524	-14.375595	-0.14114002	-2.1071643
0.00090544443	-11.615989	-0.14114002	-1.6071582
0.0009231289	-18.862281	-0.14114002	-1.7994568
0.0009418239	-11.874818	-0.16782472	-1.6384387
0.00098569268	-13.922567	-0.16782472	-1.6373579
0.0010276812	-13.116683	-0.28249878	-1.8013353
0.001069152	-12.196464	-0.40360084	-1.6757548
0.0011155833	-16.93881	-0.033974309	-1.0611827
0.0011612408	-11.920326	-0.10698101	-1.524313
0.0011990104	-13.163265	-0.12224362	-1.5920022
0.0012438608	-15.01705	-0.16024716	-1.5024875
0.0012823085	-16.874514	-0.17057632	-1.5706922
0.0013238083	-18.073454	-0.17057632	-1.6418314
0.0013740039	-20.347087	-0.16328997	-1.7569684
0.0014330133	-24.067559	-0.19823596	-2.3756512
0.001493168	-24.067559	-0.24214515	-1.9794691
0.0015521287	-24.067559	-0.29393361	-2.3408046
0.0016171634	-24.067559	-0.34360451	-2.3276665
0.0016784291	-12.967358	-0.34428188	-1.1089537
0.0017423041	-13.145784	-0.33887704	-1.0795422
0.0018150063	-13.219661	-0.35177501	-1.1336275
0.0018866794	-13.190703	-0.34004872	-1.2746235
0.0019457848	-13.064136	-0.23355118	-1.0965325
0.0020145304	-12.693861	-0.15788051	-0.97738029
0.0020788894	-11.895437	-0.28214879	-1.4567284
0.0021492656	-18.473178	-0.34409023	-1.6352006
0.0022200423	-15.608029	-0.35134135	-1.3549131
0.0023018762	-2.4176668	-0.35270423	-0.79530784
0.0024036166	-11.152175	-0.21457864	-1.1414502
0.0025156855	-11.152175	-0.089113642	-0.91570747
0.0026210125	-11.875104	-0.054589934	-1.3348055
0.002704108	-24.711512	-0.16462413	-2.1405741
0.0027932104	-24.711512	-0.19707774	-2.3127711
0.002887956	-24.711512	-0.089090914	-2.0735257
0.0029696893	-24.51302	-0.24510877	-2.4721088
0.0030630205	-24.51302	-0.15776305	-2.2321352
0.0031498552	-24.184203	-0.095488765	-2.0120381
0.0032476019	-24.184203	-0.059984672	-1.8278655
0.0033503578	-24.184203	-0.022038731	-1.353199
0.0034531138	-23.955947	-0.31946024	-2.3065992
0.0035558697	-23.955947	-0.23943066	-2.2210558
0.0036586257	-21.727116	-0.012403158	-1.1467382
0.0037613816	-21.727116	-0.0045291746	-0.88567487
0.0038641376	-21.727116	-0.0072914899	-0.59292941
0.0039658401	-20.70678	-0.0033789886	-0.4201391
0.0040696495	-20.70678	-0.0026621047	-0.22061354
0.0041724054	-20.082371	-0.0017981522	-0.15973824
0.0042812558	-20.082371	-0.0021602494	-0.19487613
0.0044075659	-20.082371	-0.0035693164	-0.20269587
0.0044830353	-19.532882	-0.0034692374	-0.18034619
0.004607796	-19.532882	-0.0039691242	-0.18007261
0.0047079111	-17.40554	-0.0039162338	-0.17677554
0.0048306334	-17.40554	-0.003477858	-0.19056094
0.0049323738	-14.567033	-0.0033783873	-0.1896057
0.0050379288	-14.567033	-0.0051333923	-0.22007454
0.0051388185	-14.567033	-0.0065111979	-0.23963298
0.0052397082	-2.6695072	-0.0074790088	-0.18888645
0.0053540989	-2.6695072	-0.011674902	-0.1865263
0.0054568548	-0.83964051	-0.014024895	-0.15564092
0.0055596108	-0.83964051	-0.013833669	-0.1371159
0.0056623667	-0.83964051	-0.015789544	-0.18826951
0.0057651227	-0.64267331	-0.020254233	-0.21032637
0.0058954915	-0.64267331	-0.024410809	-0.18542684
0.0059963812	-0.42744683	-0.054622606	-0.18949544
0.0061023882	-0.42744683	-0.04517807	-0.17469486
0.0062041286	-0.23198316	-0.057114117	-0.12884001
0.006305869	-0.27112582	-0.025251441	-0.10482815
0.0064098672	-0.32981979	-0.017886196	-0.096216556
0.0065099823	-0.36345888	-0.014362026	-0.075481715
0.0066385483	-0.38730532	-0.0035995174	-0.053228855
0.0067413042	-0.36502297	-0.009712682	-0.078657861
0.0068440602	-0.3520194	-0.0092227671	-0.088822972
0.0069468161	-0.333762	-0.0023478274	-0.072158621
0.0070557234	-0.2932489	-0.0014294912	-0.0656694
0.0071607302	-0.25499195	-0.0027377157	-0.046386422
0.0072608453	-0.2986347	-0.0063038726	-0.054171045
0.007374143	-0.2986347	-0.010029822	-0.05389261
0.0074610754	-0.34306662	-0.010172437	-0.074202414
0.0075776238	-1.1172907	-0.0072647244	-0.12421513
0.0076972882	-2.7485775	-0.011069894	-0.18587339
0.0078114782	-2.03737	-0.006602963	-0.16477672
0.0079132861	-2.0139221	-0.0067561453	-0.18752704
0.0080117083	-2.0195436	-0.0031759652	-0.16893868
0.0081150656	-1.8602115	-0.0023717728	-0.16300899
0.0082159553	-1.1874177	-0.0041519187	-0.17006457
0.0083340215	-1.2375401	-0.0018654026	-0.14963223
0.008442417	-1.3501825	-0.0018140844	-0.15971439
0.0085441574	-1.4431688	-0.0018101943	-0.16558924
0.0086458978	-1.4485802	-0.002321569	-0.17637616
0.0087476382	-1.3163601	-0.0028661707	-0.18664066
0.0088626864	-0.82633562	-0.0037099243	-0.12791971
0.0089628014	-0.89460942	-0.003242078	-0.12654902
0.0090735181	-0.95859075	-0.0054257341	-0.1639768
0.0091744078	-0.99613302	-0.002498345	-0.15811247
0.0092752975	-1.038379	-0.0045928836	-0.15736044
0.0094089507	-1.0911713	-0.0047821645	-0.13441217
0.0095106911	-1.1407032	-0.0063270536	-0.13614412
0.0096135494	-1.1812434	-0.0055147326	-0.15057653
0.0097183696	-1.2113923	-0.0051496586	-0.16054928
0.0098159122	-1.2484589	-0.0043882462	-0.14705219
0.0099267388	-1.2697251	-0.0046625056	-0.15705829
0.010029495	-1.2715945	-0.0040443686	-0.1359396
0.01013286	-1.3050462	-0.0033127259	-0.14895908
0.010235007	-1.3162352	-0.0056785673	-0.1724097
0.010337763	-1.3254082	-0.0036688449	-0.15813433
0.010464527	-1.3211977	-0.0044962106	-0.1587395
0.010564643	-1.3503711	-0.0037035	-0.13080291
0.010680705	-1.3836286	-0.0051968394	-0.14845856
0.010782446	-1.417968	-0.0032134474	-0.10405824
0.010889533	-1.4501481	-0.0018287767	-0.09013163
0.010985927	-1.4645108	-0.0024740951	-0.099971882
0.011091313	-1.5011622	-0.0040388596	-0.11477957
0.011211188	-1.5188992	-0.0023378152	-0.082209063
0.011313944	-1.5466985	-0.0019977342	-0.072206118
0.0114167	-1.5642021	-0.0033647165	-0.071151471
0.011515736	-1.5889721	-0.0030388282	-0.054591745
0.011622212	-1.6379405	-0.0031732248	-0.086435984
0.011739451	-1.6760192	-0.0025630572	-0.10202054
0.011847986	-1.6195764	-0.0059793448	-0.14497804
0.01195246	-1.573918	-0.001486302	-0.11442488
0.012054201	-1.5267295	-0.002593556	-0.14009375
0.012155941	-1.4803395	-0.005938201	-0.18021465
0.012257681	-1.4290693	-0.010811239	-0.22340103
0.012366714	-1.3829248	-0.0097098153	-0.21952889
0.012495638	-1.3422624	-0.016607898	-0.24557436
0.012598394	-1.3068464	-0.015129134	-0.25871967
0.012701149	-1.2322094	-0.019730367	-0.28989163
0.012803905	-1.5210252	-0.020223679	-0.30094845
0.012907328	-1.9863806	-0.021282826	-0.29654802
0.013009417	-1.899757	-0.020478091	-0.31534754
0.013117577	-1.7031078	-0.024837665	-0.30620539
0.013224215	-1.8028236	-0.023306859	-0.31011232
0.013317807	-1.688707	-0.023267019	-0.30341576
0.013427696	-1.5720415	-0.01924721	-0.26326579
0.013529436	-1.6207284	-0.019338732	-0.29659288
0.013664001	-1.6568343	-0.016656035	-0.26583959
0.013764891	-1.5250683	-0.015769774	-0.26785126
0.01386578	-1.6133352	-0.022748585	-0.29628508
0.013968555	-1.5465006	-0.020820429	-0.2856668
0.01406867	-1.6045711	-0.022656569	-0.2727082
0.014190749	-1.5197609	-0.02034169	-0.25543225
0.014292489	-1.5278266	-0.021459887	-0.22547594
0.014396623	-1.6638566	-0.021904926	-0.22957983
0.014499379	-1.5697442	-0.027761755	-0.23247103
0.014602135	-1.578976	-0.024549246	-0.24222034
0.014719418	-1.5853692	-0.025944478	-0.21690194
0.014819533	-1.6257095	-0.020817536	-0.22323791
0.014925123	-1.5802343	-0.015691607	-0.22373556
0.015023708	-1.5396	-0.011017535	-0.20291387
0.015126902	-1.593104	-0.014114171	-0.21161149
0.015259023	-1.6483053	-0.014893513	-0.21043497
0.015360763	-1.6024773	-0.0076904802	-0.17288637
0.015470281	-1.4809972	-0.0059697478	-0.15768305
0.015570396	-1.4126268	-0.011818053	-0.18634099
0.015670511	-1.3491384	-0.0047295005	-0.12765572
0.015781614	-1.2521481	-0.0051517411	-0.15158353
0.015883575	-1.1688066	-0.0038519309	-0.13245343
0.01598934	-0.85894711	-0.013688955	-0.14043215
0.016092096	-0.56971012	-0.010829038	-0.1341232
0.016194852	-0.30427922	-0.011229146	-0.12061865
0.016297608	-0.19904698	-0.00413184	-0.06614991
0.016421374	-0.93398828	-0.0087823849	-0.14170571
0.016530778	-2.2761013	-0.00259993	-0.11178492
0.016632518	-2.424242	-0.0017409189	-0.097407846
0.016741138	-1.6501763	-0.0092182289	-0.11617986
0.016835999	-1.7574779	-0.016370479	-0.16183517
0.016942917	-1.6768655	-0.019670173	-0.16268315
0.017044789	-1.7026324	-0.0115209	-0.15729885
0.017171033	-1.7602784	-0.0052773809	-0.12540076
0.017273789	-1.5141944	-0.0045831451	-0.1191483
0.017372467	-1.6381064	-0.0060986517	-0.13661048
0.017479301	-1.5950205	-0.0040163418	-0.12440132
0.017582057	-1.6726154	-0.0032339141	-0.12646329
0.01769959	-1.6665181	-0.0088705634	-0.17250769
0.017802532	-1.6717032	-0.0067777023	-0.17487059
0.017904273	-1.6538221	-0.0038893149	-0.1710288
0.018006013	-1.6398291	-0.0097932303	-0.22428237
0.018107753	-1.611235	-0.015917946	-0.25293916
0.018223445	-1.6091295	-0.013095027	-0.23151847
0.01832356	-1.7482946	-0.0035361824	-0.20032235
0.018455483	-1.7926314	-0.0083076394	-0.24332232
0.018557153	-2.2375712	-0.026487358	-0.29328459
0.018658043	-2.4347885	-0.022744591	-0.2934534
0.018763751	-2.7461303	-0.041262887	-0.32527054
0.018866507	-2.9932961	-0.029424773	-0.31383159
0.018972547	-3.1490539	-0.052686434	-0.34275296
0.019074287	-3.2946397	-0.040455766	-0.31612918
0.019174774	-3.3585316	-0.034245425	-0.31301916
0.019277768	-3.4159238	-0.032410399	-0.3239874
0.019380286	-3.4755346	-0.019721693	-0.29805101
0.019515605	-3.571094	-0.016746312	-0.29214113
0.019616495	-3.6277882	-0.021248929	-0.29197381
0.019717385	-3.6364515	-0.01485464	-0.2606096
0.019823776	-3.6132615	-0.028264921	-0.29356611
0.019925401	-3.6460149	-0.021373801	-0.2619876
0.020040821	-3.6473169	-0.025805914	-0.27643874
0.020142561	-3.4570276	-0.014819434	-0.23817379
0.020253712	-3.2932982	-0.020219348	-0.24319157
0.020346042	-3.1534325	-0.027363382	-0.26375217
0.020459224	-3.1207832	-0.028084621	-0.25449627
0.020574948	-3.1508819	-0.019042511	-0.24002244
0.020675837	-3.1671906	-0.022054368	-0.24325488
0.020776727	-3.2207955	-0.029406341	-0.24180487
0.020876494	-3.1636384	-0.019706159	-0.22644835
0.020978506	-3.1411201	-0.016471391	-0.21254564
0.021086952	-3.1621294	-0.022546054	-0.21991234
0.021210835	-3.1313656	-0.025920981	-0.21678639
0.021327012	-3.1088515	-0.028587424	-0.20892683
0.021427127	-3.099224	-0.029995977	-0.19959735
0.021527242	-3.1128835	-0.02223839	-0.18870706
0.021627357	-3.113152	-0.020019195	-0.1795993
0.021735179	-3.0637315	-0.022475689	-0.18318636
0.021844858	-3.11457	-0.016149126	-0.17644895
0.021949185	-3.0511228	-0.019220047	-0.17039796
0.022051941	-3.0834612	-0.020715366	-0.16637241
0.022154697	-3.064813	-0.022075534	-0.18673837
0.022278105	-3.0489485	-0.016800036	-0.16947744
0.02237822	-3.0043632	-0.021645507	-0.18465751
0.02248259	-2.9907153	-0.035119685	-0.20401595
0.022592742	-2.8950866	-0.026348461	-0.19814374
0.022686071	-2.8864402	-0.032421665	-0.19699714
0.022794522	-2.9352823	-0.033376246	-0.1915381
0.022895411	-2.9614571	-0.030844332	-0.19616886
0.023028123	-2.9683654	-0.036428951	-0.19265657
0.023129084	-2.9520102	-0.030189819	-0.18061593
0.023229199	-2.963621	-0.037699744	-0.18843912
0.02333639	-3.0103822	-0.040178495	-0.18964927
0.023439146	-3.0332931	-0.040819321	-0.1915717
0.023550864	-3.0338316	-0.035170371	-0.18521414
0.023652084	-2.9963476	-0.034382342	-0.17790299
0.023754345	-2.7677739	-0.043257777	-0.19278479
0.023856085	-2.7970183	-0.033441376	-0.17453129
0.023957826	-2.8193517	-0.032425039	-0.18046491
0.024080177	-2.840981	-0.038532346	-0.1677667
0.024180292	-2.855902	-0.040265199	-0.24532102
0.024307868	-2.9012779	-0.040547874	-0.25756862
0.024380522	-2.8982602	-0.035350833	-0.26319398
0.024509647	-2.9581265	-0.035980641	-0.29498205
0.024619138	-2.9663712	-0.043342908	-0.30581953
0.024720878	-2.9995612	-0.036290354	-0.29435757
0.024826352	-2.9927599	-0.040712679	-0.30450459
0.024929108	-2.9987645	-0.033315068	-0.30098605
0.02503127	-3.0033019	-0.0353184	-0.320814
0.025131385	-2.9858674	-0.031387619	-0.33904163
0.025237376	-2.8634409	-0.039009939	-0.36113471
0.02536721	-2.6900082	-0.040212388	-0.35942523
0.0254681	-2.6890176	-0.041749543	-0.37973964
0.025568989	-2.690234	-0.048113034	-0.39263056
0.025669879	-2.689368	-0.037412996	-0.37413997
0.025782133	-2.6829811	-0.040260448	-0.38654716
0.02588702	-2.6804978	-0.041976198	-0.38840368
0.025992633	-2.6708622	-0.042675825	-0.37412146
0.026110801	-2.6496933	-0.034774423	-0.3751897
0.026196114	-2.6429022	-0.049579058	-0.41923773
0.026316313	-2.6344343	-0.027567963	-0.37439606
0.026419069	-2.6198725	-0.029971455	-0.37686124
0.026527442	-2.5566639	-0.030744552	-0.38811969
0.026633111	-2.3020765	-0.035698727	-0.39645979
0.026729221	-2.2577424	-0.038886622	-0.41220793
0.026833341	-2.2368231	-0.038087005	-0.40207312
0.026933456	-2.2227914	-0.061642523	-0.4814614
0.027060907	-2.2159935	-0.038135383	-0.42698778
0.027162648	-2.1914502	-0.036284198	-0.41128805
0.027283859	-2.1719327	-0.040721753	-0.38205709
0.027383974	-2.1448859	-0.060301044	-0.45556107
0.027484089	-2.1292167	-0.069219535	-0.45237917
0.027586784	-2.1097437	-0.024389996	-0.37544403
0.027687674	-2.0825533	-0.063775222	-0.45782507
0.027806274	-2.0485586	-0.050362054	-0.43642452
0.027908102	-2.0392337	-0.034274793	-0.40432704
0.028011786	-2.0125453	-0.032991893	-0.40271889
0.028129181	-1.8772416	-0.087903141	-0.45464878
0.028230922	-1.6373577	-0.056698498	-0.38488914
0.028335067	-1.4843298	-0.14901069	-0.47802073
0.028435182	-1.2634256	-0.067842857	-0.38408029
0.028536143	-1.2566047	-0.04220255	-0.34771133
0.028646126	-1.2236689	-0.050663747	-0.34906849
0.028747016	-1.1977206	-0.068128107	-0.33518914
0.028885212	-1.1731196	-0.050406429	-0.29347037
0.028985815	-1.1529707	-0.043935553	-0.2489175
0.02908593	-1.1276856	-0.035166346	-0.25484453
0.029186045	-1.0758519	-0.11693821	-0.30319414
0.029296236	-1.0195425	-0.1514988	-0.35555257
0.029400936	-0.97763501	-0.083854405	-0.36190055
0.029502676	-0.96835878	-0.13903705	-0.37304237
0.029604579	-1.1337963	-0.1534499	-0.397902
0.029706157	-1.1977546	-0.15546382	-0.40224957
0.029810015	-1.266724	-0.1114827	-0.36379784
0.029929183	-1.1565784	-0.12326682	-0.34269017
0.030037023	-1.2174399	-0.11259246	-0.31677599
0.030159472	-1.4405867	-0.076709617	-0.2841697
0.030237253	-1.4132269	-0.026445445	-0.17179013
0.030361252	-1.4080821	-0.020668868	-0.14116224
0.030462141	-1.424604	-0.021541397	-0.1801791
0.03057095	-1.3611895	-0.010584272	-0.16154414
0.030683441	-1.2894397	-0.030484132	-0.16140487
0.030786197	-1.022894	-0.038414084	-0.16703401
0.030888001	-0.95707608	-0.019186762	-0.10811674
0.030988116	-0.69649371	-0.012401044	-0.096554915
0.031094465	-0.62951129	-0.054396616	-0.14362779
0.031197221	-0.64037767	-0.060179653	-0.15040569
0.031319704	-0.6317375	-0.0073348573	-0.096792462
0.031420594	-0.6191656	-0.0045723335	-0.093228189
0.031521483	-0.64380049	-0.012907991	-0.086878343
0.031638864	-0.6274655	-0.020394796	-0.12149071
0.031738979	-0.63787486	-0.020637779	-0.1444967
0.031842705	-0.64783855	-0.022807153	-0.1469318
0.031950264	-0.65770682	-0.010607786	-0.13011682
0.032046186	-0.68348019	-0.021164545	-0.15142349
0.032173402	-0.67884511	-0.01397061	-0.11555919
0.032276158	-0.67801642	-0.014094507	-0.14472589
0.032379046	-0.70934096	-0.015414191	-0.1308249
0.03248167	-0.70758481	-0.0313479	-0.1236092
0.032584426	-0.73164944	-0.01769482	-0.10827262
0.032690072	-0.72840784	-0.012349849	-0.10502237
0.032790188	-0.72249329	-0.0041343615	-0.11771841
0.032910979	-0.74575383	-0.010362831	-0.14867396
0.03301272	-0.75530076	-0.018341938	-0.16184795
0.033135719	-0.77888781	-0.0092830421	-0.14568871
0.0332162	-0.78424718	-0.021341254	-0.17609179
0.033337499	-0.7984462	-0.0089252148	-0.13802132
0.033440935	-0.78730817	-0.021181802	-0.16561421
0.033541051	-0.77724562	-0.011627019	-0.14455464
0.033663364	-0.75071392	-0.11365819	-0.22216173
0.033741281	-0.68062913	-0.013573784	-0.12413439
0.033868876	-0.60194066	-0.013941401	-0.1291112
0.033971632	-0.54363576	-0.074052888	-0.18641117
0.034080994	-0.53282102	-0.0040527576	-0.10074578
0.034191798	-0.53055227	-0.0082054421	-0.11217403
0.034291914	-0.53382645	-0.0074906702	-0.10623081
0.034392029	-0.5142125	-0.0077711308	-0.1134115
0.034492144	-0.4846988	-0.0053278289	-0.099078742
0.03459862	-0.46654974	-0.057021847	-0.17570536
0.034729251	-0.46961876	-0.016048545	-0.15862635
0.034842546	-0.58550605	-0.010815174	-0.16873547
0.034942661	-0.54708764	-0.0052239407	-0.14275366
0.035042777	-0.51823979	-0.012813851	-0.16703415
0.035149268	-0.49551332	-0.1248317	-0.24145633
0.035251008	-0.4524241	-0.0043786936	-0.11192481
0.035355293	-0.54242952	-0.015956171	-0.1373765
0.035461593	-0.74079195	-0.0070388666	-0.1128912
0.035557073	-0.68756671	-0.0053143673	-0.094382921
0.035667105	-0.82516248	-0.0044977697	-0.090260533
0.035769861	-0.85848742	-0.008102054	-0.094780441
0.035893755	-0.79604621	-0.0052627188	-0.094256432
0.03599387	-0.97491163	-0.003690613	-0.10621959
0.036093985	-0.94759781	-0.017795156	-0.14686658
0.036212856	-1.0063758	-0.0091702606	-0.12699547
0.036313746	-1.1951611	-0.0087971086	-0.12652169
0.036421022	-1.2427021	-0.0086313547	-0.12116132
0.036522763	-1.3444014	-0.010261437	-0.13604889
0.036643286	-1.6947994	-0.006928735	-0.13189319
0.036744733	-1.2898421	-0.011647361	-0.13680331
0.036844848	-1.4698498	-0.0074388083	-0.10370774
0.036951554	-1.5372241	-0.015394969	-0.10578792
0.03705431	-1.63851	-0.012269583	-0.069103121
0.037171308	-1.431695	-0.0089150002	-0.085156123
0.037259822	-1.3750843	-0.015947159	-0.082089711
0.037373088	-1.1457453	-0.0095214141	-0.072388644
0.037489297	-1.1670999	-0.0086820947	-0.075587227
0.037591037	-1.1103292	-0.0092457817	-0.085281731
0.037695826	-0.95854789	-0.012767157	-0.091432101
0.037795941	-0.76897008	-0.018219778	-0.092712273
0.037896258	-0.74572286	-0.010899794	-0.063191791
0.038013508	-1.3973882	-0.0082826565	-0.096626631
0.038129761	-1.4210209	-0.0034451122	-0.080958732
0.038236004	-0.87330787	-0.0095006305	-0.077451926
0.03833876	-0.87661851	-0.007337886	-0.086896123
0.038441515	-0.87740053	-0.016722353	-0.10794661
0.038544271	-0.8644123	-0.0065020967	-0.08816951
0.038647027	-0.91389481	-0.012060115	-0.11216697
0.038761051	-1.0068578	-0.036128989	-0.1509338
0.038862792	-1.0446418	-0.023906747	-0.11185141
0.038987324	-0.97927539	-0.025965267	-0.11438571
0.039066272	-1.0994777	-0.010135256	-0.11010143
0.039189103	-1.1032284	-0.022340012	-0.11724628
0.039289993	-1.1087683	-0.016471368	-0.12002411
0.039397782	-1.1180379	-0.020862119	-0.12770107
0.039520453	-1.1432211	-0.015274062	-0.11113625
0.039598012	-1.1259406	-0.023939235	-0.11636186
0.039725965	-1.137547	-0.012742628	-0.10278502
0.039828721	-1.1231507	-0.0080309071	-0.090319498
0.039931477	-1.0875381	-0.0086838797	-0.095471105
0.040034589	-1.0517755	-0.0048624349	-0.082306158
0.040147556	-1.0131686	-0.0074793141	-0.083292863
0.040248445	-0.95188713	-0.0076459489	-0.079603093
0.040348875	-0.900153	-0.0061388123	-0.069026712
0.040450225	-0.86157307	-0.0066508276	-0.070026814
0.040551115	-0.82643507	-0.0073624353	-0.05530491
0.040694119	-0.78135924	-0.0034740767	-0.048033956
0.040792495	-0.72800525	-0.0047743511	-0.053480637
0.040897599	-0.67494123	-0.0073604553	-0.061062689
0.040999623	-0.63083303	-0.0056203947	-0.054756541
0.04110108	-0.57870447	-0.0041221698	-0.046772277
0.041206898	-0.52399663	-0.0035845879	-0.049812609
0.041307788	-0.46369352	-0.0058998029	-0.07046158
0.041408677	-0.44257716	-0.0031943085	-0.058309219
0.041524194	-0.37957478	-0.0055167777	-0.054779153
0.04162695	-0.34059419	-0.0023551437	-0.050615691
0.041750486	-0.28797717	-0.0024114263	-0.049032698
0.041850601	-0.29269697	-0.0031469226	-0.051699098
0.041950716	-0.24599957	-0.0025724689	-0.044484114
0.042055671	-0.23478035	-0.0020957822	-0.052268707
0.04216535	-0.22111874	-0.004137835	-0.058232807
0.042271095	-0.21145387	-0.0028964833	-0.05267317
0.042372835	-0.22161384	-0.0021726538	-0.044537322
0.042500376	-0.22868107	-0.0036734887	-0.045406249
0.042576316	-0.2358392	-0.0028535277	-0.046324985
0.042701579	-0.21592779	-0.0034654195	-0.045497157
0.042808643	-0.20936973	-0.0028410325	-0.054554326
0.042911399	-0.20664326	-0.0055150971	-0.064617927
0.043022913	-0.23278541	-0.0035085753	-0.048461492
0.043116911	-0.26913562	-0.003090045	-0.055565774
0.043224692	-0.22751634	-0.0019559034	-0.054963827
0.043325582	-0.22039253	-0.0035095104	-0.060733428
0.043441109	-0.22039253	-0.0025843543	-0.054730431
0.043552557	-0.22039253	-0.0036061308	-0.062964891
0.043652672	-0.21422867	-0.0020394082	-0.05872205
0.043752787	-0.21422867	-0.0024690048	-0.06273815
0.043852903	-0.22309212	-0.0028835119	-0.061587996
0.043981365	-0.22309212	-0.0029027676	-0.071372105
0.044082255	-0.21360891	-0.0023519898	-0.06931693
0.044195849	-0.21360891	-0.0026734928	-0.078468782
0.044298605	-0.21360891	-0.0037732352	-0.083963499
0.044401361	-0.21248793	-0.0036450139	-0.085620356
0.044504117	-0.21248793	-0.0039887615	-0.085605242
0.044606873	-0.21956726	-0.0053608589	-0.090333395
0.044712864	-0.21956726	-0.0047454241	-0.088634998
0.044834658	-0.25189488	-0.0062358674	-0.093887565
0.044916345	-0.25007916	-0.0092710273	-0.101897
0.045040708	-0.25494683	-0.0063982888	-0.094329179
0.045141597	-0.24814156	-0.0074689204	-0.096304975
0.045254513	-0.2610461	-0.010138898	-0.093670183
0.045354629	-0.26357332	-0.0065240661	-0.081593769
0.045454744	-0.28597068	-0.008014174	-0.089338569
0.045577657	-0.27092349	-0.0088759287	-0.0852531
0.045679397	-0.27918358	-0.0071161381	-0.080738706
0.045788566	-0.26299752	-0.0077999947	-0.08391323
0.045891322	-0.24430991	-0.0057597002	-0.07369813
0.04599916	-0.25635538	-0.0081853272	-0.063051609
0.046097833	-0.24368612	-0.010606281	-0.073095162
0.04620094	-0.20419452	-0.011595326	-0.056494305
0.046305722	-0.24903445	-0.011243293	-0.056769942
0.046405837	-0.23547517	-0.011039884	-0.063833659
0.046544191	-0.18370856	-0.013147491	-0.073403761
0.046610614	-0.16817612	-0.013237522	-0.061996008
0.046747671	-0.17242039	-0.012484166	-0.065544695
0.046855739	-0.13475417	-0.010080703	-0.062402724
0.04695647	-0.1412017	-0.0096312152	-0.056330235
0.047058502	-0.12536014	-0.0090129336	-0.054258344
0.047159392	-0.13373364	-0.010204033	-0.053240192
0.047260282	-0.11225291	-0.010558942	-0.041966214
0.047361171	-0.11614355	-0.0092597515	-0.039513157
0.047484039	-0.096251836	-0.01259879	-0.046356988
0.047607218	-0.096251836	-0.0079841188	-0.039864216
0.047707333	-0.10169569	-0.0071334074	-0.048707021
0.047807448	-0.13794963	-0.0081762929	-0.053617015
0.047907563	-0.1464079	-0.0088108494	-0.043397736
0.048016955	-0.19786309	-0.010062834	-0.047966361
0.048118915	-0.22992888	-0.0086294859	-0.050652119
0.048222907	-0.23082162	-0.0082839126	-0.042347473
0.048357465	-0.22221581	-0.011802038	-0.038867559
0.048426388	-0.19332037	-0.0082816184	-0.046926622
0.048558311	-0.19983692	-0.010854008	-0.038282871
0.048658426	-0.18402307	-0.0098003597	-0.031515328
0.048768489	-0.15626647	-0.0065309697	-0.025033381
0.048874517	-0.18231121	-0.0054695958	-0.023435064
0.048974001	-0.17636096	-0.0088169455	-0.02982121
0.049076756	-0.15520911	-0.0064693442	-0.03355829
0.049179512	-0.1654843	-0.0073985239	-0.044938341
0.049291181	-0.14077315	-0.0057064855	-0.038288654
0.049392921	-0.18194004	-0.006543196	-0.036138717
0.049509404	-0.15201777	-0.0051521075	-0.03147067
0.049609519	-0.12537679	-0.0056680409	-0.033159096
0.049709634	-0.11548399	-0.0049269052	-0.032297013
0.04983297	-0.10510556	-0.0041457251	-0.030894797
0.04993386	-0.075606292	-0.0044235455	-0.025369975
0.050052938	-0.076644785	-0.0027658026	-0.02393072
0.050155974	-0.079839195	-0.0035470745	-0.023074347
0.050309828	-0.08500372	-0.0029569516	-0.029177059
0.050461195	-0.063101185	-0.0034809471	-0.014820658
0.050669474	-0.044395437	-0.0022331977	-0.0099570975
0.050926364	-0.026191587	-0.026191587	-0.026191587
0.051337387	-0.017269596	-0.017269596	-0.017269596


==> graphics/data/performance_reactiondiffusion_net=20_10_ROM.dat <==
0	-17.605523	-0.57897616	-2.7496716
3.6094604e-05	-11.800191	-0.2067322	-0.80019565
6.7258245e-05	-1.0511334	-0.28635029	-0.66875531
9.7643539e-05	-1.07738	-0.52974736	-0.73613826
0.00012612052	-1.1059468	-0.536019	-0.79537598
0.00015311098	-1.1419617	-0.48178965	-0.77966973
0.00018127527	-17.528538	-0.37388241	-1.1672217
0.0002083011	-19.04628	-0.33748309	-1.0138731
0.00024099392	-22.298482	-0.23662604	-0.8704402
0.00026303105	-19.544381	-0.28727093	-1.1822397
0.0002950779	-19.037135	-0.47831216	-1.2811912
0.00031592481	-19.458729	-0.60954961	-1.3333543
0.00033818278	-19.582013	-0.54648608	-1.2616563
0.00036937881	-16.566834	-0.52480713	-1.1522113
0.00038792172	-15.730762	-0.45180126	-1.1186505
0.0004137199	-15.886587	-0.40076391	-1.1037788
0.00043682233	-14.378015	-0.41175488	-1.0634248
0.00046302003	-14.768815	-0.31377197	-0.99348754
0.00048960584	-14.764743	-0.30228541	-0.9806896
0.00051430428	-15.409294	-0.18818725	-0.89931594
0.00054238934	-0.78324632	-0.14317264	-0.37248331
0.00057071904	-0.75798795	-0.14333538	-0.33973652
0.0006067439	-0.80074919	-0.098731773	-0.29964695
0.00064111407	-0.83910864	-0.098993894	-0.28848325
0.0006676135	-0.80040274	-0.037192707	-0.21742585
0.00070559129	-0.79351336	-0.022379508	-0.19332648
0.00074017671	-0.78450132	-0.0077555577	-0.1560358
0.00077739238	-0.72508742	-0.015350554	-0.16156813
0.00081371637	-0.68605163	-0.007522775	-0.14807857
0.0008504862	-0.74834324	-0.030417041	-0.19790538
0.00088660208	-0.78573174	-0.021494636	-0.20663037
0.00092138471	-0.6444059	-0.022108967	-0.21814414
0.00095687719	-0.71639811	-0.0088093056	-0.16434427
0.00099236967	-1.0091872	-0.014843747	-0.2847106
0.0010303495	-1.3198441	-0.0047619944	-0.22402678
0.0010688888	-1.8484421	-0.010426248	-0.32271522
0.0011041844	-1.8495298	-0.010971598	-0.32936511
0.0011446449	-0.72458616	-0.0086091275	-0.21858858
0.0011814147	-0.68821294	-0.0057858728	-0.18733513
0.001220816	-0.69640089	-0.0061585261	-0.19666303
0.0012570473	-0.66634022	-0.0060220373	-0.161108
0.0012932787	-0.6718597	-0.0056421076	-0.17512767
0.0013370528	-0.68683916	-0.0057459083	-0.19248283
0.0013739236	-0.68647184	-0.0099289221	-0.20694869
0.001415743	-0.68186294	-0.011859235	-0.21670565
0.0014537719	-0.7215236	-0.0050710915	-0.18577168
0.0014925512	-0.67423673	-0.017177106	-0.22649328
0.0015287826	-1.4875371	-0.023648653	-0.34206863
0.001565014	-0.73396887	-0.037966335	-0.2523727
0.0016042677	-1.5155186	-0.033400317	-0.34760421
0.0016410376	-1.6299099	-0.017648649	-0.31197193
0.0016855184	-1.616202	-0.084848334	-0.41687416
0.0017226441	-1.5155067	-0.16404621	-0.44444175
0.0017602911	-1.4027576	-0.15108586	-0.44128715
0.0017975501	-1.5280257	-0.1478745	-0.50997443
0.001834615	-1.5318762	-0.039772713	-0.31925963
0.0018714858	-1.4250451	-0.049799554	-0.32386278
0.0018974848	-1.4607167	-0.012821811	-0.24655183
0.0019279564	-1.4002563	-0.0085223697	-0.22602557
0.0019535811	-0.75946687	-0.0095332839	-0.14312156
0.0019781732	-1.231604	-0.0052234487	-0.21524493
0.0020026683	-1.3431198	-0.0095287562	-0.21126383
0.0020271208	-1.1619702	-0.0070621443	-0.28977416
0.0020541375	-1.4882923	-0.0077784862	-0.18957804
0.0020781565	-1.3946326	-0.0047852847	-0.18708731
0.0021006605	-1.4214276	-0.013797043	-0.25386099
0.0021287209	-1.3201529	-0.0057892257	-0.17904676
0.0021535061	-1.3150984	-0.0084188166	-0.21351138
0.0021827874	-1.4862503	-0.006294506	-0.20270412
0.0022093391	-1.5632786	-0.0083581033	-0.23282367
0.0022352943	-1.4686243	-0.01018189	-0.22792056
0.0022654215	-1.4333542	-0.0098722014	-0.22378405
0.0022912169	-1.4781013	-0.005277665	-0.18267047
0.0023224743	-1.5067329	-0.011787981	-0.24602921
0.0023503118	-1.5005087	-0.014540776	-0.22475568
0.0023792267	-1.5181067	-0.018638439	-0.26966899
0.002403728	-1.3957365	-0.019504629	-0.24560977
0.002431589	-1.4798215	-0.017372209	-0.25442812
0.0024563054	-1.4681268	-0.028673939	-0.28727582
0.0024825213	-1.4924822	-0.0276936	-0.28928747
0.0025070296	-1.5419943	-0.026908938	-0.2859097
0.0025302587	-1.4565271	-0.02692391	-0.29060107
0.0025531514	-1.4707228	-0.025324588	-0.25305207
0.0025794923	-1.5388425	-0.027525132	-0.27928162
0.002604051	-1.4491738	-0.027160091	-0.2896375
0.0026297324	-1.4599214	-0.014239675	-0.25253128
0.002651955	-1.4796915	-0.016997559	-0.26073588
0.0026779074	-1.3741743	-0.026758365	-0.21900952
0.0027000902	-1.4865029	-0.02475072	-0.21028497
0.0027244178	-1.4572108	-0.032220901	-0.26458849
0.0027453505	-1.4225388	-0.02051337	-0.21712649
0.0027746244	-1.5316225	-0.02917764	-0.22240579
0.0027992873	-1.4573877	-0.026792236	-0.23370066
0.0028224292	-1.4476652	-0.01904608	-0.21519721
0.0028522499	-1.4918426	-0.012762955	-0.15988949
0.0028910613	-1.4824221	-0.010404318	-0.073531491
0.0029274195	-1.3910797	-0.011155963	-0.13702531
0.0029647515	-1.3376922	-0.014080777	-0.19220314
0.0030015213	-1.3865772	-0.0081088086	-0.12331764
0.0030382912	-1.2693441	-0.0094744976	-0.1318033
0.0030833718	-1.2610509	-0.0086784813	-0.1003989
0.0031203211	-1.2599529	-0.010943568	-0.086689387
0.0031567254	-1.1417897	-0.012922135	-0.082233855
0.0031924319	-1.2479545	-0.0070196908	-0.074335303
0.0032316569	-1.2742797	-0.0057707317	-0.072505713
0.0032678883	-1.2348875	-0.0095312239	-0.081775446
0.003304171	-1.2120649	-0.009101973	-0.079993833
0.0033469012	-1.2214407	-0.006625731	-0.068091229
0.0033820256	-1.2134534	-0.0038239713	-0.071636883
0.0034243744	-1.2434124	-0.0030227358	-0.063952286
0.0034611442	-1.2105163	-0.0044988864	-0.035341841
0.0034979141	-1.18906	-0.0077886869	-0.057564566
0.0035396236	-1.1521654	-0.0067075022	-0.053571959
0.0035758549	-1.1119925	-0.0043484929	-0.055399033
0.0036172158	-1.0527818	-0.0042221903	-0.051395456
0.0036527083	-1.1365265	-0.0040211057	-0.044210592
0.0037001481	-1.1083336	-0.0079135812	-0.05463876
0.003736918	-1.0301599	-0.0080797986	-0.054542764
0.0037736878	-1.0782768	-0.0028390675	-0.032243388
0.0038113588	-0.98339544	-0.0035739114	-0.04534496
0.0038475902	-0.99116684	-0.0061811238	-0.053591258
0.0038945301	-0.97879681	-0.0065681384	-0.065379482
0.0039325653	-0.97569473	-0.0076278718	-0.074047008
0.0039709886	-0.96107121	-0.0062070352	-0.060824022
0.0040080535	-1.0009452	-0.0079797205	-0.072497789
0.0040435659	-0.95338632	-0.0098776176	-0.080272851
0.0040830941	-0.88915405	-0.011398529	-0.066745521
0.0041193255	-0.90673842	-0.009971443	-0.063222322
0.0041555568	-0.89609762	-0.010017324	-0.066967209
0.0041922136	-0.83350828	-0.01129213	-0.074766816
0.0042291154	-0.83493836	-0.0082357335	-0.061647441
0.0042676547	-0.833644	-0.0047824681	-0.054631757
0.004306125	-0.86992795	-0.0023506965	-0.048742484
0.0043429959	-0.78946474	-0.0048819265	-0.059748417
0.0043729451	-0.83089194	-0.0047885283	-0.065550976
0.0044085871	-0.95996248	-0.0081883043	-0.077796438
0.0044473985	-0.7362196	-0.0042149908	-0.052760899
0.0044862099	-0.81779411	-0.00434803	-0.05066163
0.0045274693	-0.84404861	-0.0018654129	-0.035753672
0.0045642392	-0.83653824	-0.0035988442	-0.043489576
0.0046026442	-0.90063527	-0.0036645122	-0.040278014
0.0046446803	-0.88403019	-0.0015906766	-0.034732201
0.0046809117	-0.88669512	-0.0057255843	-0.043630927
0.0047190784	-0.89466625	-0.0032719952	-0.039101439
0.0047578898	-0.86298292	-0.0064814813	-0.045244986
0.0048032431	-0.84939052	-0.0076469701	-0.049167917
0.0048400129	-0.88481045	-0.0073985873	-0.047978673
0.0048767827	-0.79777258	-0.0089684619	-0.060631628
0.0049164156	-0.87079918	-0.0057714958	-0.047220148
0.004952647	-0.87202316	-0.0062461466	-0.051808744
0.0049999023	-0.87803976	-0.005801761	-0.054107286
0.0050369149	-0.85740274	-0.0057042451	-0.057961862
0.0050724074	-0.84240657	-0.0042874621	-0.045553234
0.0051155204	-0.84130536	-0.0032525071	-0.047762215
0.0051519195	-0.80555868	-0.0072314408	-0.056343963
0.0051893263	-0.82847526	-0.0089852029	-0.066943963
0.0052260961	-0.83725299	-0.0067298616	-0.061288596
0.005262866	-0.86397814	-0.0091737927	-0.080301463
0.0053082171	-0.86466902	-0.0061589163	-0.07183598
0.0053467565	-0.86374223	-0.0042066934	-0.067421725
0.0053874234	-0.84432839	-0.0041577189	-0.066850938
0.0054238352	-0.85977192	-0.004211962	-0.053641539
0.0054628246	-0.81736109	-0.0043535795	-0.065969703
0.0055009139	-0.85548641	-0.0053651378	-0.075590706
0.0055386397	-0.87640242	-0.0066692824	-0.064807964
0.0055779925	-0.84738695	-0.01147046	-0.090895261
0.0056165319	-0.8631312	-0.007074489	-0.080398177
0.0056591587	-0.82421482	-0.0074984471	-0.067906725
0.00569539	-0.88790427	-0.01120025	-0.078759983
0.0057321499	-0.79297895	-0.0052818859	-0.064715953
0.0057776436	-0.89444842	-0.010984774	-0.085262493
0.0058144135	-0.86626103	-0.0069088605	-0.07725603
0.0058532419	-0.82373324	-0.0072336212	-0.071718713
0.0058887344	-0.8046986	-0.0028610584	-0.064642739
0.0059308939	-0.85398916	-0.0034837822	-0.065183843
0.0059671253	-0.82248051	-0.015579561	-0.099750491
0.0060033567	-0.84036494	-0.0031745921	-0.068377627
0.0060534174	-0.81262396	-0.0042955549	-0.070198753
0.0060901872	-0.79701505	-0.0060299187	-0.074426153
0.0061301664	-0.42969897	-0.0060811058	-0.065360623
0.0061663978	-0.42384654	-0.0063452463	-0.057871098
0.0062026292	-0.36041637	-0.0023927746	-0.046433964
0.0062436592	-0.38785489	-0.010260307	-0.06975232
0.0062791516	-0.21032119	-0.0076174734	-0.032593684
0.0063291911	-0.25036033	-0.0069163603	-0.067140749
0.0063656703	-0.2881974	-0.0072681309	-0.050404325
0.0064027308	-0.41365265	-0.0057431062	-0.062643359
0.0064395006	-0.40713913	-0.0048802201	-0.045101143
0.0064762704	-0.40936259	-0.0067897687	-0.055819423
0.0065222066	-0.41288499	-0.0083193785	-0.048753555
0.0065607459	-0.45043155	-0.0056473896	-0.030656361
0.0065992853	-0.32975265	-0.0058046151	-0.04034694
0.0066374056	-0.42064078	-0.0053737704	-0.044030983
0.006673637	-0.41599064	-0.005074159	-0.047007254
0.0067149033	-0.22221363	-0.0081271298	-0.036432433
0.0067520442	-0.11122509	-0.0051754452	-0.01582591
0.006791982	-0.11265007	-0.0062686951	-0.027606899
0.0068305214	-0.12144788	-0.0072159834	-0.027171062
0.0068690607	-0.16445415	-0.006845133	-0.028799085
0.0069091409	-0.13761617	-0.0066685561	-0.02480609
0.0069461394	-0.15241227	-0.0069880641	-0.026529306
0.0069890012	-0.17934876	-0.0066196648	-0.031848158
0.0070244937	-0.21956591	-0.007981767	-0.036268631
0.0070645877	-0.20890935	-0.010856224	-0.03906736
0.0071013576	-0.22879545	-0.0063771236	-0.034431968
0.0071388361	-0.24332766	-0.0088053691	-0.037167927
0.0071808761	-0.269461	-0.0056208371	-0.03621233
0.0072171075	-0.2362569	-0.0091879639	-0.036926187
0.0072612252	-0.27513454	-0.0058716994	-0.031670952
0.0073000366	-0.28479959	-0.0056354424	-0.033379562
0.007338848	-0.28884045	-0.0073887489	-0.036574621
0.0073776594	-0.38109396	-0.0063309037	-0.033003514
0.0074149109	-0.37463847	-0.0046080285	-0.032985842
0.0074526114	-0.37116453	-0.0050228964	-0.0334329
0.0074888428	-0.36613126	-0.0049681422	-0.032467533
0.007532905	-0.31064508	-0.0077724949	-0.035494307
0.0075717164	-0.33552612	-0.005257584	-0.032050907
0.0076105278	-0.32729733	-0.0047833236	-0.031440721
0.0076518839	-0.25040993	-0.005354481	-0.033640955
0.0076881506	-0.28780365	-0.0033730943	-0.028317105
0.007726962	-0.2403644	-0.0069133378	-0.039697161
0.0077657734	-0.34588182	-0.0046095559	-0.036124358
0.0078045848	-0.20887888	-0.003909616	-0.030391053
0.0078433962	-0.36165883	-0.0033928387	-0.035078285
0.0078822076	-0.39540773	-0.0013236374	-0.029352702
0.0079236192	-0.42189315	-0.0019526715	-0.031181656
0.0079598506	-0.45418506	-0.0042289094	-0.037561373
0.0079986418	-0.45361141	-0.0031844877	-0.03745541
0.0080389883	-0.44328754	-0.002514206	-0.034582834
0.0080762646	-0.47797171	-0.0034959631	-0.034384322
0.0081215895	-0.49597225	-0.0029974494	-0.032367994
0.0081591231	-0.51708299	-0.0041744581	-0.030912978
0.0081957454	-0.51854771	-0.006352516	-0.03542383
0.0082315858	-0.51987438	-0.0044533957	-0.030816581
0.0082703216	-0.52188612	-0.0050205081	-0.032573942
0.0083142863	-0.55299753	-0.0013211723	-0.025543911
0.0083515318	-0.53579809	-0.0026685738	-0.031168984
0.008391365	-0.57291883	-0.0048242615	-0.032226388
0.0084299043	-0.57757343	-0.0024341309	-0.029199049
0.0084670897	-0.55839452	-0.0071143428	-0.03468903
0.008506983	-0.57317288	-0.0029735722	-0.029379037
0.0085455223	-0.5702847	-0.0023790388	-0.027249243
0.0085861627	-0.59152774	-0.0034633113	-0.028979206
0.008622601	-0.57059512	-0.0038767616	-0.030260905
0.0086640754	-0.58184715	-0.0029383111	-0.028693035
0.0087008452	-0.60372637	-0.0031495132	-0.030147862
0.0087382191	-0.54896875	-0.002294871	-0.027926195
0.0087767584	-0.60058383	-0.0066092205	-0.034629036
0.0088152978	-0.59126535	-0.0050093995	-0.033387914
0.0088656348	-0.58913304	-0.0027754805	-0.026978059
0.0089018662	-0.58637713	-0.0033155173	-0.031194981
0.0089380975	-0.60696765	-0.0025858668	-0.029609446
0.0089765799	-0.61941271	-0.0055981366	-0.034522771
0.0090120724	-0.61401577	-0.0029808203	-0.028497222
0.0090501586	-0.58042203	-0.0010651721	-0.022781394
0.0090869285	-0.5783547	-0.0023282984	-0.028883337
0.0091241725	-0.59347164	-0.0059060478	-0.033724571
0.0091736014	-0.61092344	-0.0088882472	-0.038206561
0.0092098328	-0.58098627	-0.0041283904	-0.031916738
0.0092523927	-0.59147181	-0.0027316431	-0.032630151
0.0092891625	-0.594689	-0.0064552457	-0.035047941
0.0093315047	-0.60675927	-0.0036268009	-0.029281497
0.0093669972	-0.57088131	-0.0043102503	-0.03155135
0.0094024896	-0.58548848	-0.005924293	-0.033765127
0.0094453367	-0.57880619	-0.0042196226	-0.033626235
0.0094815681	-0.54113996	-0.0051374444	-0.029423652
0.0095281664	-0.5535423	-0.0049342896	-0.03096279
0.0095649363	-0.57607764	-0.0040304704	-0.027634936
0.0096017061	-0.56676704	-0.0052996102	-0.03214211
0.0096438938	-0.57382952	-0.0032942308	-0.024530353
0.0096808406	-0.55000135	-0.0038942816	-0.026821965
0.0097209725	-0.58965616	-0.0024651327	-0.026077191
0.0097574144	-0.57059051	-0.0057545937	-0.032536669
0.0097980512	-0.58857397	-0.0052219375	-0.032681564
0.0098365905	-0.5162284	-0.0076365287	-0.032699294
0.0098751299	-0.53383275	-0.0011738301	-0.020065949
0.0099142497	-0.52421279	-0.0054141084	-0.028344507
0.0099522086	-0.57274901	-0.0052493835	-0.027649699
0.0099907479	-0.53186372	-0.0055265148	-0.027459327
0.010029287	-0.56452601	-0.0038972609	-0.029497429
0.010067827	-0.57068598	-0.0049691092	-0.027138489
0.010112339	-0.56476071	-0.0020227839	-0.022073298
0.010147832	-0.54471004	-0.0066149281	-0.029593664
0.01018808	-0.54053243	-0.0021000125	-0.02140966
0.010224311	-0.54664848	-0.002164762	-0.021951323
0.010260542	-0.55670285	-0.0029394977	-0.025450486
0.010300333	-0.56701059	-0.0027066022	-0.024115209
0.010337602	-0.54585788	-0.0051237695	-0.02761199
0.010385543	-0.46701437	-0.0054750453	-0.03262713
0.010423584	-0.46068906	-0.0040954088	-0.024712189
0.010463166	-0.47423048	-0.0051692883	-0.025551513
0.010501977	-0.37906034	-0.0030358119	-0.021699551
0.010538249	-0.37971766	-0.0024791245	-0.02107272
0.010576107	-0.43931364	-0.0033281925	-0.023459584
0.010612876	-0.44565455	-0.0032851513	-0.022869541
0.010657223	-0.47363608	-0.0019831872	-0.020320096
0.010695319	-0.45072864	-0.0014505076	-0.01842492
0.01073155	-0.50772946	-0.0018430969	-0.026933471
0.010773657	-0.51019442	-0.0034723026	-0.023360246
0.010812468	-0.55639192	-0.0040100793	-0.023227339
0.01085188	-0.58131013	-0.0040988245	-0.022967842
0.010890091	-0.58924998	-0.003550468	-0.029717588
0.010928903	-0.63421708	-0.0063132711	-0.030371335
0.010967054	-0.63016221	-0.0023670716	-0.025091549
0.011003286	-0.69060933	-0.0092886245	-0.03258616
0.011045337	-0.70905002	-0.0046616599	-0.02585716
0.011084148	-0.68424363	-0.0017239831	-0.023609325
0.011127654	-0.70565371	-0.0028675312	-0.022111013
0.011164424	-0.68746753	-0.0051187208	-0.028137472
0.011201194	-0.67178468	-0.0038454525	-0.025479102
0.011239394	-0.66895634	-0.0066051687	-0.028714473
0.011278205	-0.68106455	-0.0033927217	-0.023938957
0.011319083	-0.65467359	-0.0052719746	-0.023246999
0.011355828	-0.64037045	-0.0051427949	-0.027041203
0.011394639	-0.62429466	-0.0033147899	-0.020399742
0.011435973	-0.60167761	-0.0051611201	-0.025526164
0.011474293	-0.58103159	-0.0028942591	-0.020066637
0.011513052	-0.57847567	-0.0051080675	-0.022429674
0.011550507	-0.52000321	-0.0028611057	-0.021154919
0.011590131	-0.55668594	-0.0030291501	-0.021039581
0.01162867	-0.5532472	-0.0045387214	-0.023832137
0.01166721	-0.5688794	-0.0044901023	-0.026349297
0.011709501	-0.56272147	-0.0044270235	-0.021584743
0.011744993	-0.51472716	-0.0048307626	-0.020560878
0.011782828	-0.4019601	-0.0034660361	-0.019151861
0.011821565	-0.44531128	-0.0057040152	-0.02339435
0.011860376	-0.4473129	-0.001617029	-0.019705239
0.011899821	-0.53539763	-0.0033600311	-0.023535444
0.011937999	-0.55356657	-0.0082203066	-0.026857097
0.011981533	-0.51735967	-0.0009633295	-0.016767176
0.012017764	-0.55554002	-0.010699914	-0.029563498
0.012064425	-0.50730997	-0.0015126869	-0.017992442
0.012099918	-0.53690099	-0.0015578767	-0.018230417
0.01213541	-0.55832827	-0.0012379346	-0.020091259
0.012175594	-0.5712128	-0.0065641347	-0.024647031
0.012212364	-0.59575797	-0.014883055	-0.034018442
0.012253268	-0.52621847	-0.0051877102	-0.020400559
0.012289499	-0.50658172	-0.006603756	-0.025168507
0.012326113	-0.49848742	-0.0044462048	-0.023226646
0.012377828	-0.5675881	-0.0073863163	-0.027492025
0.012414598	-0.54721523	-0.0075242487	-0.024104634
0.01245254	-0.5563702	-0.013681865	-0.031666582
0.012488772	-0.51822456	-0.013134361	-0.031697618
0.012525828	-0.50913311	-0.0067318592	-0.021734014
0.012561678	-0.526492	-0.0054354525	-0.02320843
0.012598447	-0.51531748	-0.012010028	-0.031034745
0.012649963	-0.48945026	-0.0041149947	-0.025070814
0.012688044	-0.47446648	-0.0060994892	-0.025819923
0.012727042	-0.4723843	-0.0070120007	-0.025442975
0.012763912	-0.46910452	-0.0095317411	-0.029956051
0.012800681	-0.46011126	-0.0014864717	-0.020019052
0.01284266	-0.43983864	-0.0029221577	-0.016934537
0.012880752	-0.40858923	-0.002056906	-0.020029406
0.012919738	-0.3739907	-0.0024346167	-0.023044318
0.012958278	-0.37198573	-0.0098920051	-0.025830086
0.012996011	-0.37043001	-0.0072172866	-0.024508856
0.013035356	-0.36768126	-0.0037624303	-0.01898709
0.013073896	-0.38008961	-0.002136507	-0.020847612
0.013113225	-0.62788724	-0.0057943672	-0.027841584
0.013150974	-0.58740822	-0.0054029533	-0.023252096
0.013195283	-0.76573065	-0.011698162	-0.032932513
0.013231515	-0.95318296	-0.0045240498	-0.025791965
0.013267746	-0.99389553	-0.0084408176	-0.031890522
0.013306662	-0.99783745	-0.0087779672	-0.026947586
0.013343671	-1.0354302	-0.0049568859	-0.0203456
0.013388999	-1.9187537	-0.009796798	-0.035422824
0.013425769	-1.968424	-0.0086861424	-0.030734355
0.013462538	-1.9793489	-0.0065011782	-0.02705182
0.01350325	-1.9862339	-0.0057888776	-0.028099022
0.013539481	-1.9978902	-0.0052817847	-0.027445792
0.013587484	-2.032574	-0.006181046	-0.029472236
0.013626094	-2.0501715	-0.0059892222	-0.029917496
0.013664772	-2.091781	-0.0047828885	-0.023760141
0.013701542	-2.1268123	-0.0074630644	-0.039900517
0.013738312	-2.1011906	-0.0088036598	-0.033903406
0.013775082	-2.099747	-0.0069997676	-0.027046641
0.013811852	-1.7449535	-0.0079383846	-0.043306431
0.013859164	-0.427	-0.0043413892	-0.023714776
0.013897975	-0.41604205	-0.0080359492	-0.024881289
0.013936786	-0.38736579	-0.0048141497	-0.019701821
0.013975598	-0.40434332	-0.0073010198	-0.025671483
0.014014086	-0.3626921	-0.0058054577	-0.020130894
0.014052004	-0.37241144	-0.0091163405	-0.021001643
0.014087626	-0.37081475	-0.0071078499	-0.018157118
0.014124395	-0.35287269	-0.0077275971	-0.019884469
0.014169655	-0.28411369	-0.0048884206	-0.015627424
0.014208466	-0.31103787	-0.00549912	-0.018986764
0.014247278	-0.29936967	-0.0058965367	-0.019643147
0.014286089	-0.30685854	-0.0090348693	-0.020669571
0.014326425	-0.28420821	-0.0058135222	-0.021445975
0.014363712	-0.26189429	-0.0069196556	-0.021502766
0.014402523	-0.22392872	-0.0023365998	-0.012129432
0.014442043	-0.21606164	-0.0050664326	-0.01875309
0.014480146	-0.1864788	-0.0045804044	-0.015978048
0.014518957	-0.18062023	-0.0070283986	-0.020094098
0.014557661	-0.16079449	-0.0069452088	-0.018670216
0.0145962	-0.14451956	-0.0084925883	-0.016729405
0.014635392	-0.13309136	-0.0030174816	-0.012143521
0.014674203	-0.12279891	-0.0046431219	-0.014491475
0.014713014	-0.096677374	-0.0039064082	-0.011422635
0.014751826	-0.097051432	-0.0070439513	-0.01583072
0.014790637	-0.078193443	-0.0036516711	-0.011767083
0.014829449	-0.072560155	-0.0059544444	-0.011492417
0.01486826	-0.068776311	-0.0059280544	-0.013088521
0.014907071	-0.053288974	-0.005045035	-0.01359183
0.014945883	-0.043260738	-0.0055829021	-0.010817878
0.014988486	-0.04687842	-0.0024464519	-0.0095886761
0.015024967	-0.036024122	-0.0045570477	-0.010315806
0.015062026	-0.016292917	-0.00212031	-0.0075702477
0.015101128	-0.01134858	-0.003769926	-0.0074002645
0.01513994	-0.011289694	-0.0066055767	-0.0089561899
0.015187763	-0.020813564	-0.0027274557	-0.0084095933
0.015223256	-0.027591328	-0.0066490783	-0.012326104
0.015258748	-0.042555899	-0.0063347615	-0.01077923
0.015296703	-0.048293831	-0.0078665422	-0.012775812
0.015333997	-0.12498313	-0.006420995	-0.015158605
0.01537457	-0.39602363	-0.0080210177	-0.024255119
0.01541162	-0.47837584	-0.0049164509	-0.017911097
0.015459744	-0.46519094	-0.0011194249	-0.011889427
0.015495975	-0.50877073	-0.0027661473	-0.015817448
0.015532207	-0.54064629	-0.0018057622	-0.016892412
0.015576804	-0.5473515	-0.0017940936	-0.016328104
0.015613574	-0.53843972	-0.0012671069	-0.013037479
0.015650343	-0.5054596	-0.0031030525	-0.017461734
0.015687113	-0.50817907	-0.007278769	-0.02449756
0.015723883	-0.50482319	-0.0087044102	-0.021470351
0.015767711	-0.47908025	-0.0072666879	-0.019431431
0.015803942	-0.45184939	-0.0040536251	-0.018785356
0.015848729	-0.44236654	-0.0058441496	-0.019517927
0.015887268	-0.42413119	-0.0056367504	-0.021317044
0.015926117	-0.39639181	-0.0029639461	-0.014292302
0.015964347	-0.35910782	-0.0023494353	-0.013687826
0.016002886	-0.32663945	-0.0038744913	-0.013815073
0.016039583	-0.34417266	-0.0024534217	-0.013851732
0.016075677	-0.32920169	-0.0038692044	-0.014044975
0.016118504	-0.12626805	-0.0043017544	-0.012333902
0.016157044	-0.33322977	-0.0036613924	-0.014587778
0.016195583	-0.43250914	-0.00110886	-0.01108833
0.016238661	-0.65215872	-0.0019984711	-0.01587526
0.01627495	-0.78307689	-0.00097733403	-0.015372075
0.0163122	-0.94070573	-0.0051181114	-0.019202914
0.01634974	-0.90619799	-0.0015137014	-0.015869408
0.01638828	-0.88743184	-0.0072579439	-0.024375098
0.01643	-0.884619	-0.0041492589	-0.023800855
0.016465493	-0.87138271	-0.0041089233	-0.02765312
0.016510454	-0.84735722	-0.0043183779	-0.027102184
0.016546685	-0.82926958	-0.0075707439	-0.033006483
0.016587974	-0.76917954	-0.0064453706	-0.036566053
0.016624744	-0.73309588	-0.0049364366	-0.019935308
0.016661514	-0.68823632	-0.0040920079	-0.016815456
0.016709726	-0.64083496	-0.0043063551	-0.019017074
0.016745958	-0.59273291	-0.0027188108	-0.013854017
0.016784925	-0.54639379	-0.0042222126	-0.013602647
0.016820417	-0.49769209	-0.0039730058	-0.013971504
0.01685591	-0.43525959	-0.0012837368	-0.010390003
0.016900518	-0.38579033	-0.0046071421	-0.014723425
0.016937287	-0.32817694	-0.0052420454	-0.014719673
0.016981461	-0.27408916	-0.0038663352	-0.012387197
0.017017693	-0.25106303	-0.0032954676	-0.011662577
0.017061104	-0.21788548	-0.003982165	-0.014047517
0.017099916	-0.20332278	-0.005558418	-0.014299291
0.017138727	-0.18129815	-0.0018646428	-0.010148755
0.017176291	-0.11909878	-0.0027126364	-0.0085530567
0.017213061	-0.088432196	-0.0029639532	-0.0093305928
0.017253197	-0.085763137	-0.0026171176	-0.01112691
0.017289428	-0.078416914	-0.0056068075	-0.012139963
0.017325659	-0.21640565	-0.0027760764	-0.012627905
0.017371033	-0.17217705	-0.0022343402	-0.012299041
0.017409572	-0.19281142	-0.0058332068	-0.015388906
0.017449218	-0.2339864	-0.0068011814	-0.017643889
0.01748803	-0.32370585	-0.0071603779	-0.017460326
0.01752519	-0.18077909	-0.0039513476	-0.012430673
0.01756373	-0.22564221	-0.0039342437	-0.013230261
0.017601252	-0.20733656	-0.0047459026	-0.015404795
0.017640809	-0.42225212	-0.0050513911	-0.017524284
0.017679348	-0.38221137	-0.0031563442	-0.014334197
0.017720898	-0.18922124	-0.0052112638	-0.015779696
0.017759709	-0.16091025	-0.0075252942	-0.018957199
0.017798521	-0.17686321	-0.0086539528	-0.021083424
0.017851014	-0.29683425	-0.0061373077	-0.019666432
0.017891314	-0.26407899	-0.006702182	-0.01998131
0.017934361	-0.12797718	-0.0078995157	-0.0175764
0.017977824	-0.15987711	-0.0087301803	-0.022446809
0.018021997	-0.14900711	-0.0082704837	-0.018735263
0.018068402	-0.27899782	-0.0076603508	-0.021983701
0.018109012	-0.13190196	-0.0065471913	-0.018412295
0.018169077	-0.13355722	-0.007720089	-0.020920925
0.018225446	-0.098595332	-0.0073344517	-0.018991638
0.018295977	-0.078560296	-0.0055262452	-0.016449568
0.018352926	-0.010538469	-0.0059366953	-0.0082004258
0.018419503	-0.011368011	-0.0050825786	-0.0076012374
0.018516532	-0.0076042132	-0.0060975838	-0.0068093559
0.018604292	-0.01643895	-0.010153893	-0.012919726
0.018700641	-0.017394327	-0.0060469351	-0.010255846
0.018788212	-0.018124489	-0.0047129883	-0.0092423213
0.018874068	-0.017466186	-0.0047173489	-0.0090771191
0.018970416	-0.0191354	-0.0044155918	-0.0091920681
0.019059891	-0.01458438	-0.0040639842	-0.0076987459
0.01915692	-0.016618632	-0.0035411125	-0.0076712741
0.019240191	-0.014473248	-0.010167774	-0.012130981
0.019389788	-0.0096272347	-0.0096272347	-0.0096272347


==> graphics/data/performance_reactiondiffusion_net=20_10_ROM_Proj.dat <==
0	-0.016662532	-0.0019995158	-0.0088639214
0.00010382122	-0.024143348	-0.0018556369	-0.010558224
0.00019784855	-0.03671549	-0.0018556369	-0.0087305367
0.00029348941	-0.078264043	-0.0011909117	-0.012312463
0.00039131921	-0.16703154	-0.0019256126	-0.012450876
0.00048492077	-0.044829164	-0.0020211922	-0.0078723476
0.00058190492	-0.042230912	-0.0036258336	-0.010367535
0.00067268506	-0.042962058	-0.0015052588	-0.0079686352
0.00075182448	-0.041716574	-0.0018439708	-0.015007884
0.0008410776	-0.04169881	-0.0014524383	-0.014225195
0.00093453067	-0.04170498	-0.0016461731	-0.013781317
0.0010288124	-0.042303877	-0.0016461731	-0.012374656
0.0011250427	-0.035106066	-0.0014159203	-0.01050497
0.0012228725	-0.03096146	-0.0015113228	-0.0096739412
0.0013092861	-0.029582847	-0.001724756	-0.0086198515
0.0014062702	-0.02800835	-0.0016001005	-0.0069621432
0.0015032544	-0.030493024	-0.0016104091	-0.0077219163
0.0015887021	-0.028603011	-0.0017345097	-0.0084739612
0.0016821552	-0.028971334	-0.0021077108	-0.0091763228
0.0017756083	-0.02652026	-0.002303769	-0.0090325082
0.0018687819	-0.016679827	-0.001367024	-0.0070987638
0.0019625144	-0.015409843	-0.001367024	-0.0061002694
0.0020559675	-0.013795801	-0.0017654246	-0.0059315093
0.0021494205	-0.015059479	-0.0013776045	-0.0053920082
0.0022428736	-0.014565811	-0.0015276086	-0.0050845782
0.0023346129	-0.01588813	-0.0030682407	-0.0065214018
0.0024246038	-0.01511737	-0.0022988549	-0.0069629729
0.002521588	-0.016138693	-0.0026011154	-0.0076411728
0.0026116008	-0.014882786	-0.0031884772	-0.0082960883
0.0026993516	-0.018827277	-0.0032585103	-0.0088159186
0.0028031728	-0.017906659	-0.003012295	-0.0092880914
0.0028885888	-0.017803005	-0.003012295	-0.009323296
0.002983809	-0.019348369	-0.0029533772	-0.0093944714
0.0030816388	-0.015912499	-0.0029496405	-0.0087050293
0.0031655768	-0.016787785	-0.0031089535	-0.0088124983
0.0032489691	-0.013244259	-0.0031915108	-0.0080155161
0.0033459533	-0.027283728	-0.0018802062	-0.0070521533
0.0034425647	-0.013626927	-0.0025496167	-0.0061445725
0.0035299213	-0.013078589	-0.0030380797	-0.0065506408
0.0036337425	-0.0129425	-0.0022332404	-0.00653529
0.0037195527	-0.013255582	-0.0022332404	-0.0064049761
0.0038153623	-0.012612293	-0.0023386099	-0.0063467657
0.0039131921	-0.014208873	-0.0030578722	-0.0056980518
0.0039965407	-0.01328719	-0.003105867	-0.0070485195
0.0040756801	-0.013358874	-0.0027724075	-0.0070429913
0.0041703186	-0.012436754	-0.0024187814	-0.0062508854
0.0042673028	-0.012584505	-0.002838654	-0.0063619835
0.004360491	-0.014029326	-0.0033370951	-0.0066715714
0.0044612711	-0.013190012	-0.0033370951	-0.0071665267
0.0045505166	-0.013431046	-0.0031275012	-0.0068839969
0.0046469156	-0.013603412	-0.0016899572	-0.0055507117
0.0047447454	-0.011403085	-0.002306481	-0.0064726783
0.0048275046	-0.012145539	-0.0024557195	-0.0071661468
0.004906644	-0.011393484	-0.0018204587	-0.0058616117
0.0049946839	-0.013528341	-0.0022651747	-0.0063674543
0.0050916681	-0.012871421	-0.0027251114	-0.0068076509
0.0051886522	-0.015762595	-0.0027251114	-0.0074661145
0.0052856364	-0.016452494	-0.0023772354	-0.0081643747
0.0053814805	-0.016268162	-0.0016744808	-0.007386944
0.0054784689	-0.016922984	-0.0019676678	-0.0079210244
0.0055762987	-0.016283602	-0.0024723177	-0.0075788504
0.0056584685	-0.01115411	-0.0031387083	-0.0064151566
0.0057376079	-0.011016511	-0.0012994296	-0.0052182457
0.0058208733	-0.010865852	-0.001207427	-0.0043180897
0.0059187031	-0.00914389	-0.0017595623	-0.0042323062
0.0060165329	-0.011041187	-0.0017595623	-0.0048485727
0.0061143627	-0.0098987447	-0.0017629137	-0.0042770509
0.0062121925	-0.011630261	-0.00089250234	-0.0038763028
0.00630397	-0.01148846	-0.00127787	-0.0041088435
0.0064009541	-0.0095822239	-0.0015537638	-0.004028956
0.0064894324	-0.010375109	-0.0016784514	-0.0041548776
0.0065685718	-0.010243124	-0.0010574502	-0.003835919
0.0066524266	-0.010041773	-0.0013105095	-0.0041654107
0.0067502564	-0.010348404	-0.00092427307	-0.0040836453
0.0068480862	-0.010452921	-0.0014328471	-0.0042340258
0.006945916	-0.011045513	-0.0018366386	-0.0060241688
0.0070434083	-0.0097396085	-0.0017948123	-0.0044187442
0.0071283353	-0.0099680221	-0.0010453524	-0.0032739851
0.0072253194	-0.0085402535	-0.0011127413	-0.0039209569
0.0073203963	-0.010631196	-0.0015582489	-0.0042520252
0.0073995357	-0.01027515	-0.0019259476	-0.0044091375
0.0074839799	-0.010204559	-0.00089300502	-0.0023603569
0.0075818097	-0.010037122	-0.00062358214	-0.0019778139
0.0076796395	-0.011302574	-0.0010351044	-0.0029634783
0.0077774693	-0.010939553	-0.0008172016	-0.0025556671
0.0078743722	-0.011289004	-0.0017804556	-0.0048427042
0.0079535116	-0.010046501	-0.00063165247	-0.0019551039
0.0080496847	-0.0099620273	-0.001220787	-0.0030387898
0.0081466689	-0.0094767762	-0.0016095194	-0.003100312
0.0082304996	-0.010285878	-0.001495621	-0.0031236454
0.0083173229	-0.0088109511	-0.00084598958	-0.0028474464
0.008413363	-0.0089810212	-0.00093306515	-0.0028801976
0.0085111928	-0.010343076	-0.0011330206	-0.0030453062
0.0086090226	-0.012530824	-0.00088383252	-0.0031785151
0.0087053361	-0.0099024306	-0.0010123112	-0.0023588471
0.0087845883	-0.0090171356	-0.0019341724	-0.0037313539
0.0088780413	-0.010013179	-0.0018231539	-0.0035428865
0.0089714944	-0.0097315742	-0.00089954715	-0.0023118112
0.0090649475	-0.009410361	-0.00082503837	-0.0020372731
0.0091584005	-0.020584488	-0.0012453941	-0.0046546043
0.0092518536	-0.0098855964	-0.00082495102	-0.0027437713
0.0093439094	-0.010241766	-0.00082495102	-0.002639841
0.0094405759	-0.0096577034	-0.0011596737	-0.0022802308
0.0095363	-0.010237529	-0.0016814157	-0.0030165438
0.0096256659	-0.011147146	-0.0011211508	-0.0026053261
0.0097191189	-0.0089919863	-0.00082976839	-0.0022707654
0.009812572	-0.0097714239	-0.0013864641	-0.0025300618
0.0098924274	-0.010316706	-0.0010365763	-0.0025800393
0.0099893678	-0.010484077	-0.00096938918	-0.0021970677
0.010086352	-0.0073911197	-0.001323257	-0.0023831191
0.010174479	-0.0079002962	-0.00056065496	-0.0018690754
0.0102783	-0.007051897	-0.0013655177	-0.0024486653
0.010369959	-0.0074670069	-0.0011815526	-0.0023283439
0.010466743	-0.0072276288	-0.00094448674	-0.0023536633
0.010560197	-0.0075549676	-0.0014227304	-0.002912601
0.010644252	-0.0066818414	-0.00073187929	-0.0021726425
0.010723391	-0.0078861711	-0.00065964758	-0.0020166767
0.010813733	-0.0075392548	-0.0005557824	-0.0018025623
0.010910717	-0.0092984235	-0.00097609086	-0.0020081137
0.011005853	-0.0076045091	-0.0014538211	-0.0023885367
0.011104686	-0.021865298	-0.0014520494	-0.0035640715
0.011201512	-0.0072047196	-0.0012838435	-0.0020547571
0.011298654	-0.0058159724	-0.00060412565	-0.0017132151
0.011395638	-0.0068366007	-0.0011969358	-0.0026846683
0.011475216	-0.0081731467	-0.00078980108	-0.0022712168
0.011554355	-0.0068544419	-0.0014184894	-0.0022526757
0.011641747	-0.0074443963	-0.0015131057	-0.0022526512
0.011739576	-0.0073243897	-0.0010358357	-0.0024808102
0.011835619	-0.00639124	-0.0014647316	-0.0022668471
0.011935236	-0.0053032326	-0.0014414509	-0.0019230248
0.012029192	-0.0064022714	-0.0012117322	-0.0021483278
0.012123019	-0.0074485167	-0.0017269254	-0.0026808235
0.012220003	-0.0082480936	-0.0013586091	-0.0026967867
0.01230618	-0.0081444952	-0.0016888797	-0.0024920859
0.012385319	-0.0046796814	-0.00068803699	-0.0018161609
0.0124733	-0.0043461954	-0.0015030883	-0.0021267584
0.01257113	-0.0059684205	-0.0012673785	-0.0021588722
0.012666188	-0.0050181396	-0.00097792713	-0.0016166312
0.012766789	-0.0071013998	-0.00094921951	-0.001717859
0.012860156	-0.0052372583	-0.001324332	-0.0019958934
0.012947385	-0.006265222	-0.0010512864	-0.0017602429
0.013044369	-0.0051242255	-0.00077396845	-0.0016142454
0.013137144	-0.0046048491	-0.00082099968	-0.0018496894
0.013216283	-0.0050167148	-0.0010348948	-0.0019764306
0.013304853	-0.0045549266	-0.001095991	-0.0016924097
0.013402683	-0.0044573531	-0.00051363099	-0.0014416684
0.013496758	-0.0057640391	-0.00089132108	-0.0015573586
0.013598343	-0.0043757014	-0.00088140725	-0.0016573169
0.013691119	-0.0053130197	-0.00084872852	-0.0015942506
0.01377175	-0.0047067639	-0.00054221477	-0.0015730455
0.013868734	-0.0057930902	-0.00048853424	-0.0014131703
0.013965718	-0.0044823432	-0.00065686536	-0.0015618232
0.014047247	-0.00350248	-0.00081543736	-0.0015506542
0.014136406	-0.0033655837	-0.0007822513	-0.0015999333
0.014234236	-0.004471365	-0.00071730333	-0.0017771128
0.014327328	-0.0047849338	-0.0011993728	-0.001775911
0.014429896	-0.0048026494	-0.00074627128	-0.0015066763
0.014522083	-0.0040585139	-0.00078839347	-0.0016379256
0.014601223	-0.0044980067	-0.00092963837	-0.0015156949
0.014693099	-0.0037075347	-0.00099837291	-0.0017214084
0.014790083	-0.0045926086	-0.0010497719	-0.0017359047
0.014878211	-0.0035632337	-0.00080354304	-0.0013888835
0.01496796	-0.0050909845	-0.00047099667	-0.0011042793
0.01506579	-0.0045630021	-0.00027555571	-0.0010425481
0.015157897	-0.0042476168	-0.00053408062	-0.001354309
0.015261449	-0.0042338155	-0.00065986054	-0.0013349847
0.015353047	-0.0050033934	-0.00065720575	-0.0012336134
0.015432187	-0.0042676552	-0.000445707	-0.0012020224
0.015517465	-0.004967929	-0.00049667532	-0.0012512245
0.015614449	-0.0043631093	-0.00055101688	-0.0012522529
0.015709175	-0.0047244206	-0.00077475695	-0.0014575257
0.015799513	-0.0054888472	-0.00086994346	-0.0014474426
0.015897343	-0.0052319127	-0.00066653498	-0.0012312589
0.015988467	-0.0051375469	-0.00074432225	-0.0014771249
0.016092288	-0.0055101893	-0.00065488512	-0.0014411987
0.016184011	-0.0045981908	-0.00060614235	-0.0013191376
0.016263151	-0.0037619085	-0.00076439509	-0.001217836
0.016354287	-0.0030315993	-0.00073931461	-0.0014567927
0.01644774	-0.003813071	-0.00033779439	-0.0011936386
0.016540139	-0.0033923778	-0.00053832263	-0.0013604841
0.016632782	-0.003813369	-0.00056258503	-0.0012181708
0.016728896	-0.0037137346	-0.00056416022	-0.0013556093
0.016821552	-0.0036365686	-0.00059920281	-0.0011899286
0.016922858	-0.0036527109	-0.00042571159	-0.0010448828
0.017014975	-0.0033002652	-0.00059799365	-0.0010794535
0.017101911	-0.0036403907	-0.00056022629	-0.001079952
0.017195364	-0.0036209772	-0.00061521711	-0.0013459596
0.017288817	-0.0040316138	-0.00039469098	-0.00099885479
0.017371102	-0.0036481754	-0.00054842291	-0.0010185406
0.01746262	-0.0035005215	-0.00063130263	-0.0012036645
0.01756045	-0.0033848436	-0.00047233932	-0.00091690608
0.017651116	-0.0037832958	-0.00050148513	-0.0010280783
0.017753428	-0.0035350556	-0.00035192615	-0.00090778964
0.017845939	-0.0036665191	-0.00075550188	-0.0012906715
0.017942068	-0.0036436811	-0.00045322014	-0.0010000489
0.018036442	-0.0032126701	-0.00025183291	-0.00079686745
0.018122927	-0.0036585198	-0.00042719492	-0.0010067791
0.018202066	-0.0038936289	-0.00038673289	-0.0009273841
0.018294173	-0.002862922	-0.00038119996	-0.00095330824
0.018392003	-0.0023384442	-0.00059094431	-0.00095135987
0.018480176	-0.0022681793	-0.0004368168	-0.00085680493
0.018583998	-0.0026193059	-0.0004196692	-0.0010484368
0.018676903	-0.0025279629	-0.00043386322	-0.00086138053
0.018766434	-0.0021208022	-0.000452227	-0.00085866277
0.018863418	-0.0019730169	-0.00051072377	-0.00087381015
0.018953891	-0.0018907438	-0.00043645847	-0.00080828069
0.01903303	-0.0013492327	-0.0004906428	-0.00079666941
0.019125726	-0.0012664789	-0.00043257505	-0.00073915258
0.019223556	-0.0025201407	-0.00045354786	-0.00097041556
0.019310746	-0.002388145	-0.00036145611	-0.00085171325
0.019414567	-0.0030088782	-0.00052430007	-0.0010127281
0.019507867	-0.003394193	-0.00038998337	-0.00090509532
0.019590799	-0.0017722777	-0.00037283451	-0.0006987631
0.019687783	-0.002295434	-0.00035460174	-0.00080909867
0.019784767	-0.0020433448	-0.00028497465	-0.00072509487
0.019863994	-0.0012415649	-0.0004196559	-0.00072249826
0.01995728	-0.0027373039	-0.00034898755	-0.000908479
0.02005511	-0.0022070688	-0.00032840074	-0.00082740333
0.020141316	-0.0025583087	-0.00035374144	-0.00074183065
0.020245137	-0.0024193187	-0.00041692785	-0.00091082423
0.020338831	-0.0014496873	-0.00033899613	-0.00072802703
0.02041797	-0.0021990347	-0.00033540873	-0.00082181047
0.020512148	-0.0019393602	-0.00028530424	-0.0008443777
0.020609133	-0.0019550105	-0.00037170947	-0.00085626591
0.020694958	-0.0015323384	-0.00032062983	-0.0007608397
0.020788833	-0.0014342852	-0.00027015543	-0.00068873396
0.020886663	-0.0019333158	-0.00034731789	-0.00078245903
0.020971946	-0.0015705318	-0.00046066054	-0.00080034839
0.021075707	-0.0021801972	-0.00029999426	-0.0007961526
0.021169795	-0.0020840981	-0.00038752323	-0.00077383918
0.021248934	-0.0017910783	-0.00036198063	-0.00067035419
0.021336514	-0.0017753794	-0.00043124554	-0.0007794
0.021433498	-0.001868361	-0.0004572922	-0.0008142261
0.021525922	-0.0014708527	-0.00041774086	-0.00077264167
0.021620386	-0.0013654624	-0.00038437436	-0.00073712657
0.021718216	-0.0016862625	-0.00034016421	-0.0006298227
0.02180291	-0.0012807956	-0.00034899856	-0.00068682156
0.021906276	-0.0012909483	-0.0004291094	-0.00069118561
0.022000758	-0.0012909483	-0.0003454235	-0.00065375262
0.022079898	-0.0014682577	-0.00030561765	-0.0006375973
0.022160879	-0.0013159755	-0.00031866964	-0.00067416928
0.022257863	-0.0012533962	-0.00026499859	-0.0006672806
0.022354847	-0.0015414566	-0.00041159241	-0.00063460791
0.022451832	-0.0012171269	-0.00026216547	-0.00059500981
0.022548816	-0.0014880572	-0.00036648462	-0.00072625303
0.022633874	-0.0013879313	-0.00027722104	-0.00055950376
0.022736846	-0.0016302975	-0.00035882214	-0.00070886522
0.022831722	-0.0016302975	-0.00031262607	-0.00074737882
0.022910862	-0.0015411087	-0.00030046004	-0.00074171628
0.022990004	-0.0013518458	-0.00028984443	-0.00056147494
0.023087833	-0.0014753155	-0.00026776391	-0.00059847956
0.023185663	-0.0014082682	-0.00014106044	-0.00056393968
0.023276197	-0.0017152672	-0.00042201238	-0.00069719477
0.023373181	-0.0014509017	-0.00037508253	-0.00063723252
0.023464838	-0.0014049091	-0.00036296336	-0.00070292943
0.023567149	-0.0014049091	-0.00028633347	-0.00065832602
0.023662686	-0.0012858444	-0.00039881747	-0.00070079655
0.023741826	-0.0012818882	-0.00033889981	-0.0007155767
0.023830532	-0.0023522517	-0.00025623582	-0.00088676924
0.023923985	-0.0013762043	-0.00039201497	-0.0007756003
0.024017438	-0.0013656	-0.00039761015	-0.00078511461
0.024110891	-0.0014788067	-0.00036639795	-0.00093654315
0.024204344	-0.0012965887	-0.00045196063	-0.00070107546
0.024295802	-0.0016027094	-0.0002922476	-0.00076118287
0.024391515	-0.0012232608	-0.00035387022	-0.00077300583
0.024488499	-0.0016703607	-0.00043553679	-0.00082510919
0.024578156	-0.0016523713	-0.00043274031	-0.00083996842
0.02467161	-0.0013936577	-0.0003570466	-0.0006904893
0.024765063	-0.0014757558	-0.00035486433	-0.00070303296
0.024849778	-0.0014060025	-0.00035486433	-0.00069153286
0.0249466	-0.0013308644	-0.00041203774	-0.00080318
0.025044429	-0.0012260223	-0.00022089341	-0.00061956089
0.025126766	-0.0014905989	-0.00027185093	-0.00066904753
0.025228555	-0.0013028464	-0.00031970652	-0.00059989333
0.025324614	-0.0013028464	-0.00038053148	-0.00071133828
0.025409848	-0.0014312374	-0.00031757938	-0.00082745236
0.025506832	-0.001327471	-0.00044067417	-0.00070011893
0.025601602	-0.0014953022	-0.00032552665	-0.00062069063
0.025680741	-0.0014903169	-0.00032430044	-0.00075813114
0.025778153	-0.0013650299	-0.00042320425	-0.00069500359
0.025875983	-0.001505599	-0.00042878025	-0.00080400367
0.025957729	-0.0037768518	-0.00042625233	-0.0010585234
0.026059125	-0.001276214	-0.00028829015	-0.00062839783
0.026155578	-0.0013784269	-0.00043634397	-0.00077842492
0.026234717	-0.0019622087	-0.00041694287	-0.00095353438
0.026331198	-0.0014226821	-0.00032360517	-0.00074612571
0.026428182	-0.0021739014	-0.00036977277	-0.00071509529
0.026511876	-0.0016616589	-0.00034462299	-0.00073445548
0.026609706	-0.0014697565	-0.0003328413	-0.00070654892
0.026707536	-0.0015081654	-0.00031340951	-0.00056538776
0.026788693	-0.0012667532	-0.0002966414	-0.00063073557
0.026889695	-0.0014555265	-0.00034235596	-0.00063046867
0.026986542	-0.0014555265	-0.00036327383	-0.00070173725
0.027065681	-0.0014886211	-0.00034129621	-0.00066236519
0.027155563	-0.0024364101	-0.00029962738	-0.00076765944
0.027252547	-0.0014669418	-0.00040405197	-0.00087213658
0.02734343	-0.0014362443	-0.00031390338	-0.00076547292
0.02744126	-0.0014127395	-0.00033137148	-0.00058048013
0.027539089	-0.0013474187	-0.00030005524	-0.00057252718
0.027619657	-0.0014005648	-0.00038073316	-0.00066293909
0.027720264	-0.0022198304	-0.00033589974	-0.0010035056
0.027817506	-0.0017590734	-0.0002741172	-0.00057652192
0.027896645	-0.0013173358	-0.00024606245	-0.00054804671
0.027979928	-0.0013076167	-0.00030293817	-0.00056935444
0.028077153	-0.001809815	-0.00033093779	-0.00089381016
0.028173897	-0.0014279231	-0.00030666949	-0.00056116389
0.028270881	-0.0014575592	-0.00034793575	-0.00069817926
0.028367865	-0.0014492465	-0.00026847521	-0.00060936348
0.028450621	-0.0018153945	-0.00026667718	-0.00058907024
0.028550834	-0.0013604911	-0.0002787127	-0.00056224889
0.02864847	-0.0013604911	-0.00034238249	-0.00063831827
0.028727609	-0.0012889639	-0.00026813187	-0.00055257392
0.028810877	-0.0014570454	-0.00036048687	-0.00070978661
0.028908707	-0.0016399078	-0.00029339278	-0.00062112478
0.029004597	-0.0013793378	-0.00030011515	-0.00051538506
0.029095246	-0.0013519601	-0.00029945375	-0.00055202023
0.02919223	-0.001294818	-0.00032759702	-0.0006568499
0.029281585	-0.0014969605	-0.00036806807	-0.00071918315
0.029381404	-0.0015497174	-0.00025470667	-0.00069919216
0.029479434	-0.0028356305	-0.00030191229	-0.00082425418
0.029558573	-0.0013019192	-0.00028253831	-0.00068796766
0.02964243	-0.0013824433	-0.00029499716	-0.0005447868
0.02974026	-0.0014006399	-0.0002812407	-0.00056497534
0.029835561	-0.001276071	-0.00029117246	-0.0005156504
0.029919611	-0.0013075309	-0.00029347143	-0.00061788417
0.030016596	-0.0014101872	-0.00024571449	-0.00051271873
0.030112549	-0.0011802124	-0.00029109381	-0.00051676817
0.030210564	-0.0011802124	-0.00031403941	-0.0005775651
0.030307548	-0.0014570086	-0.00030969449	-0.00058017144
0.030389537	-0.0015910771	-0.00034453951	-0.0006946191
0.030473983	-0.0013747062	-0.00029619333	-0.00063710787
0.030571813	-0.0013837817	-0.00026808052	-0.00054569382
0.030666525	-0.0012703715	-0.00025665459	-0.00059369438
0.030746059	-0.0015895412	-0.00026561667	-0.00062718656
0.030840961	-0.0013913732	-0.00031046712	-0.00055923749
0.030938722	-0.0014713026	-0.00022990826	-0.0005236314
0.031034929	-0.0014713026	-0.00031117557	-0.00062809335
0.031131913	-0.0014401597	-0.00027853382	-0.00067144025
0.031220501	-0.0013946135	-0.00033674109	-0.00057711637
0.031306777	-0.0016190821	-0.00027954773	-0.0005743766
0.031403367	-0.0012847249	-0.00028939964	-0.00052157282
0.031497489	-0.0013098215	-0.00026468247	-0.00054878675
0.031587136	-0.0014115054	-0.00025719773	-0.00053338105
0.03168059	-0.0012126107	-0.00029619095	-0.00050748465
0.031774043	-0.0012344852	-0.00033639798	-0.00059819163
0.031867496	-0.0012344852	-0.00030647493	-0.00069934591
0.031960949	-0.0012104895	-0.00029638129	-0.00051664832
0.032053263	-0.0014463639	-0.00030818734	-0.00053976166
0.032147855	-0.0013844124	-0.00025145681	-0.0005510675
0.032241308	-0.0012450114	-0.00032464509	-0.00058028186
0.03233275	-0.0015581551	-0.00026053904	-0.00060322437
0.032428214	-0.0013535001	-0.00029009203	-0.00064208728
0.032521667	-0.0014003956	-0.00026974765	-0.00057421839
0.032605441	-0.0014103892	-0.00026974765	-0.00071289688
0.032703683	-0.0013604302	-0.00025931637	-0.00069849348
0.032802026	-0.0013139134	-0.00021964546	-0.00054233512
0.032882429	-0.0014305584	-0.00026659403	-0.00049078854
0.032974612	-0.0015110764	-0.00024931796	-0.00054559536
0.033071596	-0.0011486753	-0.00028115733	-0.00050002511
0.033164303	-0.0015229091	-0.00027367212	-0.00055714645
0.033262133	-0.0013957016	-0.00026136332	-0.00052280009
0.033357265	-0.0013554668	-0.00025720715	-0.0005036067
0.033436405	-0.0014249392	-0.00026677103	-0.00056005193
0.033534253	-0.0013184525	-0.0002276799	-0.00048898885
0.033634253	-0.0013184525	-0.00026007381	-0.00052372791
0.033713393	-0.0012438234	-0.00029657439	-0.00060999176
0.033800197	-0.0012631679	-0.00026766389	-0.00058730831
0.033898027	-0.0012745642	-0.00022585289	-0.00050748196
0.033992946	-0.00130431	-0.00024412798	-0.00049933731
0.03408993	-0.0012718415	-0.00025645581	-0.00059694537
0.034186914	-0.0013526624	-0.00026620507	-0.00046351365
0.034267368	-0.0014833142	-0.00026143347	-0.00057129259
0.034364822	-0.0012979297	-0.00026180356	-0.00052195821
0.034465217	-0.0012979297	-0.00027738504	-0.00063203442
0.034544356	-0.0013035453	-0.00025154112	-0.00044019887
0.03463175	-0.0013610704	-0.00026746758	-0.00060404756
0.03472958	-0.0013963619	-0.00025291925	-0.00052923337
0.034821344	-0.0013596415	-0.00026344751	-0.00068348153
0.034914295	-0.001322619	-0.00029641649	-0.00046846975
0.035011279	-0.0014262631	-0.00028067101	-0.00057716172
0.035098332	-0.0011569628	-0.00024457591	-0.00050525003
0.035195392	-0.0012491537	-0.00026931164	-0.00046658065
0.035296181	-0.0012491537	-0.00028798469	-0.00051048949
0.03537532	-0.0013631625	-0.0002477046	-0.00045247811
0.035463303	-0.001336785	-0.00030660125	-0.00052068003
0.035561133	-0.0014966289	-0.00025682482	-0.00049280684
0.035652308	-0.0012783856	-0.00030140378	-0.00064942504
0.035738661	-0.0013110451	-0.00025921955	-0.00041270408
0.035835645	-0.0013983713	-0.00030309282	-0.000498129
0.035929296	-0.0013366299	-0.00035672565	-0.00054090177
0.036025962	-0.0015686159	-0.0002974811	-0.00052747478
0.036126597	-0.0015686159	-0.00027750675	-0.00042504752
0.036206284	-0.0013358751	-0.00030322205	-0.00051175807
0.036294857	-0.0013646819	-0.00024837508	-0.00041133905
0.036392687	-0.0013525125	-0.00024384415	-0.00049827013
0.036483272	-0.0013355383	-0.00025829809	-0.00053078556
0.036563026	-0.0012583393	-0.00028017284	-0.00042959219
0.03666001	-0.0013100188	-0.0002691541	-0.00049198461
0.036756994	-0.0012527067	-0.00026838574	-0.00051697844
0.036853978	-0.0012527067	-0.0002781826	-0.0004189987
0.036950963	-0.0014860199	-0.00024471682	-0.00044259381
0.037037248	-0.0014110114	-0.0002716138	-0.00051347179
0.03712641	-0.0013237013	-0.00025191866	-0.00047545523
0.03722424	-0.0011949948	-0.00026877433	-0.00044856207
0.037314236	-0.0015139107	-0.0002616462	-0.00055912498
0.037393376	-0.0012790057	-0.00023674769	-0.00051152142
0.037484375	-0.0013107179	-0.00023338413	-0.00048964286
0.03758328	-0.0013583991	-0.00025173979	-0.00046167298
0.037678344	-0.0013583991	-0.00026741913	-0.00044492619
0.037775328	-0.0013797111	-0.00027034565	-0.00052149259
0.037868212	-0.0012512343	-0.00025599412	-0.00042186619
0.037957963	-0.0012294166	-0.00021230079	-0.00053676703
0.038055793	-0.0013259873	-0.00029452857	-0.00047456964
0.0381452	-0.0013858247	-0.00023187619	-0.0004251516
0.038224339	-0.0015113288	-0.00029798272	-0.00050282783
0.038315757	-0.0012695349	-0.00029260859	-0.00051612638
0.03841385	-0.0013282014	-0.00027206643	-0.00045301197
0.038502709	-0.0013282014	-0.00030089474	-0.00047035048
0.038599693	-0.0014066133	-0.00020725733	-0.0003969336
0.038696677	-0.0014234408	-0.00025349905	-0.00047091178
0.038789517	-0.0013043973	-0.00028868385	-0.00048734807
0.038887347	-0.0013185653	-0.00024539316	-0.00049562528
0.038976164	-0.0014214526	-0.00030959212	-0.00056832144
0.039063382	-0.0013546493	-0.00016266024	-0.00041675838
0.039156835	-0.0013233998	-0.0002550194	-0.00046120901
0.039250288	-0.0013015427	-0.0002224715	-0.0004441994
0.039343741	-0.0013015427	-0.00027301273	-0.00046400561
0.039437194	-0.0013456346	-0.00024952275	-0.00045309748
0.03953014	-0.0013129067	-0.00028421077	-0.00045183468
0.0396241	-0.0012375427	-0.00022806733	-0.00041898002
0.039763525	-0.0013369132	-0.00031369965	-0.00051971332
0.039904459	-0.0013075808	-0.00027067524	-0.00045861528
0.040012389	-0.0013297408	-0.0002915909	-0.00051614425
0.040159134	-0.0013116853	-0.0003195604	-0.00055882004
0.040282632	-0.0012604475	-0.00028770308	-0.00050720824
0.040403708	-0.0013309408	-0.00026362776	-0.00049176782
0.040550453	-0.0013285991	-0.00022944063	-0.00044449831
0.040684852	-0.0013746157	-0.00025713962	-0.0005729049
0.040801738	-0.0012743191	-0.0002508659	-0.00047369905
0.040932443	-0.0013716769	-0.00028316478	-0.00054999662
0.041072789	-0.0012634797	-0.00025999897	-0.00048342726
0.041212802	-0.0012794924	-0.00024152409	-0.00048774175
0.041320844	-0.0012312846	-0.00026401421	-0.00054267361
0.041460726	-0.0013536081	-0.00028221306	-0.00052881564
0.041586615	-0.0015801925	-0.00023934043	-0.00047654716
0.041724411	-0.0013227175	-0.00024638917	-0.00045113228
0.041848662	-0.0014724949	-0.00031518282	-0.00058444735
0.041968985	-0.0012432371	-0.00026692391	-0.00053140143
0.04211573	-0.0012555834	-0.00026990919	-0.00050067688
0.042240786	-0.0015051069	-0.00022672789	-0.00048504268
0.042360305	-0.0013729844	-0.00024705296	-0.0004792515
0.042507049	-0.0011656801	-0.00025649187	-0.00042455166
0.042624535	-0.00117666	-0.00022173789	-0.00051734981
0.042770012	-0.0012522614	-0.00026744395	-0.00050188909
0.042894958	-0.0012404615	-0.00022382485	-0.00045186963
0.043012472	-0.0012665055	-0.00021186853	-0.00040696002
0.043157948	-0.0013361862	-0.00021088155	-0.00052124832
0.043289688	-0.0013149286	-0.00022341574	-0.00045941128
0.043400409	-0.0015743456	-0.0002398318	-0.00046258056
0.043545885	-0.0012873007	-0.0002474397	-0.00045209798
0.043681007	-0.0013630826	-0.00025787545	-0.00049866158
0.043812553	-0.0014560279	-0.00027135758	-0.00056030024
0.043925581	-0.0015617384	-0.00018470551	-0.00044257175
0.044072326	-0.0012024624	-0.00021815446	-0.00043767577
0.0442033	-0.001306634	-0.00022901248	-0.00045619624
0.044321758	-0.0011461836	-0.00020306663	-0.0003949366
0.044463645	-0.0013613127	-0.00025793119	-0.00045920967
0.044577113	-0.0013837747	-0.00023961638	-0.00046075073
0.044709695	-0.0012748788	-0.00022505188	-0.00042482037
0.044854964	-0.0011992943	-0.00025925783	-0.00045578772
0.044954586	-0.0012372332	-0.0002461792	-0.00047245752
0.045099539	-0.0012818762	-0.00022205943	-0.0004420414
0.045243108	-0.0012747224	-0.00027190427	-0.00052954572
0.045369871	-0.0012359796	-0.00027080024	-0.00047321654
0.045490858	-0.0011503439	-0.00024101521	-0.00044526437
0.045631044	-0.0014418551	-0.00025234153	-0.00049333601
0.04577652	-0.0013715931	-0.00024934983	-0.000468845
0.045885456	-0.0012472352	-0.00028075895	-0.00047710337
0.046018981	-0.0012474025	-0.00019715026	-0.00040600858
0.046164457	-0.00132088	-0.00025865063	-0.00050469674
0.046273497	-0.001302903	-0.00024100521	-0.00052050145
0.046408083	-0.0012224659	-0.00025909876	-0.0004589303
0.046539627	-0.0011722299	-0.00023794093	-0.00046417
0.046664816	-0.0013633841	-0.00024834367	-0.00046487427
0.046811561	-0.0014711113	-0.00028414213	-0.00061282053
0.046958305	-0.001380156	-0.00041672894	-0.00062618255
0.047134299	-0.0011728156	-0.00028751439	-0.00057962621
0.047279775	-0.0011180475	-0.00021581059	-0.00050306106
0.047446295	-0.0013773971	-0.00022453008	-0.00056615224
0.047594199	-0.0017863494	-0.00044923285	-0.00098553105
0.047757759	-0.0011676644	-0.00019633776	-0.00043890352
0.047910172	-0.0012074222	-0.00024166921	-0.00052913414
0.048069223	-0.0013361974	-0.00032722248	-0.00062330872
0.048230093	-0.0014353622	-0.00029097636	-0.00058347716
0.048380686	-0.0013233269	-0.00033034039	-0.00068401384
0.048572497	-0.0012285688	-0.00050114824	-0.0007846624
0.048817071	-0.001161554	-0.00057537522	-0.00081751416
0.049418898	-0.0012585372	-0.0012585372	-0.0012585372
0.050249468	-0.0012583341	-0.0012583341	-0.0012583341
0.051080038	-0.0014194391	-0.0014194391	-0.0014194391
0.051910608	-0.0012127792	-0.0012127792	-0.0012127792


==> graphics/data/performance_reactiondiffusion_net=400_300_FOM.dat <==
0	-90.988271	-42.571676	-68.133583
0.0010225129	-226.32088	-0.1766454	-5.6534458
0.0022263581	-84.139658	-0.0079625172	-1.3972178
0.0036952506	-122.33646	-0.024119639	-3.1210244
0.0047801218	-112.9701	-0.050266188	-2.101484
0.0055860433	-18.630491	-0.056900196	-0.96269105
0.0062483328	-996.16919	-0.07679709	-2.6223508
0.0069359618	-121.35713	-0.10271031	-2.2975789
0.0077519573	-57.979963	-0.10148012	-1.6009556
0.0084521016	-213.69098	-0.11267407	-3.1773057
0.009242912	-681.66468	-0.09051018	-2.5003298
0.0098372791	-1432.6596	-0.11617659	-3.5182216
0.010377168	-41.893283	-0.38269243	-4.8214965
0.010839644	-1601.8916	-0.33395878	-6.9238547
0.011242605	-38.093397	-0.22592267	-4.1058639
0.011665713	-81.426135	-0.14624529	-4.1308678
0.012068674	-139.22031	-0.13938312	-4.5828783
0.012471635	-53.637309	-0.16104158	-6.6063932
0.012894744	-229.75466	-0.16104158	-5.3242249
0.013277556	-184.39548	-0.10810167	-2.7878201
0.013740961	-15.065735	-0.11727424	-1.7229981
0.014174144	-9.1582713	-0.12393131	-0.94556281
0.014677845	-322.49251	-0.12055844	-3.1681885
0.015165219	-243.3535	-0.10367139	-2.2046322
0.015655025	-1611.7016	-0.12771377	-4.3746188
0.016114393	-180.37933	-0.15502621	-3.1733356
0.016556649	-248.24282	-0.15179602	-3.7608253
0.016979758	-460.98716	-0.17939434	-3.1342991
0.017426659	-223.92852	-0.12774599	-3.5736308
0.01788642	-441.20644	-0.14428344	-3.5976549
0.018335162	-249.66197	-0.14882619	-3.3630016
0.018808193	-580.32404	-0.14691001	-6.9714044
0.019271597	-719.89704	-0.17673403	-3.9285556
0.019709817	-225.88379	-0.29205583	-3.8480995
0.020173222	-639.86095	-0.23735429	-2.4889051
0.020616479	-345.8663	-0.14886851	-3.9502259
0.021064897	-245.5572	-0.18536871	-1.5880818
0.021523141	-269.17173	-0.11167522	-2.1860364
0.021966397	-175.32943	-0.12638072	-2.448577
0.022409654	-225.57224	-0.12638072	-3.7840745
0.022854116	-194.8479	-0.087334666	-2.9294694
0.023296168	-91.341208	-0.11391805	-4.9595129
0.023719277	-40.895928	-0.12950627	-1.7889568
0.024222978	-769.37207	-0.11530677	-2.0164349
0.02465616	-91.440686	-0.10083487	-1.6975678
0.025049047	-104.99978	-0.080117456	-2.5105868
0.0255326	-277.12664	-0.13693084	-4.0308468
0.025996005	-460.64964	-0.13693084	-1.154514
0.02647509	-683.10543	-0.15950346	-1.6770815
0.026942963	-717.21718	-0.15950346	-1.4581685
0.027426516	-957.76714	-0.34806393	-2.31442
0.02788992	-429.36043	-0.12807425	-1.3077515
0.028353325	-579.10669	-0.30027352	-1.8573553
0.028796582	-10.317754	-0.34806393	-0.88164599
0.029164284	-8.9850744	-0.39401646	-0.96825916
0.029627689	-42.779293	-0.35703665	-1.0258191
0.030090724	-447.55901	-0.087143506	-1.4025028
0.030554498	-203.37137	-0.087143506	-1.1824095
0.031038051	-72.231835	-0.10100616	-0.9684665
0.031521604	-65.116769	-0.092445694	-0.98744155
0.032005157	-65.835181	-0.15221205	-0.99452688
0.032408118	-1278.7749	-0.20714071	-4.5048534
0.032831226	-46.612283	-0.05433747	-1.1256447
0.033294631	-20.306567	-0.074374833	-1.0184534
0.033843665	-523.03635	-0.060789346	-1.2585918
0.034579069	-591.18752	-0.05261036	-1.2002496
0.035065893	-108.12967	-0.040532929	-0.74213829
0.035531063	-329.42534	-0.029253842	-1.0993941
0.035994468	-584.08802	-0.027396294	-1.2388878
0.036457873	-12.761172	-0.018065867	-0.50121693
0.036865871	-15.066173	-0.020473444	-0.45707636
0.037248684	-18.293607	-0.020473444	-0.3974539
0.037646607	-22.421007	-0.02263346	-0.42984886
0.037994161	-24.074385	-0.015977418	-0.45238233
0.038371937	-33.995401	-0.019686237	-0.49452665
0.038749712	-17.502714	-0.019686237	-0.42923057
0.039112377	-27.454401	-0.018450785	-0.46738921
0.039475042	-35.72521	-0.018025625	-0.5088552
0.039822595	-33.59082	-0.017923684	-0.47228042
0.040200371	-25.510398	-0.017923684	-0.45401485
0.040547925	-16.549631	-0.02163379	-0.450064
0.0409257	-34.627301	-0.023206425	-0.53216472
0.041303476	-38.085885	-0.023206425	-0.53668254
0.04165103	-44.42674	-0.020065654	-0.57849465
0.042013694	-42.160811	-0.018831034	-0.55727269
0.042361248	-19.025807	-0.022941658	-0.51116736
0.04275479	-40.132433	-0.022941658	-0.54766626
0.043116799	-33.289846	-0.0075631307	-0.4259959
0.043449242	-25.04497	-0.015458205	-0.46709123
0.043842129	-48.724181	-0.015458205	-0.51107325
0.044189682	-34.803979	-0.020835316	-0.56218975
0.044563942	-24.52096	-0.0068797844	-0.41835034
0.044915012	-21.343439	-0.03095499	-0.53509124
0.045307898	-24.372787	-0.03095499	-0.52897531
0.045655452	-28.558174	-0.027305288	-0.5495949
0.046003006	-22.236038	-0.03696826	-0.55768989
0.046388237	-27.346965	-0.037223945	-0.57141021
0.046758557	-28.512345	-0.037223945	-0.59406807
0.047106111	-21.808514	-0.021535793	-0.47678025
0.047453664	-20.871132	-0.0090190376	-0.43179606
0.047846551	-25.712918	-0.0090190376	-0.43460841
0.048194105	-26.082771	-0.0090033889	-0.45332863
0.048556769	-23.421858	-0.015077528	-0.48998292
0.048934545	-26.230585	-0.01481348	-0.49824446
0.04929721	-24.606247	-0.01481348	-0.50413238
0.049659874	-25.54482	-0.016204108	-0.50796752
0.050007428	-27.029958	-0.02533728	-0.57707597
0.050385204	-32.842433	-0.02533728	-0.57886018
0.050747868	-35.695169	-0.021776613	-0.58447954
0.051095422	-36.002483	-0.010877107	-0.50984345
0.051473198	-35.685178	-0.0059685359	-0.44106092
0.051835862	-35.993653	-0.0059685359	-0.4646093
0.052213638	-36.231887	-0.0053476552	-0.45668662
0.052561192	-31.541875	-0.0062556356	-0.43658292
0.052938967	-35.37249	-0.0062556356	-0.46820111
0.053301632	-33.495047	-0.0068887954	-0.4726855
0.053634075	-31.483702	-0.010127467	-0.52536418
0.054026961	-34.266116	-0.014992093	-0.57794771
0.054389626	-38.17456	-0.014992093	-0.61651032
0.05473718	-42.479879	-0.015792196	-0.62158953
0.055099844	-32.882801	-0.020970798	-0.63318036
0.05547762	-43.499908	-0.020970798	-0.62115812
0.055855396	-54.750906	-0.022232992	-0.65996925
0.056202949	-52.629713	-0.021954336	-0.65948015
0.056580725	-40.569129	-0.019486922	-0.62678155
0.056928279	-56.948193	-0.019486922	-0.60431905
0.057275832	-62.005956	-0.017895414	-0.55043714
0.057653608	-59.787665	-0.016200715	-0.53568621
0.058016273	-96.839743	-0.011673224	-0.57332124
0.058394049	-76.689686	-0.011673224	-0.54816944
0.058741602	-102.03244	-0.011639201	-0.53023509
0.059119378	-94.053203	-0.010938175	-0.57026909
0.059489448	-114.81299	-0.010938175	-0.5150951
0.059844707	-78.042398	-0.011279943	-0.48338526
0.060207372	-113.67098	-0.011500819	-0.53875815
0.060554926	-112.22654	-0.011375272	-0.53034511
0.060932701	-189.71733	-0.011375272	-0.64382163
0.061295366	-100.12034	-0.0097101145	-0.54624157
0.061658031	-102.5516	-0.0088687084	-0.47607421
0.062035806	-127.43597	-0.0088687084	-0.62031851
0.06238336	-126.84423	-0.0083425478	-0.60462956
0.062746025	-127.5607	-0.0084138364	-0.62248274
0.063108689	-140.01377	-0.0086377219	-0.48409635
0.063501576	-160.05448	-0.0086377219	-0.49469607
0.063834019	-152.75591	-0.0084184619	-0.66259145
0.064196683	-181.51683	-0.0079420493	-0.67458917
0.064573759	-231.87631	-0.0075392036	-0.66459418
0.064922013	-241.96105	-0.0075392036	-0.65788782
0.065299788	-292.17624	-0.0076046365	-0.69256747
0.065662453	-167.93514	-0.0076577577	-0.61310181
0.066040229	-187.89853	-0.0076577577	-0.62916616
0.066387782	-215.67789	-0.0069877386	-0.63276506
0.066750447	-243.69821	-0.0072329326	-0.65476632
0.067113112	-243.98483	-0.0074789428	-0.66974095
0.067475776	-262.25462	-0.0074789428	-0.6977304
0.067838441	-360.03625	-0.0075064886	-0.5596665
0.068201106	-249.19803	-0.0075259698	-0.65170328
0.06856377	-241.7223	-0.0075259698	-0.64235563
0.068941546	-308.21775	-0.0080678491	-0.68251599
0.069304211	-302.93113	-0.0084812265	-0.54246328
0.069666875	-337.86652	-0.0099656295	-0.54791772
0.07002954	-299.21208	-0.0099656295	-0.52917857
0.070377094	-408.42974	-0.011442425	-0.60414877
0.070754869	-436.76443	-0.013283633	-0.63085513
0.071117534	-318.44838	-0.013283633	-0.57252906
0.071480199	-473.87044	-0.016552689	-0.55260377
0.071842863	-590.11118	-0.017269767	-0.5685685
0.072205528	-635.91315	-0.016764607	-0.78826769
0.072583304	-687.66984	-0.016764607	-0.80958761
0.072930857	-1746.2966	-0.01780828	-1.1342785
0.073308633	-1856.6553	-0.016997497	-1.1259044
0.07366652	-943.37318	-0.017079928	-0.92793359
0.074018851	-968.46863	-0.017079928	-0.92863992
0.074396627	-1230.6293	-0.017337465	-0.97713731
0.074759292	-1718.6667	-0.016709984	-0.99939952
0.075086697	-9.7393547	-0.016709984	-0.37233224
0.07541914	-1411.1828	-0.01679757	-1.0055397
0.075781805	-1251.806	-0.016687759	-0.97198168
0.07615958	-899.41929	-0.016687759	-0.91623953
0.076522245	-611.36719	-0.016776749	-0.81973781
0.07688491	-479.32647	-0.016001094	-0.77534751
0.077232463	-549.99301	-0.016708069	-0.82652109
0.077595128	-300.2978	-0.016708069	-0.73559077
0.077972904	-253.55714	-0.016863342	-0.71243376
0.078335568	-480.94167	-0.015712274	-0.80580312
0.078698233	-252.62137	-0.015712274	-0.70446932
0.079060898	-259.15987	-0.017004225	-0.70497168
0.079423562	-333.88174	-0.015213556	-0.72440062
0.079786227	-233.23341	-0.016869869	-0.69377923
0.080164003	-361.3157	-0.016869869	-0.74331074
0.080511556	-223.12821	-0.016772151	-0.66218249
0.080874221	-169.4695	-0.015568373	-0.61979239
0.081236886	-78.912936	-0.015568373	-0.51630865
0.081614661	-99.683958	-0.016022707	-0.54668462
0.081977326	-354.69318	-0.015691353	-0.70298931
0.08232488	-936.51215	-0.016435271	-0.82245519
0.082702655	-914.78285	-0.016435271	-0.82363185
0.08306532	-1245.8405	-0.01438401	-0.85485339
0.083443096	-1251.498	-0.015434978	-0.86953674
0.083775538	-183.90731	-0.016506085	-0.6153652
0.084153314	-1004.3231	-0.016506085	-0.84884816
0.084515979	-617.25066	-0.016494984	-0.76259596
0.084863532	-493.43155	-0.015135764	-0.681161
0.085231234	-13.072683	-0.015135764	-0.33511428
0.08547301	-25.520765	-0.017184594	-0.37748658
0.085739972	-1568.4529	-0.017184594	-0.8592077
0.085996859	-14.68571	-0.014020751	-0.32412255
0.086238636	-11.328614	-0.014020751	-0.31029851
0.086515671	-1940.858	-0.013408923	-0.86033505
0.08678767	-1391.049	-0.013408923	-0.7580846
0.087064705	-10.076808	-0.014736844	-0.28834732
0.087305662	-1893.7669	-0.015515692	-0.88244088
0.087684257	-427.52118	-0.015515692	-0.65284322
0.088031811	-184.63395	-0.015291058	-0.48403824
0.088394476	-201.55895	-0.015977655	-0.4913163
0.088736992	-12.471291	-0.015977655	-0.28784461
0.089049287	-493.66086	-0.015409175	-0.5071303
0.089411952	-579.21208	-0.015471783	-0.73863766
0.089789727	-299.39544	-0.015471783	-0.6322299
0.090167503	-22.641256	-0.015035787	-0.37413992
0.090615797	-126.70256	-0.014256564	-0.5503273
0.091104387	-46.210198	-0.017129572	-0.46367021
0.091628236	-116.03972	-0.016204819	-0.52756732
0.092116826	-13.675116	-0.014543389	-0.32302417
0.092610453	-644.08256	-0.016587467	-0.54018548
0.093099042	-13.975402	-0.014381515	-0.22369671
0.093597706	-8.3908254	-0.015779794	-0.22491495
0.094121555	-8.83121	-0.014587917	-0.23419595
0.094670589	-1109.4431	-0.015665276	-0.65421064
0.095234734	-1253.5017	-0.016349671	-0.6349411
0.095783768	-586.66716	-0.015688905	-0.49868305
0.096368061	-108.93882	-0.014790125	-0.35531754
0.096901984	-720.36077	-0.015783662	-0.58729587
0.09743087	-944.37048	-0.015124373	-0.61411548
0.098015163	-111.5966	-0.016504138	-0.34610327
0.098599457	-381.84057	-0.017534868	-0.37204988
0.099203898	-762.36182	-0.015314921	-0.44045473
0.099763006	-9.6699664	-0.015687684	-0.18717534
0.10035234	-254.85463	-0.015275697	-0.3862202
0.10093663	-60.892422	-0.017826016	-0.28886968
0.10147697	-45.503713	-0.018373684	-0.27978432
0.10204477	-168.0338	-0.016322063	-0.37034445
0.10262906	-138.34546	-0.017019719	-0.35566949
0.10325365	-371.60127	-0.01631655	-0.42800998
0.10384802	-766.16866	-0.014339641	-0.47072428
0.10444239	-22.868974	-0.017421702	-0.23983861
0.10506194	-23.895911	-0.016072521	-0.22382294
0.1056412	-81.279173	-0.01699319	-0.28216315
0.10642193	-13.620527	-0.016449128	-0.21276686
0.10708625	-167.84321	-0.014770415	-0.34327609
0.10771141	-543.04777	-0.012968566	-0.40391973
0.1083914	-122.40224	-0.012112032	-0.34635586
0.10908651	-38.21288	-0.015194613	-0.22067973
0.10969342	-9.4655446	-0.012497696	-0.18443007
0.11038606	-101.92094	-0.0157203	-0.31189102
0.11105029	-85.615235	-0.012390892	-0.28864735
0.11205818	-9.3720396	-0.01411393	-0.16137934
0.11277864	-773.65995	-0.013526095	-0.4090474
0.11331256	-9.7091126	-0.012014052	-0.15915868
0.11378604	-32.644257	-0.011201635	-0.16064008
0.11445092	-150.15115	-0.014316364	-0.24699316
0.11520648	-26.91309	-0.012828976	-0.1945305
0.11589655	-77.796497	-0.014120972	-0.19996329
0.11653625	-1208.1709	-0.016024714	-0.38385681
0.1171558	-18.312401	-0.012394046	-0.17555654
0.11790631	-67.880339	-0.015176994	-0.219036
0.11860142	-8.7808805	-0.0068280791	-0.11350647
0.11930156	-10.853213	-0.015140345	-0.15594359
0.11999667	-34.489989	-0.013812611	-0.17440167
0.12066659	-289.57253	-0.015877193	-0.38142328
0.12141711	-79.573627	-0.014390216	-0.20924795
0.12207192	-50.470058	-0.016331278	-0.20344658
0.12280978	-22.202695	-0.015221186	-0.16624387
0.12352762	-1001.4911	-0.015460055	-0.33488526
0.12418243	-215.37851	-0.015927211	-0.41475719
0.12493294	-1500.4319	-0.015865287	-0.41993305
0.12569353	-1976.2667	-0.014606892	-0.42484084
0.12646376	-9.590773	-0.014744061	-0.15816718
0.12726508	-68.026598	-0.015567143	-0.26535681
0.12800552	-15.255703	-0.014676446	-0.17573992
0.12878625	-136.48258	-0.014892436	-0.26900636
0.1296224	-402.08692	-0.015583478	-0.48439209
0.13044343	-98.617132	-0.014126378	-0.33485902
0.13121913	-40.492047	-0.016850663	-0.27975786
0.13193942	-58.023374	-0.016438952	-0.25291695
0.13263453	-500.45291	-0.015302931	-0.42617739
0.13333467	-46.669247	-0.016904494	-0.28931665
0.13407008	-361.12477	-0.014777158	-0.3076703
0.13476518	-19.826326	-0.015687092	-0.21842651
0.1355157	-159.8849	-0.017155127	-0.28840267
0.13630651	-37.761281	-0.01397876	-0.27935514
0.13715273	-207.22454	-0.015807264	-0.42634624
0.13782768	-281.81879	-0.014836768	-0.92367905
0.13863986	-35.320372	-0.016969787	-0.44661598
0.13933646	-35.320372	-0.016282138	-0.76959313
0.14004901	-10.424017	-0.016224833	-0.28659091
0.14084485	-154.31267	-0.014719422	-0.23546974
0.14148455	-129.7834	-0.014535934	-0.46294662
0.14224514	-16.85575	-0.016529461	-0.31044603
0.14293521	-23.974062	-0.016787202	-0.31697463
0.14357995	-84.527904	-0.014676021	-0.41416867
0.14415417	-10.017236	-0.014850553	-0.25522532
0.14486439	-28.891047	-0.014836465	-0.33294911
0.14556453	-55.286457	-0.016860172	-0.44992029
0.14629993	-6.853036	-0.014870633	-0.29139262
0.14691949	-114.32593	-0.015908591	-0.52127909
0.14763978	-14.874869	-0.013840931	-0.32703436
0.14831978	-20.835155	-0.017086187	-0.36860184
0.1489897	-60.634799	-0.015060071	-0.46390613
0.14965962	-104.84119	-0.015067708	-0.46221033
0.15036984	-124.20673	-0.016622284	-0.39727831
0.15097932	-10.444915	-0.015250372	-0.26466462
0.15169961	-514.34297	-0.013245067	-0.47701547
0.1523796	-11.058385	-0.014204301	-0.25703681
0.15303945	-17.076338	-0.013143371	-0.26154827
0.1537396	-111.8497	-0.012985517	-0.69197311
0.15446994	-111.8497	-0.012039618	-0.75644935
0.15519529	-11.061315	-0.013908288	-0.27995546
0.15593573	-11.209391	-0.012308986	-0.27863021
0.15661069	-382.29934	-0.011771981	-0.60243548
0.15735113	-62.849024	-0.012139601	-0.57351479
0.1580797	-62.849024	-0.012857948	-0.6336714
0.1588169	-192.7995	-0.010874842	-0.36042161
0.15956238	-41.068085	-0.011168185	-0.30592291
0.16034968	-18.061918	-0.01110955	-0.3319916
0.16111882	-49.109486	-0.011399745	-0.35718075
0.16186429	-10.169235	-0.013124775	-0.20760001
0.16261113	-220.66017	-0.015464224	-0.86157967
0.1634308	-280.46589	-0.010987835	-0.82707736
0.16419892	-36.901675	-0.011533129	-0.34695299
0.1649822	-14.648563	-0.010508232	-0.19628214
0.16583346	-250.05359	-0.0054454344	-0.26857695
0.16674859	-21.889803	-0.010896452	-0.27954112
0.16765182	-8.9072866	-0.011182692	-0.1791899
0.16855848	-7.4703429	-0.0093739176	-0.3629586
0.16950544	-15.4834	-0.0099626186	-0.44787253
0.17047254	-25.523142	-0.0064795487	-0.28610231
0.17140943	-20.527334	-0.011843294	-0.34151203
0.17235787	-114.98699	-0.008797385	-0.74088449
0.17337774	-42.274699	-0.0088719456	-0.40963605
0.17439761	-200.29691	-0.0098416704	-0.5999209
0.17547933	-37.380899	-0.0096103352	-0.40979767
0.17657236	-40.167611	-0.0085449141	-0.67870719
0.17763517	-15.238083	-0.0083143684	-0.25414418
0.17874835	-65.476887	-0.011237338	-0.3607106
0.17989175	-7.8964542	-0.0085107784	-0.2302593
0.18102508	-4.8679993	-0.0070261369	-0.19531115
0.18213826	-13.016988	-0.0070185699	-0.22455322
0.18341638	-26.065373	-0.0069593252	-0.26726123
0.18455602	-56.657433	-0.0069351823	-0.30627338
0.18577498	-223.84585	-0.0091790962	-0.4229071
0.18710475	-258.18235	-0.01039552	-0.40528891
0.18834385	-147.03236	-0.0064197495	-0.33749327
0.18981466	-254.36078	-0.011038536	-0.58873492
0.19110527	-7.8063834	-0.011778218	-0.26108076
0.19246214	-41.23728	-0.010265804	-0.37064728
0.19389303	-10.401227	-0.011733567	-0.28777281
0.19562815	-7.5004875	-0.0054457485	-0.1830626
0.19743565	-52.01164	-0.0053884833	-0.27917778
0.19895683	-31.915429	-0.0056674811	-0.24049972
0.20060332	-190.12548	-0.0055965487	-0.35057409
0.20241247	-27.379372	-0.0092160302	-0.26686194
0.20422163	-9.7062731	-0.0052591043	-0.18612994
0.20601671	-832.61193	-0.0069844025	-0.48749814
0.20783993	-4.4985249	-0.0049757805	-0.14823074
0.20964908	-16.029958	-0.0047091302	-0.20262637
0.2115734	-249.36501	-0.0052793272	-0.36194923
0.21340297	-736.46557	-0.0047805314	-0.43117393
0.21512563	-1252.176	-0.016785482	-0.71263747
0.21701954	-11.344297	-0.0067583384	-0.16949959
0.21876191	-15.329862	-0.0041229901	-0.15722412
0.220504	-211.4949	-0.0085821193	-0.33453435
0.22231315	-7.5729279	-0.01046994	-0.16234571
0.22407639	-25.320924	-0.013960297	-0.26871423
0.22597535	-5.5838361	-0.019485029	-0.20059916
0.22774061	-355.07025	-0.0063999443	-0.35994593
0.22947054	-430.33972	-0.0070571684	-0.39086708
0.23104762	-8.9236189	-0.021318195	-0.26283329
0.2326645	-1038.9624	-0.02098302	-0.70464101
0.2341042	-18.209777	-0.01833336	-0.23676525
0.23563633	-593.13253	-0.01785092	-0.46991116
0.2372784	-17.918133	-0.0129873	-0.21390649
0.23871898	-153.29131	-0.011326138	-0.27909682
0.24036714	-40.409232	-0.015155934	-0.23303989
0.2418826	-1039.9929	-0.0046808244	-0.2992981
0.24339836	-8.9063648	-0.0097395616	-0.1579237
0.24483895	-380.21032	-0.0065624148	-0.3082399
0.24629968	-314.59168	-0.01379476	-0.35729065
0.24782818	-286.23164	-0.020069456	-0.3805461
0.2493924	-275.96714	-0.0022275282	-0.25449214
0.25088779	-6.8296601	-0.0015986054	-0.12370043
0.25228868	-87.253609	-0.0021044462	-0.19938501
0.25394739	-81.527409	-0.018307969	-0.29085823
0.25552174	-6.2145359	-0.017965494	-0.20900038
0.25713933	-63.734187	-0.020239155	-0.34340466
0.25855976	-462.77819	-0.017832583	-0.43957182
0.26017664	-13.424591	-0.021776244	-0.22819886
0.26165248	-6.1890595	-0.022528648	-0.21997879
0.26312622	-223.73516	-0.0129857	-0.39944683
0.26465454	-485.7227	-0.020194689	-0.38344288
0.26561661	-323.79037	-0.012494174	-0.32280018
0.26647794	-126.05098	-0.017341394	-0.21172837
0.26734934	-153.62002	-0.015977142	-0.17633502
0.26822556	-173.6416	-0.01790653	-0.29842791
0.26914252	-16.405957	-0.0076633316	-0.15216499
0.27004414	-31.292225	-0.021472894	-0.21252527
0.27091051	-109.39413	-0.021340522	-0.18152203
0.2717951	-237.10431	-0.0034800768	-0.22595676
0.27271879	-5.4889559	-0.018265155	-0.16220362
0.27362545	-8.8384732	-0.020110597	-0.17280353
0.27448678	-83.922848	-0.013736536	-0.22836941
0.27536464	-7.6597488	-0.02057391	-0.16708739
0.27626988	-114.17561	-0.026797094	-0.48821861
0.27721684	-160.92899	-0.022691342	-0.31560958
0.2780681	-150.03159	-0.013555245	-0.22024077
0.27899491	-519.02599	-0.018923894	-0.38157696
0.27993179	-584.09749	-0.018085021	-0.31531243
0.28113467	-32.177996	-0.019611774	-0.23490201
0.2824503	-21.251471	-0.017771082	-0.21249966
0.28381033	-280.93783	-0.020625645	-0.33375961
0.28523576	-35.062376	-0.022414414	-0.17957408
0.28664612	-203.13966	-0.015871534	-0.23626897
0.2881673	-177.30496	-0.022087789	-0.29528807
0.28970863	-299.9504	-0.0046324976	-0.21313163
0.29121262	-53.349821	-0.007931201	-0.17559323
0.29284668	-629.90792	-0.015368847	-0.29636679
0.29441856	-56.721367	-0.0019112144	-0.12908692
0.29613585	-12.455706	-0.0046959016	-0.11518995
0.29782828	-44.354426	-0.013266474	-0.12608196
0.29941494	-13.494687	-0.0028708964	-0.112325
0.30116278	-12.205004	-0.0046375347	-0.10899274
0.30299626	-8.8056606	-0.006706498	-0.11684544
0.30467862	-6.3204781	-0.0012234399	-0.079310107
0.30647065	-266.04651	-0.0078043383	-0.23914136
0.30820956	-16.360614	-0.022540043	-0.13816573
0.30993222	-5.534323	-0.02085335	-0.11101077
0.31159377	-25.382261	-0.020203926	-0.19734058
0.31322305	-186.90051	-0.023653439	-0.31003964
0.31494404	-82.253541	-0.01441188	-0.2124575
0.3167624	-33.298157	-0.013243858	-0.15909691
0.3186505	-45.311049	-0.0072876079	-0.13007067
0.32045453	-14.233018	-0.007659866	-0.085472651
0.32213185	-6.6563031	-0.021123404	-0.089392941
0.32385451	-358.45562	-0.013005164	-0.18140349
0.32560235	-351.74921	-0.012303288	-0.16048206
0.3273099	-58.003988	-0.0056622131	-0.098231622
0.32906278	-25.368815	-0.013376206	-0.10774451
0.33086228	-33.199603	-0.0029719658	-0.075708183
0.33267143	-29.580807	-0.0074420979	-0.10839057
0.3343869	-78.727147	-0.017457972	-0.15925578
0.33625059	-315.31585	-0.023825742	-0.34942886
0.33808659	-45.869319	-0.017059374	-0.16770283
0.33988236	-12.085417	-0.015596702	-0.11909247
0.34185678	-51.471442	-0.014989532	-0.15025884
0.34369587	-478.23773	-0.0070000141	-0.19832376
0.34540787	-20.219225	-0.0082163593	-0.10906205
0.34725646	-9.9236999	-0.0022594537	-0.044505305
0.34835956	-19.613025	-0.0041443744	-0.074756599
0.34985838	-21.826908	-0.0043102877	-0.095642684
0.3513314	-11.440496	-0.0033215959	-0.074965612
0.35287469	-60.887657	-0.0021110752	-0.062528182
0.35435864	-426.85136	-0.0024083431	-0.17649697
0.35573813	-200.61002	-0.0039363468	-0.15318196
0.35706351	-775.14668	-0.010695681	-0.26465415
0.35855951	-12.866021	-0.007012728	-0.18443291
0.36017639	-121.52916	-0.0037333952	-0.23292103
0.36161787	-27.523451	-0.0028072704	-0.070843322
0.36307338	-100.95827	-0.0028529493	-0.080799182
0.36451829	-645.42397	-0.0058155129	-0.22108854
0.36613013	-565.44002	-0.007004585	-0.20755241
0.36767649	-36.771851	-0.0031714921	-0.10132195
0.36930848	-587.05357	-0.0023084669	-0.097503719
0.37115707	-731.5224	-0.014335538	-0.2776696
0.37271733	-122.69809	-0.0083346188	-0.20382884
0.37429194	-15.119877	-0.025078025	-0.17330299
0.37593215	-6.1342275	-0.0047116703	-0.074902829
0.37767999	-12.945628	-0.0033571149	-0.067301887
0.37928433	-16.914055	-0.0027215155	-0.09659239
0.38106626	-45.410572	-0.002390538	-0.09148577
0.3828204	-13.91347	-0.0061799482	-0.10494491
0.38449063	-39.162945	-0.0077078434	-0.13790425
0.38613209	-39.391582	-0.0013096263	-0.041135473
0.38792527	-46.823316	-0.0049207342	-0.080345064
0.38970837	-15.285862	-0.0041054717	-0.098679998
0.39155695	-28.90748	-0.0047444879	-0.10020838
0.39310835	-13.266825	-0.0077340702	-0.11790995
0.39494408	-34.207798	-0.0025346944	-0.11428753
0.39680048	-57.754731	-0.0031926549	-0.13581165
0.39870549	-20.283403	-0.0036239532	-0.20336925
0.40053794	-106.4233	-0.00436168	-0.20918298
0.40252138	-422.17531	-0.0077022055	-0.17434566
0.40488801	-122.77487	-0.0024903004	-0.2046759
0.40684668	-32.986893	-0.0037760105	-0.14564141
0.40894471	-12.222355	-0.0031384781	-0.11933301
0.41091727	-28.319112	-0.0038298687	-0.14009303
0.41270232	-5.8128068	-0.0059760985	-0.18190581
0.41464507	-137.20906	-0.022082762	-0.43490033
0.41653548	-151.34447	-0.0026888557	-0.28131505
0.4185654	-318.32401	-0.0018364732	-0.29242305
0.42029309	-16.095641	-0.0012892079	-0.099889504
0.42222605	-0.054509358	-0.054509358	-0.054509358


==> graphics/data/performance_reactiondiffusion_net=400_300_Proj.dat <==
0	-15.258177	-0.77390274	-2.4344717
0.00033695203	-18.760267	-0.21657467	-1.0329377
0.00055137606	-3.1526444	-0.021449318	-0.5148818
0.00095696028	-13.76707	-0.49474468	-1.5919863
0.0013733143	-13.6944	-0.28802482	-1.2934005
0.0017399023	-5.9971052	-0.46865442	-0.92085217
0.002172322	-5.9971052	-0.43115904	-1.1575414
0.0024285179	-4.8855716	-0.3987637	-1.1699252
0.0027791581	-5.0723414	-0.27806913	-0.98245997
0.0031171336	-5.0723414	-0.44366478	-0.77707014
0.0034757152	-3.7034793	-0.45318754	-0.89032113
0.0037950465	-3.7034793	-0.26439447	-0.74397194
0.0041962381	-3.5201694	-0.093853146	-0.70326836
0.0046163169	-2.9568518	-0.037402587	-0.43446122
0.0050069401	-2.6587775	-0.017684224	-0.36421943
0.0054125191	-2.6587775	-0.10569962	-0.59606498
0.0058283399	-2.1270216	-0.04655749	-0.46435551
0.0062624819	-11.917679	-0.14247575	-0.96413167
0.0066777767	-1.4625008	-0.09986179	-0.5369882
0.0071317331	-1.4625008	-0.13394786	-0.32577859
0.0075661974	-1.2792783	-0.019061965	-0.21865757
0.0080006618	-1.1599746	-0.022698645	-0.24272668
0.0084351262	-1.0804279	-0.010778793	-0.18305339
0.0089832194	-0.89277141	-0.01317261	-0.13511391
0.0094625042	-0.78039756	-0.0086313286	-0.090048129
0.0099504964	-0.78039756	-0.0081772926	-0.11774217
0.010390216	-0.70561339	-0.013654064	-0.18299243
0.01082468	-0.5832488	-0.01161677	-0.22008787
0.011327728	-0.51780079	-0.013706529	-0.16105434
0.011786805	-0.50192695	-0.013356222	-0.15392954
0.012247232	-0.51550349	-0.010157033	-0.13718288
0.012704959	-0.52972631	-0.011213847	-0.11660771
0.013164036	-0.52740515	-0.0073731883	-0.14920007
0.013623113	-0.54243443	-0.011674364	-0.15687385
0.014083163	-0.59045214	-0.0077834857	-0.12897429
0.014541268	-0.64657573	-0.0073999197	-0.11774747
0.015031959	-0.61887602	-0.0050063813	-0.11712875
0.015522811	-0.62515075	-0.0097748072	-0.11253391
0.015958784	-0.58473839	-0.0056792629	-0.12986061
0.016472718	-0.55063596	-0.0033645315	-0.090374183
0.016907182	-0.54143326	-0.0061532798	-0.083276142
0.017341646	-0.48667917	-0.0037947798	-0.087183027
0.017785637	-0.50541671	-0.0019882941	-0.059274288
0.018208403	-0.63555033	-0.0065494846	-0.064309027
0.018549457	-0.61714198	-0.0021527594	-0.062723476
0.018961469	-0.5683698	-0.0029620035	-0.073158581
0.019361577	-0.72889087	-0.0053451947	-0.077390089
0.019666968	-1.2430587	-0.010297673	-0.11536982
0.020050193	-3.3324943	-0.014029044	-0.16925275
0.020372467	-1.4151137	-0.014693929	-0.13870224
0.020754485	-0.54468586	-0.020876293	-0.12072508
0.02115836	-0.59159683	-0.023317531	-0.13675578
0.021408444	-15.163992	-0.023526256	-0.27458297
0.021666144	-15.157898	-0.031954244	-0.26399948
0.021932409	-15.150835	-0.02848823	-0.27235374
0.022253799	-15.140087	-0.023460085	-0.26831608
0.022498376	-15.117457	-0.026207294	-0.26798062
0.022797769	-14.88294	-0.025257712	-0.26622299
0.023152335	-0.77386595	-0.020492708	-0.1467535
0.023588308	-0.53278433	-0.025047276	-0.14091046
0.024024281	-1.0730154	-0.03146121	-0.17560569
0.024471207	-1.0730154	-0.02902746	-0.19069795
0.024996749	-1.8751592	-0.038041017	-0.24414304
0.025455826	-0.98945369	-0.031250911	-0.16467804
0.025914903	-0.97207026	-0.038407661	-0.2140819
0.02637398	-1.0305676	-0.03743975	-0.2104748
0.026833057	-1.1134667	-0.02946355	-0.16664901
0.027294077	-0.98501957	-0.03502209	-0.16867232
0.027751211	-0.98501957	-0.026025193	-0.13912705
0.028210289	-0.58708543	-0.032571255	-0.09976933
0.028669366	-0.52090932	-0.023952516	-0.098532439
0.029128443	-0.51425709	-0.024268969	-0.086789719
0.02958752	-0.56901864	-0.024084915	-0.092926793
0.030119244	-0.56462653	-0.019646296	-0.076989138
0.030563873	-0.56462653	-0.021644682	-0.065466975
0.030999845	-0.41228926	-0.018414966	-0.058396773
0.031435818	-0.34720062	-0.024079767	-0.058314683
0.031895622	-0.30709539	-0.018325638	-0.053453086
0.032508798	-0.27148416	-0.013726208	-0.047733122
0.032943263	-0.13162964	-0.011836668	-0.035376279
0.033397696	-0.12939937	-0.010898884	-0.033636576
0.033833668	-0.16176891	-0.01116732	-0.038616148
0.034269641	-0.19658534	-0.012731601	-0.045440553
0.034717619	-0.19101425	-0.0093749253	-0.041604577
0.035325984	-0.15465002	-0.008853914	-0.03330482
0.035767281	-0.1575839	-0.014276013	-0.031358817
0.036201746	-0.10917733	-0.011944162	-0.031198678
0.036667492	-0.16688075	-0.011958853	-0.032892319
0.037103464	-0.15216484	-0.0090985423	-0.030741729
0.037621369	-0.18648863	-0.010958718	-0.03988077
0.038080446	-0.19498263	-0.0067502071	-0.033580511
0.038539524	-0.1713145	-0.0061705258	-0.031190833
0.038998601	-0.1765431	-0.0048744424	-0.029650114
0.039460229	-0.18086058	-0.0044122747	-0.025026104
0.039916755	-0.18466105	-0.005043686	-0.028526741
0.040375832	-0.19338186	-0.0050843024	-0.030013963
0.040834909	-0.20393375	-0.004597348	-0.031117104
0.041302279	-0.23305122	-0.0056657163	-0.031761075
0.041772612	-0.29227978	-0.0031526569	-0.027443655
0.042284247	-0.33645483	-0.0037162462	-0.026926982
0.042771111	-0.32084257	-0.0024970677	-0.028652065
0.043207083	-0.33647219	-0.0035975765	-0.031948156
0.043653944	-0.36479868	-0.0038387716	-0.030793683
0.044124277	-0.35891918	-0.0042798178	-0.027673484
0.044594609	-0.3832648	-0.0035262764	-0.0264848
0.045107017	-0.44502522	-0.0054896714	-0.035169472
0.045604934	-0.50016092	-0.005901032	-0.038779087
0.046040907	-0.54058304	-0.0070898054	-0.042348826
0.046476879	-0.52434284	-0.005889578	-0.050870855
0.046946274	-0.50650743	-0.0046352934	-0.040774076
0.047416606	-0.46301774	-0.0082644203	-0.04891336
0.047891745	-0.43064899	-0.0062051299	-0.044648149
0.048409681	-0.19756424	-0.0061718871	-0.039024301
0.048868759	-0.274365	-0.0050417275	-0.038631686
0.049310703	-0.17216862	-0.0063433807	-0.039499523
0.049768271	-0.10812699	-0.0038186785	-0.030927547
0.050238604	-0.13551392	-0.0090886237	-0.033496176
0.050708936	-0.69233922	-0.0054940075	-0.040297201
0.051190767	-0.69233922	-0.010349433	-0.045051499
0.051649602	-0.4244443	-0.0071191984	-0.041375116
0.052119935	-0.058639585	-0.0070248181	-0.026005173
0.052580498	-0.11222968	-0.010233075	-0.032726865
0.053016471	-0.11439181	-0.010067233	-0.037441793
0.053530934	-0.09462517	-0.0074267655	-0.037401458
0.054014786	-0.088227794	-0.0090745011	-0.036391905
0.054471599	-0.10523737	-0.008670093	-0.035324974
0.054941932	-0.1148967	-0.011900859	-0.037002123
0.055412265	-0.14750741	-0.014871982	-0.040285963
0.055882598	-0.1399988	-0.013635383	-0.041418945
0.056352931	-0.14354401	-0.014056256	-0.043474908
0.056823264	-0.22396069	-0.014613954	-0.046656234
0.057293596	-0.18671132	-0.016521908	-0.038874002
0.057763929	-0.31827497	-0.016095651	-0.045269048
0.058234262	-0.22625309	-0.01450519	-0.037471621
0.058704595	-0.18157693	-0.011526612	-0.04206325
0.059174928	-0.29248347	-0.010733699	-0.047956512
0.059645261	-0.18697582	-0.011273609	-0.036597364
0.060115593	-0.33368807	-0.013904112	-0.043603882
0.060575225	-0.2034127	-0.012724927	-0.037084927
0.061056259	-0.19380896	-0.0093927299	-0.030163753
0.061517941	-0.20576872	-0.0090981549	-0.043940818
0.061953913	-0.24744251	-0.010785825	-0.042169642
0.062411533	-0.22779477	-0.0098291925	-0.03895014
0.062921306	-0.17377829	-0.0082857747	-0.034535584
0.06335577	-0.15773242	-0.0064418376	-0.031051398
0.063878256	-0.23521018	-0.0077704728	-0.03427764
0.064348589	-0.2244671	-0.0073534055	-0.025790304
0.064787737	-0.20273378	-0.0067087377	-0.035104799
0.065223709	-0.25056567	-0.006616679	-0.027507633
0.065714001	-0.29051249	-0.0055321106	-0.031980237
0.066229921	-0.29127279	-0.0052363645	-0.030922875
0.066700253	-0.35275725	-0.0056606427	-0.0286764
0.067170586	-0.26631454	-0.0060000139	-0.032074001
0.06762156	-0.26753625	-0.0059137386	-0.031493816
0.068057533	-0.30397212	-0.0052848816	-0.028306327
0.068498728	-11.099056	-0.0053987404	-0.081704988
0.069003808	-4.317523	-0.0056663149	-0.046681125
0.069367563	-0.98051741	-0.0055345639	-0.043088504
0.069872736	-0.98051741	-0.0057132469	-0.039798893
0.070307201	-0.21369778	-0.0049986374	-0.035066256
0.070741665	-0.27199654	-0.004341509	-0.031142594
0.07117613	-0.6716467	-0.0038133335	-0.041182804
0.071763301	-0.6979135	-0.0042288871	-0.040075235
0.072199274	-1.1526124	-0.0040656405	-0.048969642
0.072696755	-1.1526124	-0.0041297026	-0.050215979
0.073131219	-3.2274647	-0.0039733985	-0.063328961
0.073565684	-5.2396125	-0.0040043573	-0.071779891
0.074118	-4.9996695	-0.0039458232	-0.075303702
0.074577077	-3.4797155	-0.0031879648	-0.062843916
0.075033097	-2.8855231	-0.0037518773	-0.063880662
0.075493964	-3.325331	-0.0038647662	-0.051335952
0.075954308	-3.325331	-0.0028556315	-0.047299553
0.076341016	-8.971148	-0.0030210279	-0.068802195
0.076559002	-4.8503894	-0.0034733795	-0.054386196
0.077041399	-4.8503894	-0.0031801351	-0.064764238
0.077475863	-0.57418264	-0.0032713997	-0.035049147
0.077910328	-0.58174671	-0.0034812602	-0.035739938
0.078344792	-0.56987668	-0.0055361771	-0.057732409
0.078928908	-0.66929217	-0.0039861529	-0.057080468
0.079392825	-0.28253044	-0.0039157343	-0.033895942
0.079852063	-0.43813613	-0.0046856074	-0.050582583
0.080299882	-0.43813613	-0.0060935153	-0.044937658
0.080734346	-0.41253345	-0.0079335994	-0.05546375
0.081168811	-0.26956909	-0.0084887497	-0.035074134
0.081692772	-0.26864832	-0.011173954	-0.046288468
0.082151849	-0.52131868	-0.0036482094	-0.043303694
0.08263679	-0.27054486	-0.0027918492	-0.036286368
0.083098594	-0.22748717	-0.002518412	-0.036397565
0.083534567	-0.18104251	-0.0027089386	-0.024264052
0.083992829	-0.17481533	-0.001324374	-0.02968374
0.084447235	-0.18617765	-0.0033781761	-0.038143265
0.084906312	-0.13734728	-0.0031039592	-0.033454882
0.085421518	-0.12368159	-0.0048979274	-0.033466601
0.085932417	-0.12451027	-0.0084907085	-0.03707077
0.08636839	-0.12670288	-0.004165963	-0.033647754
0.086816848	-0.12060718	-0.0029401043	-0.029500934
0.087251312	-0.16516347	-0.0038242417	-0.036478508
0.087685777	-0.16764281	-0.0029633419	-0.029279846
0.088206245	-0.12242726	-0.001661613	-0.022293425
0.088763191	-0.12745447	-0.0019115877	-0.022450595
0.089206402	-0.15123811	-0.0036821726	-0.024673467
0.089640866	-0.1707706	-0.004443599	-0.027584234
0.090075331	-0.21794627	-0.0025577494	-0.030347618
0.090510131	-0.25178786	-0.0044074096	-0.042602602
0.090990973	-0.27217062	-0.0024505319	-0.029660519
0.091547918	-0.31877845	-0.0031303249	-0.036520027
0.092030421	-0.35474006	-0.0023317978	-0.036221234
0.092472009	-0.34394094	-0.0030981482	-0.041222224
0.092907982	-0.3521062	-0.0030516207	-0.03676347
0.093343954	-0.63450518	-0.0026971248	-0.048019088
0.093779927	-0.55819927	-0.0026486584	-0.046870934
0.094317393	-0.55819927	-0.002474466	-0.039445355
0.094854439	-0.4302678	-0.0025744998	-0.036639076
0.095288904	-0.5359975	-0.0016838301	-0.041934035
0.095723368	-0.36212174	-0.0021184499	-0.02716552
0.096157832	-0.36302784	-0.00217024	-0.035355311
0.096612778	-0.34230049	-0.0024754238	-0.028431886
0.097117374	-0.36386853	-0.0017191328	-0.031560138
0.097674319	-0.39704906	-0.0022054675	-0.034571303
0.098112922	-0.42468786	-0.0018489761	-0.031606122
0.098547386	-0.35331038	-0.0023910019	-0.028951761
0.098981851	-0.83363049	-0.0024390082	-0.039182109
0.099416315	-0.47740122	-0.0026737793	-0.02872656
0.099902101	-0.47590739	-0.004265022	-0.026937436
0.10045905	-0.40665543	-0.0024545852	-0.028098827
0.10093694	-0.41747431	-0.0021926197	-0.021160879
0.10137141	-0.3607709	-0.0023258732	-0.024050062
0.10180587	-0.39806853	-0.0029154397	-0.022660553
0.1022814	-0.46379712	-0.0019827281	-0.023950916
0.10271737	-0.4201477	-0.0027944516	-0.024396938
0.10324377	-0.39559195	-0.0028868134	-0.032287765
0.10372847	-0.36825625	-0.0032776749	-0.025494786
0.10418755	-0.39156592	-0.0031242083	-0.022996816
0.10462989	-0.43881676	-0.0029467622	-0.030967733
0.1051057	-0.4258597	-0.0041496915	-0.037593983
0.10555119	-0.43109102	-0.0041517726	-0.034663973
0.10602386	-0.52976524	-0.0029162387	-0.035465389
0.10648294	-0.56138649	-0.0024621028	-0.036517251
0.10694201	-0.57531569	-0.0017845933	-0.031545582
0.10745391	-0.59250862	-0.0019404872	-0.032101915
0.10788837	-0.63489928	-0.0016088315	-0.033440452
0.10832471	-0.64568479	-0.0019789092	-0.028803603
0.10881323	-0.60049789	-0.0013813316	-0.025684411
0.10926538	-0.42297507	-0.001093768	-0.025940978
0.10973571	-0.35235205	-0.0023844221	-0.028321294
0.11027793	-0.25413851	-0.0018009417	-0.016503649
0.11071239	-0.12243986	-0.001767685	-0.019044605
0.11114685	-0.15040339	-0.0011982912	-0.015555602
0.11161704	-0.24101691	-0.0017957411	-0.021970259
0.11209078	-0.22069983	-0.0018249517	-0.019700106
0.11266748	-0.21286132	-0.0017156146	-0.023481744
0.11310194	-0.22791113	-0.0015507101	-0.022363742
0.11353641	-0.26428308	-0.0018841664	-0.032548421
0.11397087	-1.1573055	-0.0019570461	-0.03615822
0.11443904	-0.1668663	-0.0011205963	-0.027152744
0.11492461	-0.12615348	-0.0017936816	-0.022736152
0.11543494	-0.13112834	-0.0018311979	-0.026503722
0.11589402	-0.16972083	-0.0019678422	-0.030108131
0.11635309	-0.19240502	-0.0014173471	-0.025377264
0.11679489	-0.18630758	-0.0023345215	-0.028303892
0.11726104	-0.079823541	-0.0021171107	-0.021347096
0.11773033	-0.13255354	-0.0022955349	-0.02800948
0.1182017	-0.31163113	-0.002938289	-0.036249505
0.11867203	-0.2374101	-0.0032685255	-0.032641141
0.11914237	-0.20202703	-0.0071376823	-0.043616767
0.1196127	-0.1522733	-0.025711436	-0.065397344
0.12005337	-0.12564135	-0.0071533339	-0.028645316
0.12055336	-0.16966187	-0.0045067208	-0.044723232
0.12102823	-0.31095578	-0.002530194	-0.033938912
0.12149403	-0.42109368	-0.002002245	-0.03076691
0.12196436	-0.59124447	-0.0043036845	-0.045336521
0.1224347	-0.5862617	-0.0097159539	-0.068207169
0.12287739	-0.64256117	-0.002480207	-0.060836202
0.12337536	-0.76747549	-0.0026164401	-0.065659656
0.12385076	-0.88608774	-0.0033847756	-0.061973026
0.12431603	-0.88608774	-0.0022804671	-0.048365212
0.12478636	-0.76894477	-0.0022486591	-0.057315481
0.12525669	-1.3115603	-0.0026794523	-0.068647661
0.12572703	-1.0326667	-0.0019537996	-0.052916202
0.12619736	-0.28044267	-0.0018132711	-0.035307423
0.12666769	-0.16757988	-0.0015766555	-0.024448922
0.12713802	-0.16757988	-0.0017134632	-0.02822555
0.12760048	-0.16100733	-0.0022065428	-0.02804134
0.12805956	-0.42159789	-0.0017430791	-0.022206445
0.12852543	-1.0871495	-0.0012580788	-0.034217664
0.12897771	-0.7246592	-0.0014934778	-0.033542549
0.12943679	-0.18506988	-0.001726454	-0.026228932
0.12996002	-0.18506988	-0.0017228001	-0.016075806
0.13040164	-0.13072373	-0.0019662636	-0.024429493
0.13090069	-0.13421724	-0.0014994058	-0.019801166
0.13134945	-0.16145862	-0.0016000347	-0.018106031
0.13178391	-0.09045643	-0.0018958045	-0.017866407
0.13221838	-0.15308529	-0.0020757374	-0.016487327
0.13276189	-0.048314102	-0.0015507629	-0.012997739
0.13323546	-0.048714253	-0.0013825481	-0.011610401
0.13372268	-0.36792526	-0.0017515523	-0.018396965
0.13417347	-0.091485822	-0.0016990169	-0.017195346
0.13460793	-0.18417318	-0.0018111303	-0.01596023
0.1350424	-0.11169209	-0.0023482426	-0.017147959
0.13554661	-0.2342812	-0.0019705928	-0.015544227
0.13607435	-0.2342812	-0.0026785066	-0.020432925
0.13654468	-0.11704159	-0.0019494734	-0.016058018
0.13699749	-0.82083316	-0.0032204906	-0.022163798
0.13743195	-0.55906884	-0.0024697838	-0.02083541
0.13786641	-0.47827687	-0.0034957794	-0.024909306
0.13833134	-0.391682	-0.0025642623	-0.015409328
0.13888829	-0.21205751	-0.0020621834	-0.019106565
0.13933908	-0.21205751	-0.0021080566	-0.020332167
0.13977506	-0.12201735	-0.0019857737	-0.011339676
0.1402251	-0.18330178	-0.0017669946	-0.01539065
0.14068418	-0.32869425	-0.0017353834	-0.015906892
0.1411249	-0.19591576	-0.0014768658	-0.015160846
0.14167301	-0.23179714	-0.001524593	-0.013863262
0.14217291	-0.23179714	-0.0028041833	-0.016253483
0.14260888	-0.18085078	-0.0016271956	-0.0091244901
0.14304485	-0.094852269	-0.0019154762	-0.014690507
0.14348083	-0.15603835	-0.0015467174	-0.013206217
0.14394892	-0.58204581	-0.00092085976	-0.016279241
0.14445774	-0.15796588	-0.0017044149	-0.010128787
0.14500673	-0.15796588	-0.00091082723	-0.013134988
0.1454427	-0.10496768	-0.0014995774	-0.0092659106
0.14587868	-0.1790258	-0.0021968524	-0.017389367
0.14631465	-0.91357824	-0.0023897508	-0.019967477
0.14677293	-2.2195631	-0.0019285434	-0.020879521
0.14724247	-0.088427759	-0.0016941433	-0.012651806
0.14779942	-0.26008608	-0.0019015216	-0.016379229
0.14825895	-0.26008608	-0.0015773981	-0.020514029
0.1487125	-0.10781048	-0.0019461194	-0.015004252
0.14916249	-0.10309237	-0.0021408187	-0.017830729
0.14959695	-0.25957551	-0.0025553228	-0.025187217
0.15003142	-1.1182861	-0.0030825289	-0.020893167
0.15055434	-1.1182861	-0.0019942641	-0.024111327
0.15101342	-0.19702399	-0.0022222969	-0.018283301
0.15147249	-0.25955168	-0.0021234586	-0.014400041
0.15198229	-0.17118468	-0.0028911715	-0.016060058
0.15241827	-0.11805972	-0.0021380705	-0.014251597
0.15285424	-0.094367134	-0.0014601894	-0.01084652
0.1533088	-0.085313775	-0.0026974429	-0.014306498
0.15376788	-0.11584097	-0.0016773795	-0.0077775844
0.15437606	-0.11930295	-0.0016983134	-0.012148871
0.15481053	-0.11919668	-0.0012334564	-0.0095600528
0.15524499	-0.94335363	-0.0016448826	-0.018166271
0.15567945	-0.13494865	-0.0020297517	-0.013796762
0.15612404	-0.13494865	-0.0015067575	-0.013268672
0.15656001	-0.11571543	-0.0011515028	-0.0092341973
0.15720008	-0.11192197	-0.0010705949	-0.0095970385
0.15763454	-0.14443715	-0.0013161142	-0.017792834
0.15806901	-0.55248711	-0.0013350744	-0.014265014
0.15850347	-1.2172564	-0.0012111376	-0.01996772
0.15893833	-1.2992135	-0.0014833979	-0.019365824
0.15949527	-0.84205806	-0.0012570915	-0.017272888
0.15996542	-0.84205806	-0.0010845203	-0.017130036
0.16031398	-0.78284491	-0.0014093663	-0.018052575
0.16087093	-0.7531504	-0.0010702686	-0.020813613
0.16132749	-0.7531504	-0.0014029297	-0.018590738
0.16176196	-1.1650332	-0.0013614098	-0.019688394
0.16222766	-0.332253	-0.0016416127	-0.016959005
0.16266363	-0.23329775	-0.0012566117	-0.01522145
0.16311849	-0.34086871	-0.0010187476	-0.01367461
0.16363804	-0.53150219	-0.001610912	-0.020572641
0.16409711	-0.55461053	-0.0014628513	-0.021695961
0.16455619	-0.60853492	-0.00135309	-0.017523429
0.16502044	-0.72772615	-0.00088424201	-0.018764395
0.16547434	-0.77615755	-0.0015942008	-0.029815466
0.16593342	-0.5851744	-0.0022483654	-0.014416252
0.16641082	-0.33957154	-0.0015980959	-0.012310148
0.16688115	-0.36494265	-0.0013052254	-0.017125917
0.16740999	-0.54614864	-0.00091179951	-0.013448829
0.16784446	-0.37961589	-0.0010472897	-0.013580054
0.16829215	-0.15999842	-0.0017727451	-0.011451136
0.16876248	-0.51830513	-0.0017028062	-0.014700307
0.16922511	-0.21187464	-0.0014012076	-0.01228681
0.16970315	-0.21187464	-0.0011932234	-0.012947068
0.17023401	-0.23163849	-0.0012322595	-0.011705329
0.17066848	-0.30368303	-0.0015921036	-0.013978993
0.17111415	-0.21470837	-0.0012176712	-0.01420468
0.17158448	-0.5322541	-0.0013875088	-0.015980051
0.17203704	-0.29325679	-0.0015103072	-0.015963416
0.17256678	-0.65488166	-0.0019038902	-0.023075864
0.17304912	-0.69860312	-0.00085465735	-0.017642138
0.17349249	-0.79151103	-0.0012531321	-0.020888141
0.17393614	-2.1819304	-0.0011782745	-0.024258193
0.17440648	-0.90583346	-0.0019167227	-0.026578379
0.17487087	-0.56321696	-0.0012331933	-0.016622785
0.17534714	-0.36297229	-0.001129437	-0.0140298
0.17581748	-0.33353368	-0.0012123972	-0.015475796
0.17628781	-0.30441369	-0.0017604798	-0.01675572
0.17675098	-0.18671425	-0.0011493398	-0.013332126
0.17718544	-0.41831111	-0.0014686571	-0.017381933
0.17769881	-0.33518923	-0.0014061343	-0.014248011
0.17814066	-0.56921036	-0.001510279	-0.015861528
0.17863947	-0.56921036	-0.0015308882	-0.013291381
0.17910981	-0.74479879	-0.0013928443	-0.018310525
0.179575	-0.82155663	-0.0012946323	-0.014776374
0.18000946	-0.56139921	-0.0018181941	-0.01676777
0.1805208	-0.17643046	-0.0014792894	-0.01400792
0.18097449	-0.058037604	-0.0017255267	-0.0089202659
0.18146147	-0.2125583	-0.0013491503	-0.011224675
0.1819318	-0.3452895	-0.0018513547	-0.012984355
0.18239901	-0.43775832	-0.0014940199	-0.018179845
0.18287247	-0.8292931	-0.0012126085	-0.01692757
0.1833428	-0.93250908	-0.0015786221	-0.021947038
0.18380831	-0.42576489	-0.0012640274	-0.019733833
0.18426264	-1.0350752	-0.0013671268	-0.016897131
0.1847538	-1.0268149	-0.0012245858	-0.021205325
0.18521466	-0.95374857	-0.00094213318	-0.012174413
0.18567374	-1.0421221	-0.0013373309	-0.017591919
0.18613281	-1.0361337	-0.00093279577	-0.012464105
0.18659189	-0.62634443	-0.0012744415	-0.017819608
0.18705097	-0.39170984	-0.0014268642	-0.01332464
0.18751408	-0.31516611	-0.0016478753	-0.013794854
0.18796912	-0.26039151	-0.0013062024	-0.012143161
0.18848152	-0.2137274	-0.0013189275	-0.010563408
0.18891598	-0.17496717	-0.0008439253	-0.010508861
0.18935045	-0.16640886	-0.0012223405	-0.010731414
0.18983209	-0.17887968	-0.0011586636	-0.010197911
0.1903479	-0.19055561	-0.0012240057	-0.010138051
0.19086813	-1.0679477	-0.00129551	-0.017828762
0.19130553	-0.26478764	-0.001654162	-0.013137269
0.19174	-1.1641139	-0.0012268121	-0.02228274
0.19217446	-2.4446009	-0.0011551364	-0.026582389
0.19261682	-0.5213964	-0.0011409022	-0.014299992
0.19317377	-0.67726612	-0.0012639616	-0.016579934
0.19369012	-0.95167314	-0.0011995154	-0.019002412
0.19412955	-0.94190882	-0.0018609184	-0.023972464
0.19456402	-0.81646314	-0.00086475241	-0.019700807
0.19499848	-0.92695503	-0.0010392289	-0.02124598
0.19543295	-0.8823722	-0.00096290606	-0.01841007
0.19600297	-0.65190586	-0.00096959224	-0.015116308
0.19646205	-0.73317542	-0.0010554029	-0.016005909
0.19692113	-0.80753766	-0.0010522845	-0.015756572
0.1973802	-0.90137534	-0.0011449028	-0.017746399
0.1978225	-0.88172504	-0.0010124342	-0.014127789
0.19825697	-0.77673933	-0.00098975195	-0.017900757
0.19875744	-0.63967424	-0.0010960933	-0.019097721
0.19928534	-0.50976969	-0.001263767	-0.016754368
0.19972132	-0.27847313	-0.0012659148	-0.010548766
0.20015729	-0.70331087	-0.0013687403	-0.019735181
0.20059374	-0.59101314	-0.0012026347	-0.013634104
0.20108098	-0.67834309	-0.0011629729	-0.015014573
0.20152795	-0.59760066	-0.0012187265	-0.015399846
0.20208489	-0.47163132	-0.0012376062	-0.014318629
0.20255514	-0.55004933	-0.00095822924	-0.011454497
0.20299111	-0.59858729	-0.00096168385	-0.013086467
0.20342708	-0.61152183	-0.00097175988	-0.012570385
0.203905	-0.57677049	-0.00091420028	-0.013401653
0.20433947	-0.55026647	-0.0011818673	-0.013561658
0.20486962	-0.52677736	-0.0010986567	-0.013936242
0.20538896	-0.64556499	-0.0013153121	-0.015712518
0.20582493	-0.6106085	-0.0012277132	-0.011321136
0.20629456	-0.64019334	-0.00096417904	-0.012592795
0.20672902	-0.65919512	-0.0011133883	-0.012357007
0.20716349	-0.66094786	-0.00093596873	-0.012652192
0.20765435	-0.7217179	-0.00125912	-0.014860564
0.20816852	-0.61455572	-0.0011749362	-0.01340201
0.20862759	-0.82536947	-0.0010199191	-0.014198349
0.20909473	-0.65743772	-0.0012422256	-0.021894115
0.20954575	-0.81839879	-0.0010035776	-0.014880287
0.2099875	-0.84768522	-0.0011506442	-0.011514615
0.21043908	-0.77041021	-0.0011408905	-0.018072099
0.21092298	-0.37914886	-0.0010029768	-0.014407827
0.21138206	-0.37429838	-0.0009402407	-0.013138245
0.21192855	-0.16746244	-0.0012793135	-0.0080845237
0.21236453	-0.048644243	-0.00097213753	-0.0070003613
0.2128005	-0.050481684	-0.0011523449	-0.0063491549
0.21323647	-0.13588359	-0.0011349849	-0.0075568933
0.21368045	-0.13588359	-0.00067633549	-0.009745307
0.2143264	-0.22529124	-0.0011031946	-0.0098809775
0.21476238	-1.6035882	-0.0010283453	-0.010823903
0.21519835	-2.3636232	-0.0010487961	-0.014531152
0.21563432	-0.32827748	-0.00108495	-0.010609019
0.21607001	-1.1939795	-0.0010967478	-0.013062963
0.21650627	-1.1939795	-0.00079346959	-0.010149896
0.21712052	-0.09945021	-0.00092478672	-0.0063337079
0.2175962	-0.32504042	-0.0025551724	-0.02086598
0.21826821	-0.10641954	-0.0028216675	-0.026731603
0.21918637	-0.21085972	-0.00305234	-0.036470701
0.22002876	-0.20146286	-0.0044109954	-0.029391725
0.22102104	-0.062549999	-0.0036053065	-0.013685048
0.22191009	-0.061646206	-0.0025146123	-0.011375563
0.22269188	-0.07974969	-0.0027360009	-0.018383938
0.22355626	-0.11903658	-0.0027989478	-0.02831786
0.22446575	-0.12233381	-0.0025616652	-0.032249062
0.22538391	-0.28535501	-0.0025511738	-0.042354187
0.22630206	-0.15697766	-0.0043132063	-0.036747989
0.22714744	-0.22406982	-0.0031804848	-0.038719545
0.22802442	-0.32507089	-0.0038164892	-0.033962452
0.22882699	-0.21052865	-0.0028661475	-0.024147016
0.22990575	-0.10941305	-0.0049276717	-0.023219638
0.23155192	-0.096753772	-0.003855301	-0.019313594
0.23296292	-0.021969887	-0.0031693243	-0.008344441
0.23438773	-0.038662116	-0.003067588	-0.010890337
0.23772941	-2.1715916	-2.1715916	-2.1715916
0.24274192	-0.12448889	-0.12448889	-0.12448889
0.24775443	-0.18930456	-0.18930456	-0.18930456
0.25332388	-0.040303492	-0.040303492	-0.040303492
0.25833639	-0.022351384	-0.022351384	-0.022351384
0.2633489	-0.013901889	-0.013901889	-0.013901889
0.26836141	-0.37410089	-0.37410089	-0.37410089
0.27337392	-0.74820498	-0.74820498	-0.74820498
0.27838643	-0.035769301	-0.035769301	-0.035769301


==> graphics/data/performance_reactiondiffusion_net=400_300_ROM.dat <==
0	-17.605523	-0.29346503	-7.2258511
0.00022248176	-16.072754	-0.56713131	-1.5987516
0.00050824592	-1.2324731	-0.16943973	-0.44670703
0.00075477485	-1.4064592	-0.064223295	-0.33023739
0.0010312474	-1.006461	-0.053881501	-0.24148543
0.0013240173	-1.2988272	-0.031938049	-0.21286301
0.0016001549	-0.57490715	-0.021592411	-0.14878159
0.0018418991	-0.32270015	-0.01880694	-0.086265773
0.0021662675	-0.52746748	-0.070228787	-0.15041244
0.0024104781	-0.25129453	-0.0081756932	-0.09762769
0.0026716177	-0.23879693	-0.0076767385	-0.080277915
0.0030085178	-0.2775794	-0.0043059501	-0.08953424
0.0032234555	-0.23381913	-0.0023831545	-0.055028324
0.0035138679	-0.35110692	-0.0032812701	-0.060368451
0.0037821899	-0.42719235	-0.0052499569	-0.085363087
0.004036433	-0.51911958	-0.0085705123	-0.10046609
0.0043267546	-0.39561812	-0.0075540276	-0.10727624
0.0046373615	-0.32543092	-0.0082927762	-0.10605637
0.0048545683	-0.42445292	-0.0038511635	-0.10187495
0.0051983683	-0.48375124	-0.0055411514	-0.11283121
0.0054138788	-0.4975787	-0.0071504951	-0.10142
0.0057244858	-0.58871454	-0.0056144105	-0.097047453
0.0060406185	-0.57854745	-0.0061725453	-0.094293903
0.0063456996	-0.65245751	-0.0059279039	-0.11391977
0.0066563066	-0.65744933	-0.0038792984	-0.092937263
0.0068828687	-0.7156079	-0.0030213568	-0.085139566
0.0072197688	-0.25579209	-0.003100049	-0.070452084
0.0074915871	-0.26552138	-0.0025025283	-0.050634946
0.0077466515	-0.25735662	-0.0030724898	-0.039352542
0.008062019	-0.29128587	-0.0040519282	-0.071712692
0.0083646447	-0.35912379	-0.0086481682	-0.098191122
0.008572961	-0.38232552	-0.0050362266	-0.075771025
0.0089042692	-0.65236946	-0.004141369	-0.0794913
0.0091795771	-0.7260863	-0.0033977377	-0.066884045
0.009451769	-0.7448189	-0.0022645611	-0.057727432
0.0097465194	-0.73705126	-0.0016735726	-0.062490856
0.010011679	-0.67727004	-0.0016369989	-0.067603256
0.010308321	-0.52211504	-0.001564705	-0.064896219
0.01058877	-0.52211504	-0.0026300286	-0.041400312
0.010901606	-0.2668543	-0.0018726147	-0.042993489
0.011149986	-0.25216987	-0.001856689	-0.050359237
0.011470714	-0.29652094	-0.0011532331	-0.064373353
0.011759719	-0.2609007	-0.0028983682	-0.063678786
0.012050347	-0.25843399	-0.001539764	-0.048418299
0.012369452	-0.25326134	-0.0032508451	-0.066300849
0.012579906	-0.26523808	-0.0029187823	-0.067516319
0.012938957	-0.24919362	-0.0030212037	-0.069642007
0.013179052	-0.26227595	-0.0010653575	-0.048425638
0.013489659	-0.26663061	-0.0018141854	-0.056763314
0.01378932	-0.2706438	-0.0054099004	-0.055714349
0.014110873	-0.28986796	-0.0017907647	-0.052462389
0.014401895	-0.2930335	-0.0013138631	-0.051288378
0.014666994	-0.28142838	-0.0013378114	-0.051565127
0.015011628	-0.26309253	-0.0012572881	-0.045247957
0.015351241	-0.14357681	-0.0032360863	-0.0385825
0.015663908	-0.13163107	-0.003789071	-0.039979944
0.015979171	-0.085575817	-0.0041145815	-0.035740684
0.016434339	-0.081243662	-0.0037118161	-0.02569896
0.01665735	-0.070898845	-0.0018164196	-0.025949796
0.017061639	-0.048101836	-0.0012188006	-0.014336265
0.017427738	-0.048101836	-0.0016321693	-0.014881341
0.01772438	-0.048130616	-0.0026832004	-0.01898638
0.018060294	-0.053196936	-0.0018752853	-0.021717064
0.01845937	-0.063228389	-0.012605032	-0.028357455
0.018769977	-0.053505221	-0.0070513123	-0.014460277
0.019116605	-0.044952343	-0.01328645	-0.024704601
0.019504234	-0.044952343	-0.0074184708	-0.012699857
0.019853522	-0.044952343	-0.0043159002	-0.013131275
0.020167708	-0.037843203	-0.0068248545	-0.01491568
0.020499226	-0.037843203	-0.0035118133	-0.014820509
0.020864222	-0.036241422	-0.0020664178	-0.014478026
0.021201122	-0.044824343	-0.00082458066	-0.013583843
0.021565439	-0.077014573	-0.0036056489	-0.021058584
0.021876046	-0.095836961	-0.0031815824	-0.019732867
0.022211823	-0.10452068	-0.0012300763	-0.025223352
0.02253167	-0.10787017	-0.0019743731	-0.024497438
0.022938158	-0.13336542	-0.0010825905	-0.020257793
0.023273778	-0.15616802	-0.0014410305	-0.025239306
0.023584384	-0.18808831	-0.00083433614	-0.021312558
0.02395438	-0.10659267	-0.0018178999	-0.022107459
0.024250512	-0.058605832	-0.0043049271	-0.01732025
0.024671509	-0.058605832	-0.0014379717	-0.016670278
0.024970602	-0.073387659	-0.018522765	-0.040684574
0.025377091	-0.073387659	-0.0063222293	-0.023647159
0.025674617	-0.097425855	-0.0039581596	-0.028004164
0.026030366	-0.097425855	-0.0048070697	-0.029940596
0.026379847	-0.097958654	-0.0032114167	-0.03086563
0.026690454	-0.11818788	-0.0018823896	-0.029666253
0.027096874	-0.11818788	-0.0021483762	-0.036275343
0.027409534	-0.13299674	-0.0044524627	-0.038988689
0.027777578	-0.13299674	-0.0027355642	-0.031648285
0.028106862	-0.13299674	-0.0021056857	-0.024190635
0.028425756	-0.15440641	-0.0018350854	-0.024839493
0.028781374	-0.15440641	-0.0013462337	-0.028491698
0.029118274	-0.15410074	-0.0011160716	-0.029896989
0.029455174	-0.15410074	-0.0020677403	-0.033161637
0.029796523	-0.18746554	-0.0010505924	-0.032183388
0.030128975	-0.22232581	-0.0064147591	-0.04438799
0.030480001	-0.22709856	-0.0016636155	-0.034100012
0.030864688	-0.17789547	-0.002480959	-0.02783327
0.031194254	-0.11251501	-0.0028124571	-0.020798981
0.031504861	-0.093335054	-0.0024175458	-0.019109209
0.03188091	-0.085129368	-0.0066828954	-0.023957053
0.032259855	-0.078640538	-0.0036497075	-0.024192886
0.032556497	-0.049446413	-0.0012064537	-0.01789091
0.032902592	-0.05805696	-0.0040144526	-0.021974158
0.033213199	-0.041895121	-0.0011301389	-0.015694203
0.033666425	-0.02929638	-0.0011388627	-0.012264154
0.033913354	-0.026422105	-0.0010437795	-0.012794085
0.034319842	-0.05572266	-0.00073151805	-0.01498984
0.034677126	-0.03801513	-0.00098310772	-0.012621769
0.034929636	-0.043733794	-0.00094008799	-0.0137796
0.035350926	-0.05271263	-0.0014928158	-0.016629857
0.035687826	-0.033660269	-0.0012449183	-0.012705564
0.036024726	-0.072039782	-0.0015137403	-0.01528263
0.036352286	-0.04105304	-0.00099608545	-0.012855266
0.03670949	-0.03140709	-0.0029842253	-0.014118259
0.037035426	-0.035014235	-0.0018006306	-0.012202698
0.037372326	-0.036436759	-0.00091910501	-0.011791579
0.037717	-0.037929469	-0.0079982136	-0.015114868
0.038046127	-0.036809151	-0.0031575671	-0.015399348
0.038489344	-0.03832461	-0.0019355326	-0.013784864
0.03879064	-0.036087221	-0.0019085806	-0.013724567
0.039114731	-0.031019797	-0.0014605254	-0.01176127
0.039425338	-0.061600834	-0.0011674736	-0.011181585
0.03980744	-0.026487436	-0.0013505465	-0.0095486763
0.040201855	-0.041887452	-0.00054516607	-0.009776368
0.040512462	-0.031830628	-0.0024045568	-0.012337883
0.040823662	-0.030876423	-0.00071930122	-0.011299672
0.041230151	-0.021671123	-0.00073165677	-0.0092381524
0.041455767	-0.025887789	-0.00068208982	-0.0083459773
0.041910194	-0.024307836	-0.0034924836	-0.012877613
0.042246372	-0.023812489	-0.00079966608	-0.01025111
0.042594278	-0.04470057	-0.0020084207	-0.014955665
0.042931178	-0.16855657	-0.00076244423	-0.015925882
0.043262594	-0.16855657	-0.0016105546	-0.022270159
0.043618532	-0.16855657	-0.0018307011	-0.021269998
0.043929139	-0.019525087	-0.0014785871	-0.0095956178
0.044278816	-0.029634037	-0.0014042046	-0.012790922
0.044615678	-0.051650519	-0.00080475328	-0.0094883172
0.045015476	-0.037398696	-0.0057234765	-0.01601231
0.045312118	-0.020330467	-0.005288437	-0.01251796
0.045637477	-0.024066733	-0.0092254927	-0.018056128
0.046103387	-0.019844422	-0.0072395944	-0.012504169
0.04631126	-0.024054349	-0.0014114982	-0.0097999591
0.046724601	-0.043976652	-0.0013336063	-0.012738715
0.047035208	-0.022332575	-0.0013855539	-0.010758393
0.047388614	-0.022557661	-0.0012669029	-0.011453282
0.04773397	-0.031587953	-0.0013546557	-0.01113957
0.048122332	-0.030159738	-0.0017574664	-0.010876273
0.048432939	-0.025853191	-0.001043481	-0.0087886229
0.048750192	-0.030171688	-0.0039342968	-0.009001157
0.049156681	-0.046708247	-0.0054913258	-0.012486073
0.049465111	-0.17642091	-0.0031980469	-0.020780222
0.04983067	-0.17642091	-0.0018924025	-0.021448682
0.050172902	-0.17642091	-0.0030170247	-0.019749387
0.05051143	-0.13878359	-0.0054474723	-0.023866359
0.05084833	-0.13878359	-0.0025547033	-0.017930763
0.051189124	-0.045228847	-0.0007477081	-0.010408472
0.051539008	-0.026434007	-0.0026067799	-0.010832612
0.05185903	-0.033015415	-0.0027509229	-0.011254006
0.05219593	-0.02048779	-0.00062728992	-0.0096164221
0.052611835	-0.019048599	-0.0044409919	-0.010441649
0.05286973	-0.047505436	-0.0017822877	-0.011572316
0.053247347	-0.039685186	-0.0022796037	-0.0099605137
0.053618104	-0.063217064	-0.002850918	-0.014244513
0.053914746	-0.056114742	-0.0022015953	-0.011866363
0.054334471	-0.03413346	-0.0027473038	-0.012659033
0.054644278	-0.029296307	-0.0017879813	-0.0092368903
0.055050767	-0.034157345	-0.0017508319	-0.014097195
0.055266292	-0.038369937	-0.0018061231	-0.013980503
0.0556946	-0.022904648	-0.00083924896	-0.0093697156
0.056005422	-0.020759767	-0.0040713834	-0.010339747
0.056353416	-0.037762639	-0.00075983093	-0.0057059311
0.056744081	-0.051438704	-0.0011061391	-0.0085409986
0.057080981	-0.11772007	-0.0012278375	-0.015180998
0.05744054	-0.11772007	-0.00087288173	-0.010349632
0.057751147	-0.13193821	-0.00070274488	-0.013043845
0.058091682	-0.13193821	-0.0010414294	-0.012260306
0.058428582	-0.13193821	-0.0027124282	-0.013178639
0.058765482	-0.036570227	-0.0013908922	-0.010779561
0.059115654	-0.041184341	-0.001416137	-0.013492169
0.059459485	-0.14916344	-0.0020246682	-0.016384307
0.059776182	-0.14916344	-0.00195469	-0.020287167
0.060131876	-0.10220216	-0.001979154	-0.015463358
0.060538365	-0.10220216	-0.0068210435	-0.026254656
0.060857216	-0.10220216	-0.0016715633	-0.014427068
0.061167823	-0.042989362	-0.0020617888	-0.011112472
0.061554587	-0.041348462	-0.0016760269	-0.0078258824
0.061924089	-0.037585901	-0.0018586066	-0.011855768
0.062220731	-0.036667192	-0.0010078644	-0.010509932
0.062565555	-0.040519974	-0.0040676757	-0.011373838
0.062876162	-0.034213292	-0.0028444774	-0.011705265
0.063313633	-0.038251199	-0.001578373	-0.0098319766
0.06358703	-0.037926691	-0.00070823941	-0.010411299
0.063987433	-0.031196157	-0.0028506964	-0.011500698
0.064297228	-0.052204233	-0.0030507351	-0.012129424
0.064603252	-0.052204233	-0.0020805105	-0.011799255
0.065009741	-0.052204233	-0.0013447715	-0.012091168
0.065335033	-0.24302455	-0.0011281566	-0.016073706
0.065671933	-0.24302455	-0.0011042755	-0.01584072
0.066008834	-0.024067943	-0.0017165738	-0.009839836
0.066373724	-0.025428819	-0.0017376766	-0.0082445985
0.066670367	-0.026188459	-0.0027622201	-0.010096368
0.067042184	-0.015969768	-0.0014449208	-0.0076240256
0.067379962	-0.016938809	-0.00093575888	-0.0064444336
0.067693334	-0.013865729	-0.0043972266	-0.0080177738
0.068153578	-0.018667588	-0.0016393272	-0.0076300603
0.068450221	-0.017084852	-0.0010524682	-0.0070335163
0.068777693	-0.029062364	-0.0011836681	-0.0083060499
0.0690883	-0.017996061	-0.0016048994	-0.0088323306
0.069481117	-0.021015577	-0.0042393322	-0.010114278
0.069864818	-0.019284981	-0.00099714466	-0.0070221856
0.070175424	-0.034390437	-0.002322383	-0.0099013546
0.070497338	-0.022361691	-0.0013836534	-0.0071642583
0.070823359	-0.070048591	-0.0031640001	-0.013752704
0.071120002	-0.070048591	-0.0052610911	-0.013809468
0.071567685	-0.070048591	-0.00083768441	-0.0079740805
0.071904585	-0.2272093	-0.0015320666	-0.013416324
0.072241485	-0.2272093	-0.00082077314	-0.01234761
0.072578385	-0.015316369	-0.00059134446	-0.0057060312
0.072915285	-0.01717915	-0.00072111102	-0.0064064224
0.073252185	-0.018527893	-0.0033258934	-0.0098470579
0.073589085	-0.021407156	-0.0010824551	-0.0074197912
0.073952493	-0.029855465	-0.0030045099	-0.01103118
0.074262886	-0.024357311	-0.0015239308	-0.0077980485
0.074679225	-0.023448786	-0.0010529392	-0.0074629746
0.074968714	-0.022414197	-0.002879017	-0.0089741019
0.075300439	-0.033943126	-0.0022654381	-0.011345637
0.075679457	-0.022984868	-0.0048846346	-0.01179109
0.075984936	-0.022406149	-0.00064246122	-0.0055368976
0.076391425	-0.02145702	-0.0024085043	-0.0068032586
0.07669817	-0.022575525	-0.0020581054	-0.0069732587
0.077052849	-0.022903181	-0.00070023972	-0.004671554
0.077349491	-0.011767521	-0.0034592292	-0.0070996061
0.077785294	-0.011858366	-0.0017004228	-0.0058471158
0.078095901	-0.015622154	-0.0052705748	-0.010403392
0.078423868	-0.039022077	-0.0047382443	-0.013883073
0.078811037	-0.022473001	-0.0068513517	-0.010755244
0.079129345	-0.064081173	-0.0053254709	-0.018625277
0.079484837	-0.064081173	-0.0040463853	-0.013633055
0.079804239	-0.021949297	-0.0030039952	-0.0077342105
0.080158637	-0.021824419	-0.00056981821	-0.0064933479
0.080495537	-0.022803352	-0.0024999461	-0.009889097
0.080862801	-0.022098511	-0.0043648848	-0.0082465139
0.081201971	-0.026943537	-0.0026483571	-0.0092490207
0.081506237	-0.012243028	-0.0042969285	-0.0080408174
0.081843138	-0.01169341	-0.0043989218	-0.0078979185
0.082237469	-0.015794162	-0.0015862036	-0.0077662083
0.082516938	-0.020768693	-0.00084171742	-0.0061892421
0.082910309	-0.013784358	-0.0032697175	-0.00767647
0.083282338	-0.018803337	-0.0013165722	-0.0072117425
0.08357898	-0.025191805	-0.0010899458	-0.0088011483
0.083911466	-0.030275696	-0.0053140824	-0.014052345
0.08430804	-0.037048921	-0.0033940407	-0.011918904
0.084696724	-0.026565876	-0.0015070412	-0.0068136657
0.084929254	-0.035327802	-0.0069352833	-0.015912549
0.085358834	-0.099471764	-0.0066507367	-0.015632449
0.085655477	-0.021686689	-0.003448889	-0.0098940321
0.086016378	-0.013815806	-0.006118236	-0.0099545186
0.086336227	-0.0085173965	-0.0013848593	-0.0049218025
0.086728189	-0.0083577458	-0.0023450445	-0.0059715454
0.087103502	-0.020680676	-0.00096604302	-0.0056176246
0.087401989	-0.041104804	-0.0033901008	-0.011238392
0.087738889	-0.018630993	-0.0031226624	-0.0074837061
0.088035323	-0.023470543	-0.0006119023	-0.0066587912
0.088412689	-0.028768312	-0.00075436992	-0.0069896452
0.088789331	-0.028060374	-0.0040776484	-0.013599234
0.089122447	-0.015570797	-0.0058530356	-0.0080480974
0.089433054	-0.019592956	-0.0015225432	-0.0069945505
0.089805553	-0.011622242	-0.0028162244	-0.0071165771
0.090105112	-0.023635435	-0.0007117988	-0.0064828288
0.090434984	-0.011595994	-0.0058640211	-0.0078693603
0.090830786	-0.0096570637	-0.004105523	-0.0058154809
0.091228263	-0.018490404	-0.0032147167	-0.0058823685
0.091588323	-0.011722971	-0.0042753836	-0.007496269
0.091884966	-0.012023809	-0.0029891577	-0.0062338542
0.092228517	-0.010745269	-0.0045583897	-0.0069683074
0.092539124	-0.016351632	-0.0027150638	-0.005847817
0.092894238	-0.017914947	-0.0042418254	-0.0085301122
0.093260707	-0.0075485282	-0.0029833855	-0.0046473253
0.093634641	-0.008229001	-0.0025272238	-0.0043643173
0.093936855	-0.020551971	-0.0039552208	-0.0080887453
0.094276928	-0.024219314	-0.0028021647	-0.0075025308
0.094645341	-0.018538548	-0.0012884191	-0.0049480866
0.094982241	-0.008380349	-0.0041085126	-0.0063269824
0.095334586	-0.0080748821	-0.00089492114	-0.0043470793
0.095656041	-0.016972638	-0.0014460794	-0.0053145818
0.096037959	-0.0073911307	-0.0012517287	-0.0045017524
0.096329841	-0.0078318418	-0.0028451969	-0.0046119657
0.096715861	-0.019760114	-0.0021317909	-0.0088521827
0.097003641	-0.035514607	-0.0051831212	-0.010707788
0.097353531	-0.0092643858	-0.0020658646	-0.0050777673
0.097732083	-0.0085430125	-0.00099910333	-0.0034351785
0.098114455	-0.0145513	-0.0014956584	-0.005329165
0.098440655	-0.013418711	-0.0034963328	-0.0075468154
0.098748304	-0.0087159945	-0.0052908859	-0.0064029059
0.099154793	-0.011548107	-0.002394351	-0.0070681561
0.09945225	-0.0084115637	-0.0016321789	-0.0053758164
0.099838387	-0.010292935	-0.0016395803	-0.0054187731
0.10017101	-0.0086695944	-0.0015836644	-0.0046541063
0.10048759	-0.010718238	-0.0027902587	-0.0062338469
0.10078424	-0.013915351	-0.0025601184	-0.0069987427
0.10118724	-0.0076335456	-0.0010627859	-0.0046624593
0.10154672	-0.0076335456	-0.00087306973	-0.0031732808
0.10188869	-0.0076335456	-0.0017441019	-0.0037938623
0.10222559	-0.020291517	-0.0049651302	-0.0096768916
0.10256409	-0.015972379	-0.0021315014	-0.0061097977
0.10289939	-0.22942242	-0.0035369929	-0.014869391
0.10323629	-0.22942242	-0.0013322417	-0.0097808069
0.10357319	-0.020679832	-0.0011176525	-0.0061961226
0.10391009	-0.015721158	-0.00085810344	-0.0062435264
0.10434219	-0.012790271	-0.0042446985	-0.0071774068
0.10464059	-0.0089251154	-0.0018355007	-0.0046312701
0.1049634	-0.0068765977	-0.0029291565	-0.0052813785
0.10525769	-0.021985844	-0.0035889108	-0.006539944
0.10565861	-0.0087039414	-0.0016275249	-0.0057514929
0.10605053	-0.00748167	-0.0034506865	-0.0050564815
0.10636113	-0.00748167	-0.0019631314	-0.0046287397
0.10671708	-0.016711812	-0.001092045	-0.0048275827
0.10701373	-0.010279278	-0.0027171922	-0.0062464129
0.10744754	-0.17832225	-0.0017900712	-0.012782055
0.10769106	-0.06320936	-0.0014849255	-0.0069456244
0.10809754	-0.059396185	-0.00068745508	-0.0069783723
0.10845824	-0.0097269117	-0.0011773478	-0.0053893661
0.10879358	-0.013695616	-0.0034204797	-0.0067004856
0.10911377	-0.017716325	-0.0012410479	-0.0045886818
0.1094672	-0.027156075	-0.00055394203	-0.0061685377
0.10980584	-0.017772027	-0.0015862337	-0.0058687483
0.11012999	-0.083194728	-0.0018668231	-0.0092546712
0.11053648	-0.083194728	-0.0012273561	-0.0074051144
0.11086493	-0.083194728	-0.0005192859	-0.0065584932
0.11116672	-0.25285583	-0.0055583765	-0.017408791
0.11149034	-0.25285583	-0.0032193501	-0.016237783
0.11182725	-0.225762	-0.0006432421	-0.0089434612
0.11216415	-0.225762	-0.0039744776	-0.012507995
0.11256892	-0.024541772	-0.0036653747	-0.0070734782
0.11294657	-0.023445565	-0.003319949	-0.009431897
0.11324321	-0.020948671	-0.0014560137	-0.0066667579
0.11358514	-0.012937345	-0.0022895053	-0.0066028015
0.113971	-0.013216419	-0.002006534	-0.0071274238
0.11428161	-0.011355836	-0.00071714861	-0.0048768441
0.11460136	-0.021505801	-0.0045613284	-0.0083093088
0.11502307	-0.015292777	-0.00079037977	-0.0057122334
0.11531971	-0.013975651	-0.0027474026	-0.0064169612
0.11567934	-0.01690677	-0.0015669331	-0.004768662
0.11598995	-0.016329329	-0.0030761145	-0.0067735308
0.1163754	-0.01094226	-0.0034904244	-0.0057610981
0.1167123	-0.05722686	-0.0011567897	-0.0052976339
0.1170492	-0.05722686	-0.00093032608	-0.0041005167
0.11739621	-0.05722686	-0.00059803424	-0.0051084493
0.11769829	-0.009014844	-0.00046427791	-0.0040594459
0.1180599	-0.013889781	-0.00074424072	-0.0042953268
0.1183968	-0.00957514	-0.00057915216	-0.0033405073
0.11878541	-0.00957514	-0.0036002987	-0.0065741171
0.11909602	-0.0144528	-0.0021557581	-0.0075647201
0.1194727	-0.0087010928	-0.0049760537	-0.0071989389
0.11976935	-0.010884359	-0.0029714071	-0.0063831939
0.12008896	-0.0089824131	-0.0014472339	-0.0048224852
0.12049545	-0.01471253	-0.001031278	-0.0066848604
0.12080435	-0.015249516	-0.0011248358	-0.0064450281
0.12125256	-0.015833093	-0.001834778	-0.0060481731
0.1215492	-0.01366266	-0.0031904045	-0.008108846
0.12189148	-0.044579118	-0.0025098925	-0.0078002134
0.12220209	-0.011631241	-0.00099258473	-0.0052825424
0.12252789	-0.022891346	-0.00096672761	-0.0073200552
0.12293438	-0.028474447	-0.002221437	-0.0098959952
0.12328185	-0.027271916	-0.0023427603	-0.0086177761
0.12359982	-0.15119739	-0.0013466591	-0.0088934214
0.1239506	-0.12196476	-0.0012641253	-0.0079743634
0.12429255	-0.13703319	-0.0009309545	-0.016202361
0.12462945	-0.11374252	-0.00092353725	-0.013594201
0.12496683	-0.29002694	-0.0013343742	-0.013235047
0.12530816	-0.29002694	-0.00094940996	-0.0089585499
0.1256843	-0.025996014	-0.00080374941	-0.006777238
0.12598305	-0.011902459	-0.00069467768	-0.0049508605
0.12638954	-0.011902459	-0.00088727457	-0.0051416975
0.12665085	-0.011857602	-0.00078345399	-0.0058317801
0.12701649	-0.0088669871	-0.00071361106	-0.0041740563
0.1273271	-0.014696697	-0.0012621245	-0.0063993113
0.12777869	-0.0085232559	-0.0011899458	-0.0052628351
0.12810362	-0.0085232559	-0.00072223307	-0.0034617674
0.12841422	-0.011227817	-0.0026506978	-0.0057287741
0.12882847	-0.0092106533	-0.00074350277	-0.0041779771
0.12903544	-0.0088673773	-0.00055532388	-0.0042534544
0.12950135	-0.01673239	-0.0012155048	-0.0066262296
0.12981196	-0.012438934	-0.00058669922	-0.0043324387
0.13015183	-0.018901397	-0.00052663039	-0.0047363409
0.13045442	-0.020219461	-0.0030833927	-0.0057998725
0.13086091	-0.038120488	-0.0040177909	-0.0084005845
0.131199	-0.023419606	-0.0013776115	-0.0067774195
0.13152029	-0.0089751001	-0.00060383572	-0.0027955263
0.13187713	-0.020727685	-0.0026347036	-0.0076327721
0.13222832	-0.017334151	-0.0010186947	-0.0052755014
0.1325466	-0.013187626	-0.0010688819	-0.0046071091
0.13289336	-0.0091605927	-0.0019341743	-0.0039307451
0.13322863	-0.014701197	-0.0011884564	-0.005442572
0.1335573	-0.013463525	-0.0016343981	-0.0045518478
0.13390958	-0.0098567761	-0.0024488656	-0.0050808233
0.13430482	-0.012166517	-0.0015462161	-0.0043576486
0.13462636	-0.0098567761	-0.0027842921	-0.0048368944
0.1349258	-0.0099449475	-0.00083140915	-0.0034289967
0.13533229	-0.0099449475	-0.00090309544	-0.0036040074
0.13571349	-0.0093123702	-0.00097655636	-0.0037792367
0.13602409	-0.009303102	-0.0022347523	-0.0050034345
0.13634851	-0.010343784	-0.0010300274	-0.0051944303
0.13667796	-0.012056321	-0.0006973025	-0.0038353132
0.13709475	-0.04202828	-0.0021090902	-0.0070205846
0.13736473	-0.019109865	-0.0013998918	-0.0058347264
0.13776855	-0.070040188	-0.0013156287	-0.0098613836
0.13804304	-0.15701827	-0.00078784283	-0.013659602
0.13844235	-0.15701827	-0.0010106827	-0.011757383
0.13877925	-0.15701827	-0.00062773029	-0.010742787
0.13911615	-0.017263191	-0.00066717939	-0.0062186698
0.13945305	-0.015086532	-0.00071851484	-0.0056959271
0.13978995	-0.031635357	-0.00040491274	-0.0070537602
0.14021015	-0.01158879	-0.0017512592	-0.0063305832
0.14046375	-0.0084538884	-0.00061770135	-0.0040993893
0.14083095	-0.011476506	-0.001484061	-0.0050784228
0.14114911	-0.0084538884	-0.0038430148	-0.0060478948
0.14147445	-0.0084204713	-0.0016368902	-0.0038002014
0.14183611	-0.0084204713	-0.0014548511	-0.0033789729
0.14223623	-0.011056431	-0.0015690637	-0.0055704621
0.14254684	-0.02221417	-0.0019854651	-0.0068833461
0.14289908	-0.010564182	-0.0016055816	-0.0037482054
0.14325882	-0.051817013	-0.001707299	-0.0067560458
0.14363396	-0.031028296	-0.0018951165	-0.0064320116
0.14394457	-0.021967727	-0.0012366833	-0.0041319166
0.14427504	-0.0078483664	-0.00097941739	-0.0030404578
0.144675	-0.0080893465	-0.0015129136	-0.0039295834
0.14498395	-0.0090159073	-0.0017074666	-0.0052056101
0.1453423	-0.015268729	-0.0033266963	-0.0087365173
0.14565291	-0.012142289	-0.0023522435	-0.0062243974
0.1460226	-0.011862777	-0.0015911006	-0.0056018373
0.14630748	-0.0091275637	-0.0019638809	-0.0050543046
0.14671397	-0.011432087	-0.0019896827	-0.0051001546
0.14705064	-0.0090474927	-0.00069810964	-0.0025966027
0.14736125	-0.013474201	-0.00075049794	-0.0047888658
0.14773019	-0.024733145	-0.0008164419	-0.0048159561
0.148044	-0.014353561	-0.00081706556	-0.0043387929
0.14844837	-0.010401927	-0.00069829089	-0.0044667196
0.14875898	-0.016579204	-0.00097586969	-0.0054993244
0.14922489	-0.011891474	-0.0076657847	-0.0092367678
0.14956005	-0.0097045503	-0.002288214	-0.0043813806
0.1500654	-0.0097045503	-0.0005301475	-0.0026602014
0.1504023	-0.008277871	-0.0008706575	-0.0023329458
0.15090765	-0.008277871	-0.00064412499	-0.0017536245
0.15124455	-0.017677487	-0.0011364546	-0.0034578964
0.15170974	-0.00608804	-0.0012930343	-0.0032923302
0.15208681	-0.0097765534	-0.0020656098	-0.0040744466
0.15248626	-0.0052238058	-0.00074949161	-0.0021625199
0.15292906	-0.0045517295	-0.001498115	-0.00228602
0.15326596	-0.0045517295	-0.00118809	-0.0023164318
0.15372869	-0.01120557	-0.0013108294	-0.0031487454
0.15410821	-0.0087601847	-0.00070218719	-0.0032455789
0.15450521	-0.008407266	-0.00096196628	-0.0036666861
0.15495046	-0.008407266	-0.0012157674	-0.0039744992
0.15528736	-0.0072140482	-0.0013281533	-0.0035347423
0.1560151	-0.0073971876	-0.0010408961	-0.0027162887
0.15663496	-0.0073971876	-0.001034064	-0.0022925511
0.15728268	-0.0032903757	-0.0012193096	-0.0021734415
0.15781411	-0.0067436654	-0.00070946601	-0.002531826
0.15848791	-0.0058005168	-0.0028258484	-0.0042906181
0.15911188	-0.0070021026	-0.0010164015	-0.0034561041
0.15972161	-0.0086573945	-0.0011604357	-0.00428836
0.16033135	-0.0092990562	-0.00097915169	-0.0038096389
0.16094108	-0.0090245385	-0.00060596246	-0.0029177278
0.16155081	-0.0090245385	-0.0056371176	-0.0068486248
0.16219381	-0.0093983074	-0.0016130412	-0.0038099067
0.16286761	-0.0091313808	-0.00077079681	-0.0038548084
0.16339287	-0.0091313808	-0.0014008893	-0.0037629463
0.16419299	-0.0059921723	-0.0021305428	-0.0035730351
0.16480272	-0.0052199144	-0.00092912671	-0.0022022629
0.16556281	-0.00096821849	-0.0009078709	-0.00093755927
0.16622543	-0.0048927523	-0.00099821774	-0.0022099847
0.16691041	-0.0024316779	-0.001269402	-0.0017569226
0.16758421	-0.0072264223	-0.003260384	-0.0048539584
0.16825801	-0.0047118917	-0.00070212603	-0.0018188848
0.16947734	-0.00085278898	-0.00085278898	-0.00085278898
0.1711033	-0.00089661703	-0.00089661703	-0.00089661703
0.17272925	-0.0057063659	-0.0057063659	-0.0057063659
0.17408083	-0.0097730671	-0.0097730671	-0.0097730671
0.17570678	-0.0023149761	-0.0023149761	-0.0023149761
0.17712949	-0.015841453	-0.015841453	-0.015841453
0.17875545	-0.0071608342	-0.0071608342	-0.0071608342
0.18017816	-0.026658988	-0.026658988	-0.026658988
0.18180411	-0.00097903002	-0.00097903002	-0.00097903002
0.18322682	-0.0076513543	-0.0076513543	-0.0076513543
0.18485278	-0.0014744215	-0.0014744215	-0.0014744215
0.18627549	-0.0030818058	-0.0030818058	-0.0030818058
0.18790144	-0.0016202487	-0.0016202487	-0.0016202487
0.1895274	-0.00093196229	-0.00093196229	-0.00093196229
0.19095011	-0.0095241992	-0.0095241992	-0.0095241992
0.19257606	-0.001776478	-0.001776478	-0.001776478
0.19399877	-0.023380162	-0.023380162	-0.023380162
0.19562473	-0.0015135357	-0.0015135357	-0.0015135357
0.19704744	-0.0018823318	-0.0018823318	-0.0018823318
0.19867339	-0.00096313271	-0.00096313271	-0.00096313271
0.2000961	-0.0095465803	-0.0095465803	-0.0095465803
0.20172206	-0.00074945865	-0.00074945865	-0.00074945865
0.20314477	-0.0006147066	-0.0006147066	-0.0006147066


==> graphics/data/performance_reactiondiffusion_net=400_300_ROM_Proj.dat <==
0	-0.2116802	-0.0022645153	-0.021978724
0.00054856836	-0.21169518	-0.00059342731	-0.017674169
0.0009142806	-0.21227257	-0.00068057776	-0.014511401
0.0014079831	-0.21772142	-0.00041674721	-0.0118525
0.0018285612	-0.21645539	-0.00058271083	-0.011284255
0.0021993953	-0.24823581	-0.00045325897	-0.010581628
0.0025659612	-0.26954384	-0.00066021729	-0.0085574981
0.0029424555	-0.29447712	-0.00069092632	-0.0087714411
0.0033789458	-0.2483533	-0.00063864162	-0.0084727711
0.0037543843	-0.28545596	-0.00037598656	-0.0068323171
0.0042056908	-0.31141211	-0.00045034396	-0.0079815287
0.004571403	-0.33404176	-0.00044853114	-0.0070043647
0.0050687393	-0.1591746	-0.00047549714	-0.0064873911
0.0054856836	-0.044577715	-0.00054182973	-0.0036291631
0.0058650541	-0.080052794	-0.00055173743	-0.0036023751
0.00623162	-0.083538126	-0.00046430606	-0.0040711107
0.0066205249	-0.10364709	-0.00062237247	-0.0043010166
0.0070399157	-0.096585103	-0.00073690435	-0.0050753481
0.0074971009	-0.090568774	-0.00061423201	-0.0043218879
0.0078842069	-0.093482113	-0.00053593838	-0.0040131299
0.0082596454	-0.11163347	-0.00041183499	-0.0036970731
0.0087294954	-0.084325601	-0.00042098058	-0.0047833308
0.009142806	-0.080906138	-0.0003828175	-0.00631679
0.0095307129	-0.075122257	-0.00037025641	-0.0042413062
0.0098972788	-0.062842633	-0.00039522461	-0.0039464075
0.010298594	-0.09261193	-0.00045238843	-0.004645711
0.010700672	-0.081143769	-0.00037207874	-0.0042626571
0.011154223	-0.10308091	-0.00045059594	-0.0043955202
0.011545462	-0.10338875	-0.00052609542	-0.0059858489
0.01201403	-0.12673028	-0.00033088055	-0.004665725
0.012390252	-0.15859267	-0.00043537415	-0.0047749182
0.012799928	-0.13083833	-0.00033984257	-0.0046436484
0.013196372	-0.12740893	-0.00056810505	-0.005008223
0.013562938	-0.046546896	-0.00031633008	-0.0029039612
0.013976664	-0.10290328	-0.00041327111	-0.0038635036
0.014361428	-0.1352042	-0.00044477181	-0.0041893775
0.014811346	-0.13798482	-0.0003414021	-0.003451582
0.015206218	-0.12963187	-0.00033701426	-0.0038901518
0.015725626	-0.12772775	-0.00037318159	-0.0041580753
0.016091339	-0.12062334	-0.00029983465	-0.0036037622
0.016495465	-0.025441263	-0.00037596503	-0.0024673889
0.016894729	-0.014681784	-0.00032353266	-0.0022653793
0.017270168	-0.021593233	-0.00039423508	-0.0022631188
0.017654733	-0.01711005	-0.00034205174	-0.0017415276
0.01802254	-0.016137208	-0.0003906061	-0.0019305439
0.018468468	-0.012819314	-0.00029962401	-0.0018529789
0.018866974	-0.0089616244	-0.00033896965	-0.0016997186
0.019382749	-0.0066132069	-0.00040203647	-0.0017397327
0.019748461	-0.0058196479	-0.00033986595	-0.0017770478
0.020161124	-0.0026033734	-0.00038176477	-0.0014255607
0.020556554	-0.02137162	-0.00027924451	-0.0017575115
0.020964996	-0.06883335	-0.00025027835	-0.0022647279
0.021394166	-0.049994867	-0.00030383638	-0.0021914857
0.021759878	-0.012261837	-0.00033438785	-0.0021419753
0.022150867	-0.0061839398	-0.00034346187	-0.0014948989
0.02252773	-0.0082719242	-0.00037521304	-0.0018609441
0.023039871	-0.0062895594	-0.00033530242	-0.0015813453
0.023405583	-0.0056882702	-0.00048539655	-0.002226591
0.023826782	-0.014366322	-0.00037446291	-0.0022681167
0.02421731	-0.0083651156	-0.00025559323	-0.0018304644
0.024643065	-0.010143007	-0.00030398539	-0.002096487
0.025051289	-0.0065002074	-0.00033202132	-0.0016624134
0.025417001	-0.0078200881	-0.00028151521	-0.0015072354
0.025905251	-0.010399741	-0.00025799043	-0.0020143909
0.02628069	-0.017412934	-0.00033198034	-0.0018294955
0.026696994	-0.011308657	-0.00031340393	-0.0016614733
0.027062706	-0.18944261	-0.00025830456	-0.0024815332
0.027492441	-0.22545357	-0.00031047268	-0.0029824604
0.027878066	-0.17156598	-0.00034603334	-0.002614081
0.028321134	-0.13662409	-0.00032912717	-0.0024573095
0.028708411	-0.12397707	-0.00032713836	-0.0020171319
0.029074123	-0.25788513	-0.00037424741	-0.0022412723
0.029567646	-0.24015229	-0.00030749922	-0.0023292335
0.029988404	-0.18940623	-0.00025987883	-0.0021939474
0.030410512	-0.0097356425	-0.00024119078	-0.00106786
0.030785951	-0.0061613931	-0.00030075105	-0.0012364389
0.031161389	-0.0014847312	-0.0002768825	-0.00082389732
0.031538822	-0.0019959331	-0.00025230741	-0.00076730473
0.031999204	-0.0077539204	-0.00029618204	-0.0010550884
0.032367011	-0.015519725	-0.00030875968	-0.0011167203
0.032734818	-0.11672421	-0.00033319827	-0.0018394548
0.033228402	-0.42255607	-0.00029011032	-0.0023339016
0.033645526	-0.24017602	-0.00030831525	-0.0022203351
0.034073192	-0.1695275	-0.00027367603	-0.0019216059
0.034457193	-0.047779843	-0.00024262277	-0.0012737095
0.034915774	-0.03194141	-0.00023102275	-0.0013976157
0.035291212	-0.029683616	-0.00025523658	-0.0013382127
0.03566665	-0.030159317	-0.00023596617	-0.0013375151
0.036044368	-0.038519684	-0.00028440274	-0.0014123945
0.036417527	-0.054950891	-0.00026182835	-0.0013515744
0.036889158	-0.047539144	-0.0002738671	-0.0013969965
0.037302649	-0.045985468	-0.00021887941	-0.0014856313
0.037733948	-0.036502055	-0.00027987461	-0.0013245499
0.038122852	-0.024357827	-0.00035285201	-0.0013257848
0.038578738	-0.021083329	-0.00025180172	-0.001157453
0.038948354	-0.018749559	-0.00026975797	-0.0010393742
0.039355343	-0.0047681391	-0.00024415259	-0.00085393003
0.03972315	-0.0064295822	-0.00027598584	-0.0012363493
0.040171911	-0.0061213087	-0.00021131584	-0.00082688121
0.040549914	-0.0066631367	-0.00022929786	-0.00082249751
0.040959771	-0.0058962961	-0.00023130732	-0.00089445438
0.041394704	-0.005488598	-0.00022604498	-0.00077957514
0.041788511	-0.0190488	-0.00024419303	-0.0011438904
0.042239494	-0.028896332	-0.00028228106	-0.0012027179
0.042605476	-0.0034375377	-0.0002387254	-0.00075232278
0.043033412	-0.011469689	-0.00021098914	-0.00092159418
0.043401219	-0.0051789161	-0.00024049074	-0.00085790679
0.043885469	-0.0030630589	-0.00019651292	-0.00075910619
0.044251181	-0.0029178067	-0.00021677286	-0.00066571093
0.044677173	-0.0015654187	-0.00022942741	-0.00061453217
0.04505546	-0.00096842448	-0.00023104531	-0.00052249701
0.045454169	-0.00088659204	-0.00022073931	-0.00048360207
0.045896886	-0.0015530796	-0.00028027422	-0.00074351412
0.046262599	-0.0017624307	-0.00021450184	-0.00062092576
0.046711481	-0.0025657405	-0.00026731814	-0.00059549243
0.047079288	-0.0038506074	-0.00023535753	-0.00070703523
0.047542591	-0.00831684	-0.00020387862	-0.00089926422
0.047908304	-0.013191841	-0.00023875431	-0.0009662864
0.048386696	-0.020917314	-0.00021564229	-0.0010225791
0.048753262	-0.014026207	-0.00023721206	-0.0010279279
0.049182434	-0.014615895	-0.00021031043	-0.00091470982
0.049557872	-0.013377345	-0.00022014588	-0.00087479662
0.049933311	-0.016137275	-0.00025700032	-0.0010871539
0.050389551	-0.023280826	-0.00021668085	-0.00093297245
0.050757358	-0.027542087	-0.00023978281	-0.001078974
0.051199714	-0.03290589	-0.00020957805	-0.00097231729
0.051565426	-0.035491787	-0.00023867881	-0.0010721331
0.052052355	-0.040255078	-0.00023106233	-0.0011285231
0.052418921	-0.044258844	-0.00022602671	-0.0011365843
0.052845419	-0.051743119	-0.00021879002	-0.0011810975
0.053221762	-0.054337516	-0.00023769382	-0.0013204238
0.053687695	-0.053917213	-0.00020143971	-0.0011971434
0.054066552	-0.060962327	-0.00023062707	-0.0013062051
0.054438572	-0.059661898	-0.00024677644	-0.0012504658
0.054856836	-0.058558399	-0.00021762723	-0.0015380298
0.055222548	-0.050624829	-0.0002299373	-0.0011298356
0.055718014	-0.050071064	-0.00022535995	-0.0010092376
0.05608458	-0.02859104	-0.00020220369	-0.00094448204
0.056502541	-0.011815034	-0.00024399563	-0.00079508169
0.056882519	-0.027815171	-0.00024059524	-0.00087609821
0.057377883	-0.02438738	-0.00019929547	-0.0010417002
0.05774569	-0.015115408	-0.00024469592	-0.00090939327
0.058148246	-0.0071107216	-0.00019291287	-0.00073003436
0.058568394	-0.0023572955	-0.00022738911	-0.00055440685
0.058943833	-0.0049483117	-0.00023693872	-0.0007046479
0.059383673	-0.0023204007	-0.00022060367	-0.00056370116
0.059750239	-0.0032520431	-0.00019766345	-0.00059759203
0.060159664	-0.0043183542	-0.00023589758	-0.00061693916
0.060543275	-0.03651189	-0.0002224665	-0.0010471158
0.061055952	-0.035947312	-0.00021207706	-0.00094385837
0.061423759	-0.031349811	-0.00017114767	-0.0011499574
0.061805369	-0.0065334573	-0.00020173387	-0.00073417022
0.062232854	-0.0079568939	-0.00021425909	-0.00069112978
0.062682766	-0.0041351344	-0.00020835097	-0.0005654384
0.063073655	-0.003114324	-0.00024175167	-0.00056293564
0.063449094	-0.0029011467	-0.00021690474	-0.00055377068
0.063824532	-0.0024380092	-0.00019286011	-0.00047732447
0.064204031	-0.0022754647	-0.00021244772	-0.00055470749
0.064731067	-0.0015112417	-0.00024048639	-0.00048111961
0.065096779	-0.0034763844	-0.00022970414	-0.00060926348
0.065469635	-0.0031056556	-0.00021198123	-0.00052717711
0.065893611	-0.0023315315	-0.00022550256	-0.00055949074
0.066348425	-0.0027143454	-0.000210197	-0.00057269619
0.0667384	-0.003509885	-0.00020214247	-0.00054964644
0.067108196	-0.0034913545	-0.00030353804	-0.00062287105
0.067578917	-0.0024970278	-0.00019608278	-0.0005086391
0.067954355	-0.0035244645	-0.00022109258	-0.00052388282
0.068388189	-0.0047270331	-0.00021589173	-0.00056101184
0.068753901	-0.00286942	-0.00021833053	-0.00048142572
0.069147705	-0.003912594	-0.00019693498	-0.00057708475
0.069554367	-0.011881713	-0.0002123987	-0.0012699825
0.070014084	-0.0066500443	-0.00022199577	-0.0008785358
0.070399157	-0.0044309146	-0.00019511375	-0.00065440211
0.070765319	-0.0016187881	-0.00020194867	-0.00045696495
0.071243946	-0.0012563636	-0.00022260402	-0.00050673079
0.071679599	-0.0011253596	-0.00023034454	-0.00047769474
0.072084178	-0.00079259617	-0.00023015338	-0.00043414148
0.072457967	-0.0008858339	-0.00022051943	-0.00043094344
0.072835054	-0.0010329401	-0.00018288981	-0.00043041846
0.073215123	-0.00076551287	-0.00022547863	-0.00039484242
0.073679742	-0.00079507792	-0.00020220419	-0.00038112912
0.074056729	-0.00097080959	-0.00024066983	-0.00041151384
0.074422441	-0.00090410666	-0.00021066362	-0.00040191856
0.074904703	-0.0014132682	-0.0002056954	-0.00045075622
0.075336722	-0.0015217127	-0.00020413032	-0.00043952456
0.075749493	-0.001973158	-0.00023669817	-0.00049627058
0.076136037	-0.0021813432	-0.0002370017	-0.00047648075
0.076589439	-0.0016028163	-0.0002111174	-0.00043137446
0.076964877	-0.0016802234	-0.00019285835	-0.0004721566
0.077345401	-0.0026297553	-0.0002387256	-0.000516154
0.077715754	-0.0024015007	-0.00023108925	-0.00050867481
0.078091192	-0.0017343612	-0.00019837241	-0.00045410105
0.078565459	-0.0015282862	-0.00021160902	-0.00042000347
0.078993844	-0.0015254268	-0.00021271262	-0.00044041603
0.079410249	-0.0015338181	-0.00022446312	-0.0004793118
0.079814106	-0.0019302753	-0.00022047201	-0.00039776944
0.080255039	-0.0017374742	-0.00019712669	-0.00044343822
0.080639549	-0.0024613988	-0.00021492153	-0.00065290857
0.08101106	-0.0015160826	-0.00021987749	-0.00054463299
0.081381425	-0.0013722212	-0.00022879259	-0.00040967971
0.081845577	-0.0016258692	-0.00018677712	-0.00041248577
0.082226215	-0.0011968466	-0.00021262712	-0.00042116074
0.082650967	-0.0010757592	-0.00023002796	-0.00041964459
0.083071005	-0.0014828885	-0.00022592791	-0.0004675932
0.083492175	-0.0012981674	-0.00020730134	-0.00041729341
0.083915795	-0.0010537195	-0.00020133942	-0.00036316232
0.084296672	-0.0014442748	-0.00020256575	-0.00041361626
0.084676719	-0.0012800662	-0.00020093245	-0.0004024117
0.085043285	-0.001368321	-0.00020410877	-0.000394163
0.085576664	-0.0010765944	-0.00026452421	-0.00048223191
0.085942377	-0.0011158638	-0.00024379547	-0.00041613688
0.086350838	-0.00099318175	-0.0001878408	-0.00035605428
0.086731761	-0.0011543653	-0.00021358416	-0.00038694785
0.087170245	-0.00096616891	-0.00024277698	-0.00037564722
0.087576551	-0.00098946075	-0.00021939462	-0.00043140704
0.087953794	-0.0010698647	-0.00018940411	-0.00038702229
0.088342378	-0.0012231222	-0.00020033164	-0.00039444655
0.088708944	-0.00076933371	-0.00021624246	-0.00039335485
0.089233787	-0.00079002396	-0.00021474747	-0.00034019874
0.089599499	-0.0013787282	-0.00018974493	-0.00039967284
0.090105222	-0.0010584994	-0.0002254261	-0.00037633882
0.090480507	-0.00056433501	-0.00022003165	-0.00031116359
0.090856099	-0.0014829514	-0.00018546153	-0.00036491369
0.091237307	-0.0013627878	-0.0002076695	-0.00034812134
0.091610916	-0.0022590597	-0.00018849509	-0.00058444055
0.092008036	-0.009711548	-0.00021390689	-0.0006870697
0.092374602	-0.010484673	-0.00024013168	-0.00061845255
0.092890909	-0.030543281	-0.00018314288	-0.00079421972
0.093256622	-0.031964023	-0.00021444874	-0.00072702789
0.093771677	-0.037132945	-0.00019520648	-0.00070703913
0.094158577	-0.060735826	-0.00019818279	-0.00081775737
0.094536614	-0.054027157	-0.00019277777	-0.0008531919
0.094902327	-0.038710735	-0.00021543898	-0.00078198254
0.095307129	-0.016292099	-0.0002258571	-0.00069898601
0.095736798	-0.080006409	-0.00021579234	-0.00093305613
0.096112237	-0.32585208	-0.00018876052	-0.001100903
0.096548032	-0.33410603	-0.00019831637	-0.0011122779
0.096913744	-0.34048438	-0.00018332285	-0.0010896954
0.097432433	-0.32172067	-0.00019708347	-0.0011651225
0.097828025	-0.29747882	-0.00018039717	-0.0013835768
0.098204453	-0.1102405	-0.00024815164	-0.001020704
0.09857226	-0.052480487	-0.00022195277	-0.00079703148
0.098972788	-0.0036425108	-0.00020347551	-0.00044033137
0.099403609	-0.0041274609	-0.0001947787	-0.0004918163
0.099839442	-0.0046294638	-0.00025218233	-0.00047781955
0.10024206	-0.0050490309	-0.00020376659	-0.00061605256
0.1006175	-0.0043404034	-0.0001918085	-0.00046146124
0.10109319	-0.0041799287	-0.00018371574	-0.00044990954
0.10148515	-0.0035909111	-0.00019815473	-0.00046515881
0.10188252	-0.003171341	-0.00021865938	-0.00045665929
0.10225033	-0.0031664291	-0.00021490503	-0.00064460615
0.10263845	-0.0022010444	-0.00021796042	-0.00058782272
0.10306437	-0.00095189073	-0.0001826255	-0.00036973892
0.10349656	-0.0011196536	-0.00023480434	-0.00038340347
0.10390916	-0.0010951468	-0.00019163063	-0.00035293054
0.10437188	-0.0019273003	-0.00017501201	-0.00037507379
0.10475395	-0.0013620839	-0.00021313186	-0.00037425694
0.10514227	-0.0015920262	-0.00022056843	-0.0003720174
0.10556059	-0.002284526	-0.00017888246	-0.00041057053
0.1059284	-0.0041853973	-0.00021277563	-0.000439931
0.10630411	-0.0064759965	-0.0002179542	-0.00048424192
0.10672512	-0.0050321506	-0.00018889172	-0.00044337168
0.10715369	-0.0032996806	-0.00019978919	-0.00040393265
0.10756991	-0.0018145103	-0.00020889435	-0.00046292013
0.10806797	-0.0017986084	-0.00019679519	-0.00039515638
0.10843368	-0.0015264831	-0.00022582109	-0.00050106085
0.10887007	-0.0013227199	-0.00023341859	-0.00047083872
0.10923866	-0.0010101315	-0.000217145	-0.00037614317
0.10960647	-0.00095270149	-0.00019770741	-0.00036620748
0.11000346	-0.00078281991	-0.00019315003	-0.0003350981
0.11038588	-0.0007741861	-0.00021083926	-0.00032781045
0.11081081	-0.0012133083	-0.00021516869	-0.00033498088
0.11123067	-0.00092233171	-0.00019681341	-0.00034054874
0.11172509	-0.00080872037	-0.00021071559	-0.00033272026
0.1120908	-0.0010170487	-0.00021265589	-0.00032160302
0.11253573	-0.0013157272	-0.00017871868	-0.00035044888
0.11291673	-0.0018455256	-0.00022486143	-0.00037730754
0.11328454	-0.0017278137	-0.00023250069	-0.00042622812
0.11373651	-0.0014538592	-0.00020337981	-0.0003837418
0.11410222	-0.0022296964	-0.00020294267	-0.00040889973
0.11450872	-0.0026522304	-0.0002033681	-0.0004255945
0.11489142	-0.0025423205	-0.00019711682	-0.00041220717
0.11538221	-0.0021800434	-0.00020903361	-0.00036982239
0.11574792	-0.0022605891	-0.00022973723	-0.00041664351
0.11620138	-0.0033661772	-0.00021365905	-0.00046177813
0.116581	-0.0031750071	-0.00019050262	-0.0004241331
0.11696261	-0.0026048696	-0.000220789	-0.00041947652
0.11739363	-0.0027116338	-0.00020034166	-0.00040714266
0.11775934	-0.0018196362	-0.00019949103	-0.00037799647
0.1182631	-0.0010476749	-0.00021869277	-0.00032589472
0.11863854	-0.001082071	-0.00022090893	-0.00035622963
0.11903933	-0.0011538481	-0.00018404524	-0.00031881872
0.11940505	-0.0018385089	-0.00022191765	-0.00045014587
0.11986704	-0.0012046632	-0.00023319069	-0.0003461249
0.12024176	-0.00075032125	-0.00019179396	-0.00030726256
0.12064068	-0.00076919544	-0.00020248025	-0.00030654695
0.12105075	-0.0006856857	-0.00022538963	-0.00030858463
0.12141646	-0.00072125396	-0.00021648124	-0.00030586634
0.12193134	-0.00081668067	-0.00021656693	-0.0003509827
0.12233074	-0.00083006113	-0.00020029014	-0.00032170436
0.12276836	-0.00092813459	-0.00017387424	-0.00031400114
0.1231438	-0.00098185566	-0.00021725682	-0.0003381863
0.1235327	-0.00086209598	-0.00019132988	-0.00029781324
0.12390252	-0.0010820487	-0.00019811909	-0.00031129025
0.12431875	-0.0012222284	-0.00020749085	-0.00034110552
0.12470787	-0.00082502882	-0.00019328741	-0.0003252373
0.12507359	-0.0011183066	-0.00022563132	-0.00034241651
0.1255921	-0.0023005763	-0.00021772474	-0.00049713956
0.12598787	-0.0011649249	-0.00021803686	-0.0003614872
0.12643689	-0.00097184091	-0.0002136445	-0.00031473164
0.1268318	-0.0015463733	-0.00019433745	-0.00034381239
0.1272612	-0.001107228	-0.00020206575	-0.00033295761
0.12762901	-0.0012421965	-0.00019924348	-0.0003121072
0.12799928	-0.0016283611	-0.00020624555	-0.0003622853
0.12839994	-0.0011683108	-0.00019591027	-0.00033623558
0.12877538	-0.0017906072	-0.00023590607	-0.00039067036
0.12925285	-0.0016298499	-0.00020021638	-0.00037562808
0.12964499	-0.0014139438	-0.00020200933	-0.00034199676
0.13009764	-0.0022264778	-0.00022012523	-0.00041313997
0.13049745	-0.0011309496	-0.00021924517	-0.00035620203
0.13092498	-0.0020688655	-0.00020709822	-0.00038587064
0.13129069	-0.0025342759	-0.00019219756	-0.00040392014
0.13167488	-0.0022685177	-0.00021377665	-0.000384108
0.13206882	-0.0016754086	-0.00019577016	-0.00035002823
0.13252976	-0.001753583	-0.00020269797	-0.00035136888
0.13291361	-0.0030804425	-0.0002438857	-0.00045494894
0.13330211	-0.0030054922	-0.00020888668	-0.0003970479
0.1337584	-0.0036769629	-0.00021718064	-0.00044260257
0.13416311	-0.0033996681	-0.00019899009	-0.00040459182
0.1345821	-0.0024683099	-0.00020468539	-0.00039196424
0.13494782	-0.0042011134	-0.0002083365	-0.00049706047
0.13535295	-0.0040306599	-0.00019155181	-0.00041889925
0.13572957	-0.003700179	-0.00018683417	-0.00039115784
0.13622781	-0.0026686119	-0.00020011439	-0.00038272805
0.13659352	-0.0028131643	-0.00020650068	-0.00040033031
0.13703503	-0.0025347466	-0.00017615324	-0.00043074523
0.13741915	-0.0027662281	-0.0001923438	-0.00037591
0.13782877	-0.0020300175	-0.00020983604	-0.00040940126
0.13823923	-0.0026879913	-0.00021383825	-0.00042609558
0.13860494	-0.0029637653	-0.00018444971	-0.00039862045
0.13903102	-0.0026559181	-0.00018964207	-0.00039310393
0.13939883	-0.0026604118	-0.00019640614	-0.00038869871
0.13988493	-0.0028132615	-0.00025172968	-0.00044963781
0.14025064	-0.0026181858	-0.00022924818	-0.00045867409
0.1407613	-0.0024454561	-0.00021944495	-0.00042100283
0.14112786	-0.0031288032	-0.00020851078	-0.00045612757
0.14153064	-0.00247073	-0.00020961374	-0.00038825759
0.14191572	-0.0033871497	-0.00019001968	-0.00042810922
0.14229116	-0.002882821	-0.00021226044	-0.00039596946
0.14270909	-0.0031333549	-0.00020246129	-0.0004055863
0.1430769	-0.003534856	-0.00020204874	-0.00043003907
0.14354205	-0.0031784594	-0.00021705899	-0.00039667998
0.14390777	-0.0046780744	-0.00022050924	-0.0004521137
0.14442696	-0.0036298397	-0.00020710301	-0.00041993781
0.14479352	-0.0039287679	-0.00018868042	-0.00044962294
0.14518776	-0.0036584985	-0.00021229834	-0.00042065607
0.14558546	-0.0042319765	-0.00020825997	-0.00042652073
0.14601936	-0.0041597306	-0.00018501777	-0.00043605771
0.14642099	-0.0040571584	-0.00024011958	-0.00044851009
0.14679642	-0.0037500551	-0.00018097955	-0.00038860095
0.14719918	-0.0044015877	-0.00020214631	-0.00045426232
0.14756489	-0.0046250572	-0.00020450117	-0.00043215972
0.14809262	-0.0057617481	-0.00021906142	-0.00047444598
0.14845918	-0.0037676908	-0.0002150231	-0.00039800533
0.14884488	-0.0051169144	-0.00020784954	-0.00047204518
0.14924621	-0.0040359144	-0.0002293248	-0.00051845309
0.14969742	-0.0026096308	-0.00020534688	-0.00036285394
0.150091	-0.0025668444	-0.00020048596	-0.00039975439
0.15049059	-0.0021035306	-0.00021049913	-0.00036436929
0.15092625	-0.00096968157	-0.0002032942	-0.000318047
0.15130169	-0.00072087863	-0.00021964532	-0.00032772091
0.15175828	-0.00055760084	-0.00020381923	-0.00027582804
0.15212484	-0.0012144378	-0.00020888426	-0.00034695144
0.152502	-0.00087907202	-0.00022381452	-0.00033945493
0.15290697	-0.0011594323	-0.00019064716	-0.00030595982
0.15337549	-0.0012884676	-0.0001855051	-0.00034978261
0.15375176	-0.00094356488	-0.00020255941	-0.00031913604
0.15414771	-0.00094313939	-0.00019082228	-0.00034446047
0.15459655	-0.0019835774	-0.00019915666	-0.00035494393
0.15505607	-0.0027392351	-0.00021811523	-0.00041615142
0.1554277	-0.0014968264	-0.00022136729	-0.00038683449
0.15579341	-0.00097749766	-0.00019177305	-0.00031215523
0.15618238	-0.0010557711	-0.00023726157	-0.00033377712
0.15656772	-0.00093846381	-0.00021245498	-0.00034599438
0.15705356	-0.0010031069	-0.00022519258	-0.00034267075
0.15742137	-0.00152004	-0.00019291256	-0.00032263421
0.15780483	-0.0017551932	-0.00020576849	-0.00042213339
0.1582573	-0.0019696499	-0.0001780818	-0.00034208429
0.15871911	-0.0022997694	-0.00020841918	-0.0003844295
0.15908959	-0.0018093304	-0.00021726883	-0.00036122924
0.15945616	-0.00089705118	-0.00020356739	-0.00031640081
0.15993677	-0.00080315427	-0.00019635769	-0.00033091846
0.16031221	-0.00065785113	-0.00022948774	-0.00031708059
0.16073053	-0.00066449939	-0.0002162665	-0.00029884149
0.16109624	-0.00065104866	-0.00021074054	-0.00031170349
0.16146725	-0.00062091713	-0.00019095344	-0.00028937246
0.16191806	-0.00056062387	-0.00020556337	-0.00028634468
0.16237624	-0.0013366873	-0.00020960141	-0.00032750236
0.16275525	-0.00073623456	-0.00018823853	-0.00028619096
0.16312182	-0.00090130937	-0.00018378142	-0.00030910882
0.16360764	-0.00095452528	-0.00020351404	-0.00037452253
0.16402194	-0.00079320322	-0.00021846104	-0.00032944513
0.1644097	-0.0010485347	-0.0002350991	-0.00032391664
0.16477751	-0.00091956847	-0.00020474028	-0.00031066895
0.16519291	-0.00082088472	-0.00021068146	-0.00030821913
0.16557882	-0.0011386562	-0.00021619232	-0.00032715599
0.16603336	-0.0010244699	-0.00019301457	-0.00030923544
0.16642091	-0.00063031929	-0.00018993738	-0.00027829644
0.16678748	-0.00086882202	-0.00019180799	-0.0003263702
0.1672684	-0.0010232752	-0.00020347204	-0.00031261917
0.16767906	-0.00091765312	-0.00020375697	-0.0002934738
0.16808777	-0.002617285	-0.00020752167	-0.00037795193
0.16845558	-0.0018049718	-0.00021178536	-0.00036607809
0.16894729	-0.0022370583	-0.00018167356	-0.00037376108
0.16932273	-0.0013667007	-0.00019685717	-0.00036331631
0.16969817	-0.00081968442	-0.00019099498	-0.00029937927
0.17008436	-0.0010331416	-0.00019952759	-0.00031423716
0.17045314	-0.00049943982	-0.00024035105	-0.00028666766
0.17092915	-0.00058871426	-0.00019860761	-0.0002893076
0.17133619	-0.00045882918	-0.00021684483	-0.00026260083
0.17176584	-0.00090299323	-0.00017726681	-0.00031869355
0.17213365	-0.00038105417	-0.00021569034	-0.00027314826
0.17261618	-0.00075317611	-0.00019897141	-0.00034198087
0.17298189	-0.00077559632	-0.00021409669	-0.000298849
0.17338566	-0.0015571181	-0.00019260981	-0.00033163269
0.17375223	-0.0013672429	-0.00022225545	-0.00036505528
0.17420343	-0.0015658449	-0.00018131447	-0.00034012533
0.17458991	-0.0019247058	-0.00020325409	-0.00035735565
0.17499331	-0.0027225429	-0.00020023802	-0.00041057101
0.1754347	-0.0012750546	-0.00021710293	-0.00033299026
0.17581172	-0.0023251987	-0.00019366083	-0.00036106728
0.1762733	-0.0015126074	-0.00019224514	-0.00035690242
0.17663901	-0.0019437402	-0.00018651504	-0.00039012212
0.17705132	-0.0028379391	-0.00019472813	-0.00054298881
0.17741789	-0.0030578524	-0.00019663419	-0.00038278405
0.17791901	-0.0021501094	-0.00021749458	-0.0003714006
0.17828472	-0.0010233124	-0.00019950852	-0.00031138539
0.17870869	-0.0011051687	-0.00020168457	-0.0003508296
0.17909545	-0.0012976857	-0.00019254153	-0.00033009336
0.17948979	-0.0014222106	-0.00019912582	-0.00032112405
0.17993042	-0.0010670705	-0.00020875464	-0.00032726607
0.18029613	-0.00079495691	-0.000196022	-0.00030944902
0.18071698	-0.0007447472	-0.00018151614	-0.00032539227
0.18108355	-0.00055272165	-0.00020469802	-0.00031305303
0.18157613	-0.00058558692	-0.00021784303	-0.00028631566
0.18194184	-0.00085932375	-0.0002031222	-0.00029786061
0.18243224	-0.00046298145	-0.0002176751	-0.00028994146
0.18280005	-0.00047565156	-0.00016539309	-0.00025313524
0.18328294	-0.00081033257	-0.00023222418	-0.00038570316
0.18396483	-0.00027677006	-0.00026639573	-0.00027153335
0.18509114	-0.00036871334	-0.0002266944	-0.00028911113
0.18621746	-0.00032642612	-0.00021891973	-0.00026732212
0.18734377	-0.00036637973	-0.00020645149	-0.00027502662
0.18895134	-0.00029599956	-0.00029599956	-0.00029599956
0.19092251	-0.00026812315	-0.00026812315	-0.00026812315
0.19289369	-0.00037877978	-0.00037877978	-0.00037877978
0.19486487	-0.00028919655	-0.00028919655	-0.00028919655
0.19683604	-0.00041161448	-0.00041161448	-0.00041161448
0.19880722	-0.00039283136	-0.00039283136	-0.00039283136
0.20077839	-0.00050548197	-0.00050548197	-0.00050548197
0.20274957	-0.00027051325	-0.00027051325	-0.00027051325
0.20472075	-0.00030014053	-0.00030014053	-0.00030014053
0.20669192	-0.00029401004	-0.00029401004	-0.00029401004
0.2086631	-0.00024874052	-0.00024874052	-0.00024874052
0.21063428	-0.00027020264	-0.00027020264	-0.00027020264
0.21260545	-0.00026501078	-0.00026501078	-0.00026501078
0.21457663	-0.00042631074	-0.00042631074	-0.00042631074
0.21654781	-0.00026022299	-0.00026022299	-0.00026022299
0.21851898	-0.00039030514	-0.00039030514	-0.00039030514
0.22049016	-0.00026761246	-0.00026761246	-0.00026761246
0.22246133	-0.00020994626	-0.00020994626	-0.00020994626
0.22443251	-0.00023532453	-0.00023532453	-0.00023532453
0.22640369	-0.00032814011	-0.00032814011	-0.00032814011
0.22837486	-0.00024014896	-0.00024014896	-0.00024014896
0.23034604	-0.00040902928	-0.00040902928	-0.00040902928
0.23231722	-0.00033828837	-0.00033828837	-0.00033828837
0.23428839	-0.00025895729	-0.00025895729	-0.00025895729
0.23625957	-0.0007857645	-0.0007857645	-0.0007857645
0.23823075	-0.00036210011	-0.00036210011	-0.00036210011
0.24020192	-0.00023584984	-0.00023584984	-0.00023584984
0.2421731	-0.00021766272	-0.00021766272	-0.00021766272
0.24414428	-0.0001836712	-0.0001836712	-0.0001836712
0.24611545	-0.00020757273	-0.00020757273	-0.00020757273
0.24808663	-0.00023140447	-0.00023140447	-0.00023140447
0.2500578	-0.00025060501	-0.00025060501	-0.00025060501
0.25202898	-0.00021753955	-0.00021753955	-0.00021753955
0.25400016	-0.00031335529	-0.00031335529	-0.00031335529
0.25597133	-0.00024173011	-0.00024173011	-0.00024173011
0.25794251	-0.0002670619	-0.0002670619	-0.0002670619
0.25991369	-0.00026559767	-0.00026559767	-0.00026559767
0.26188486	-0.00039082552	-0.00039082552	-0.00039082552
0.26385604	-0.00034566756	-0.00034566756	-0.00034566756
0.26582722	-0.00073409217	-0.00073409217	-0.00073409217
0.26779839	-0.00036021363	-0.00036021363	-0.00036021363
0.26976957	-0.00036767169	-0.00036767169	-0.00036767169
0.27174074	-0.00043003001	-0.00043003001	-0.00043003001
0.27371192	-0.00022665421	-0.00022665421	-0.00022665421
0.2756831	-0.00082324795	-0.00082324795	-0.00082324795
0.27765427	-0.00019961963	-0.00019961963	-0.00019961963
0.27962545	-0.00028179754	-0.00028179754	-0.00028179754
0.28159663	-0.00030674969	-0.00030674969	-0.00030674969


==> graphics/data/performance_todalattice_net=20_10_FOM.dat <==
0	-64961.76	-1.4646985	-12.775321
0.00035828752	-64961.76	-0.45456599	-5.7818108
0.00047637021	-392739.75	-0.21647114	-65.107272
0.00057291036	-1.157505e+15	-0.5808873	-18644.071
0.00063823793	-64961.76	-0.26266851	-4.4230521
0.00071120073	-5.4545247e+09	-0.24672689	-698.93845
0.00079606052	-1.2508114e+10	-0.24805622	-5328.3914
0.00084037403	-3.6062519e+09	-0.2644099	-844.92164
0.00088523551	-4308.3824	-0.28628702	-12.601614
0.00097331456	-1056868	-0.1392694	-6.7815927
0.0010390338	-95.720023	-0.1925703	-1.8508171
0.0010825157	-3.0745461	-0.27104248	-0.9057906
0.0011813	-2.554293e+08	-0.15146879	-184.62958
0.0012428844	-1.5031926e+08	-1.6419132	-281.17601
0.0013181254	-3.3515114	-0.18188082	-0.75347607
0.0015621336	-86.088197	-1.6935541	-4.4435687
0.001752355	-24.650989	-0.672979	-2.8625964
0.0019445729	-1.1057628e+08	-0.59472713	-56.312663
0.0020602768	-34.202754	-0.57710211	-2.6287318
0.002151903	-1261503.1	-1.5553016	-131.25275
0.0022244379	-8948659.6	-0.17961866	-39.394056
0.0023217113	-987775.06	-0.2255174	-12.527715
0.0023831282	-4573513.8	-0.21892042	-18.747102
0.0024514214	-10993664	-0.18238435	-135.00204
0.0025529517	-16103667	-1.5553016	-4423.5982
0.0026382364	-60317376	-0.19352231	-35.504322
0.0027194023	-2580.4495	-1.7610471	-11.624976
0.0028702045	-142404.17	-1.764603	-74.255982
0.0029547614	-617.77033	-0.20689885	-5.6912229
0.0030568238	-848.05984	-1.7643951	-30.289486
0.0031429372	-651.86333	-0.26852805	-5.4000433
0.0032312717	-1.659802e+09	-1.6335615	-489.99693
0.0033180908	-652.72646	-0.19719745	-5.0792391
0.0034225864	-17685.717	-1.6335615	-49.729137
0.0035004093	-662.01878	-1.6417245	-25.83298
0.0035878115	-661.04298	-1.6417245	-12.018431
0.0036560551	-662.73402	-0.53648603	-6.7201543
0.0037659771	-664.8795	-0.21434017	-5.5971766
0.0038538549	-662.47056	-1.2067383	-11.207656
0.0039478909	-661.02501	-0.81695799	-6.8714109
0.0040289432	-659.17028	-1.6412239	-18.138836
0.0041765395	-1.2302536e+12	-1.6412239	-2164.4947
0.004288511	-639.81706	-1.6412239	-9.2590979
0.0044004826	-1.6626574e+18	-1.6439365	-36275.114
0.004549778	-1.6626574e+18	-1.6439365	-38284.017
0.0047455182	-33.935175	-1.6456135	-3.1104939
0.0049248828	-33.935175	-0.63309061	-2.4046849
0.0050741782	-53.654461	-0.61523908	-2.7649225
0.0051861498	-53.654461	-0.40841971	-2.5425786
0.0053422179	-53.654461	-1.6425941	-4.6150816
0.0054869619	-73.372312	-0.78471051	-3.0834811
0.0057926624	-73.372312	-1.6395825	-3.5985687
0.0059907421	-101.69687	-1.6385261	-3.8169397
0.0063525203	-132.19858	-1.6490147	-4.0525302
0.006717891	-436.73269	-1.7099331	-12.392988
0.0069507779	-168.96447	-1.6469503	-4.263898
0.0072877905	-219.82781	-1.6469503	-4.4779688
0.0076185757	-261.9772	-1.6440744	-4.6410604
0.0079363147	-261.9772	-1.6499541	-4.6546301
0.0082605767	-326.33848	-1.6507196	-4.8505297
0.008555906	-382.24267	-1.6919914	-12.390643
0.0087785709	-382.24267	-1.6513682	-5.0053327
0.0091518094	-436.00738	-1.6432162	-5.139399
0.009460582	-388096.25	-1.7074316	-62.196287
0.009856395	-551.75532	-1.6489332	-5.4003198
0.010084906	-551.75532	-1.6500413	-5.3902025
0.010368841	-599.36666	-1.6475781	-5.4741529
0.010751523	-7.9762608e+18	-1.7134427	-30607.104
0.011018002	-4.7278022e+10	-1.7153475	-692.83745
0.011204622	-7855868	-1.7144362	-116.11373
0.011608516	-529.80298	-1.5110889	-5.2729304
0.01182746	-38.917924	-1.6474628	-3.1793469
0.012151722	-1.7208601	-1.3616009	-1.6232512
0.012543646	-2.062135	-1.3616009	-1.6999735
0.012800246	-97.341428	-1.6476424	-3.8078911
0.013124508	-2.4583993	-1.6476424	-1.8298161
0.013453696	-2.4583993	-1.6483934	-1.8322893
0.013811984	-1.7221578	-1.4315198	-1.6433519
0.014097294	-1.7211875	-1.2793828	-1.6054233
0.014394201	-3.3829826	-1.2776526	-1.8583156
0.014745819	-9.7314037	-1.2776526	-2.2947188
0.014982714	-1.1591274e+15	-1.2816115	-1502.0478
0.015299239	-1.7287263	-1.2769619	-1.5743948
0.015615764	-1.7492856	-1.0896866	-1.4841159
0.015870103	-5749.7459	-1.2766964	-8.238629
0.016243342	-1.0042454e+08	-1.7219371	-164.88033
0.016565339	-1.0042454e+08	-1.6482768	-61.142367
0.0168032	-239637.53	-1.6478644	-18.272565
0.017176438	-851.07042	-1.3354158	-5.6756723
0.017457559	-2.4966267e+32	-1.7158687	-16149816
0.017697612	-1.1502616e+08	-1.7127406	-108.69958
0.018048412	-691.97966	-1.6479426	-5.6759243
0.018333572	-691.97966	-1.6492316	-5.6724127
0.018669393	-22810.647	-1.6492316	-11.419955
0.019042631	-2668.8082	-1.6484066	-7.4222507
0.019408435	-2668.8082	-1.7154494	-14.686383
0.019623407	-118.47662	-1.2403772	-3.7687232
0.019934012	-15.012866	-1.5637774	-2.6118849
0.020258274	-15.012866	-1.2302781	-2.4887385
0.020582536	-1.7540238	-1.3179087	-1.5698894
0.020906798	-48.683264	-1.7217002	-5.7658261
0.02123106	-25.170987	-1.6480398	-2.9226128
0.021468682	-14.256407	-1.2769584	-3.2596414
0.021642401	-14.256407	-1.6483322	-2.6089172
0.021946902	-941209.62	-1.7130814	-31.550736
0.022215159	-5.9112491	-1.6480622	-2.1852386
0.022588398	-5.9112491	-1.6489062	-2.1915324
0.022908501	-1.7533555	-1.4165624	-1.6445734
0.023225026	-1.7440775	-1.3974768	-1.6414985
0.023541551	-1.7535247	-1.3974768	-1.636163
0.023858076	-1.7474381	-1.4133026	-1.6434467
0.024265022	-1.7539866	-1.2164556	-1.5471915
0.024491126	-1.7503073	-1.2164556	-1.5623234
0.024813819	-1.7516234	-1.5812338	-1.6811958
0.025201067	-1.7533797	-1.5812338	-1.68226
0.025446468	-1.7511878	-1.4876974	-1.6608446
0.02577073	-1.7524427	-1.4876974	-1.6738762
0.026134164	-1.7534483	-1.523411	-1.6712413
0.026450224	-1.7541813	-1.6230755	-1.6918701
0.026743516	-1.7547577	-1.6230755	-1.6908827
0.027067778	-30337.242	-1.706291	-12.239058
0.027440499	-1.7536125	-1.6483489	-1.717082
0.027716302	-2.2172888	-1.6489032	-1.8013601
0.028186976	-2.2172888	-1.6491772	-1.8015462
0.028560214	-2.2172888	-1.4652435	-1.7593894
0.028874391	-235.73171	-1.7148337	-4.7355801
0.029141315	-1.9514873	-1.2004782	-1.6461841
0.029493311	-8.111995e+12	-1.7165009	-606.69808
0.029866549	-1.747898	-1.6483725	-1.7096196
0.030188577	-1.7512336	-1.6482469	-1.7086185
0.030505103	-3.7781166	-1.7081951	-2.0162205
0.030821628	-1.7540446	-1.648723	-1.7097847
0.031172884	-1.7546144	-1.6480263	-1.7103409
0.031546123	-1.7534312	-1.6487385	-1.7105094
0.031919361	-1.7521119	-1.648334	-1.7098449
0.032255971	-10536606	-1.7091056	-39.227412
0.032484967	-1.7529163	-1.6484018	-1.7092374
0.032852458	-2.8533045e+14	-1.7168903	-1244.2007
0.033225696	-2.0131794	-1.647825	-1.7676757
0.033434542	-1546.352	-1.7055441	-6.7179537
0.033877282	-1.7521914	-1.6481698	-1.7088103
0.034158793	-1.0293308e+11	-1.7055441	-246.50128
0.034420457	-13.524717	-1.4794347	-2.5273979
0.034778109	-1.7527334	-1.647623	-1.7090804
0.035091889	-1.7506419	-1.6486754	-1.7087126
0.035465128	-1.7551855	-1.17867	-1.5978023
0.035822854	-1.7553849	-1.6480828	-1.7083305
0.036147116	-48.074996	-1.7066409	-3.3533397
0.036471379	-1.7546875	-1.6475135	-1.710593
0.036795641	-7.4957917e+09	-1.7141532	-146.27781
0.037119903	-1.7476656	-1.6491527	-1.7094788
0.037444165	-1.7551821	-1.1893405	-1.601225
0.037768427	-1.8462928	-1.4687006	-1.6950539
0.038092689	-1.8462928	-1.6475461	-1.735159
0.038451036	-2.0216836e+12	-1.7176074	-454.41988
0.038815468	-1.749842	-0.47799998	-1.3239366
0.039065475	-30.256769	-1.6474034	-3.0356106
0.039384133	-5.3930086e+17	-1.7093485	-7864.3198
0.039570752	-86.113967	-1.7148328	-4.0257409
0.039809326	-3.3722982	-0.97593137	-1.7616667
0.04013061	-8.4270012e+16	-1.7164893	-180843.69
0.040398093	-1.7522711	-0.42540847	-1.294116
0.040714618	-1.9660736	-1.6485416	-1.7594892
0.041063706	-1.9660736	-1.7084692	-1.7790399
0.041425631	-1.7558862	-0.38904196	-1.2723539
0.041663464	-5.3498648e+08	-1.7160922	-222.02133
0.041983834	-76.610154	-1.2678315	-3.4729615
0.042280797	-2.0816252	-0.40426371	-1.3431468
0.042507231	-1.7542163	-1.3761533	-1.6556982
0.042929899	-1.75424	-1.6486464	-1.7164331
0.043246819	-1.7560167	-1.6492967	-1.7173956
0.043489757	-294.58112	-1.7147642	-4.8826015
0.043879869	-2408765.4	-1.7112061	-29.584283
0.044236234	-672.57786	-1.7137887	-5.7584534
0.044512919	-698910.3	-1.7144815	-23.024944
0.044837892	-1120.4903	-1.7074307	-6.3536359
0.04516933	-1.7811539	-1.3357538	-1.6526374
0.045481678	-1.757349	-1.6482866	-1.711392
0.045874979	-1.7554683	-1.6490091	-1.7097261
0.046199241	-40.842687	-1.7092775	-3.2482219
0.04650572	-1.7510878	-1.6486176	-1.7099125
0.046864008	-1.7532642	-1.6474085	-1.7123478
0.047222295	-7.9677581	-1.7139238	-2.348389
0.047501759	-1.7507066	-1.6482798	-1.7110629
0.047968619	-1.7538486	-1.6482918	-1.7132666
0.04831122	-1.7566152	-1.6468805	-1.7138775
0.048576622	-1.7547242	-1.6502184	-1.7142895
0.04894427	-1.7568373	-1.6487069	-1.7112118
0.049293197	-1.7555355	-1.6487922	-1.7107662
0.049651484	-1.7529514	-1.3531211	-1.6472284
0.050021432	-125.65193	-1.7164724	-4.0743238
0.05039467	-1.7569394	-1.6488906	-1.7135901
0.050738911	-82814.872	-1.7197085	-14.933126
0.051063173	-1.7560374	-1.6479145	-1.7149041
0.051387435	-1.7558586	-1.6487435	-1.7153889
0.051711697	-1.7561916	-1.6482463	-1.7135417
0.052069925	-1.7566915	-1.6445607	-1.7123152
0.052426046	-1.7551239	-1.6445607	-1.7115154
0.052689763	-1.7546935	-1.6487239	-1.7120581
0.05304805	-4.0035335e+24	-1.7190615	-129048.86
0.053375621	-1.7535279	-1.2512904	-1.6214485
0.053692146	-1.7534428	-1.4122605	-1.6585949
0.054008671	-1.7516489	-1.7162913	-1.7339915
0.054325196	-1.7484922	-1.6479553	-1.7114351
0.054686914	-1.7480262	-1.6483108	-1.712112
0.055060152	-1.7526128	-1.6490324	-1.7143465
0.055433391	-1.7505928	-1.4901957	-1.68033
0.055806629	-1.7544297	-1.6490313	-1.715104
0.056104243	-1.7497896	-1.4889651	-1.6781056
0.056417744	-1.7539032	-1.2453712	-1.6212463
0.056739726	-1.7516762	-1.0394801	-1.5610424
0.057098491	-1.7565294	-1.6481378	-1.7138992
0.057456778	-1.5555981e+15	-1.7140746	-1694.0659
0.057672822	-2.2394232	-1.7173558	-1.8226379
0.058046061	-1.7806434	-1.7173558	-1.7405384
0.058419299	-1.7566923	-1.6477784	-1.713129
0.058756547	-1.7555829	-1.6482777	-1.7144744
0.059073072	-1.7571846	-1.6475347	-1.7130872
0.059389597	-2.4935976e+09	-1.7173377	-117.44254
0.059725634	-68.378204	-1.716022	-3.607969
0.060098873	-7377.2423	-1.7222763	-9.2109585
0.060466773	-1.7557574	-1.6480336	-1.713635
0.060738692	-1.7540706	-1.6466173	-1.7121117
0.061096979	-1.7553894	-1.6483154	-1.7126479
0.061455267	-193.47282	-1.7169902	-4.440001
0.061763822	-8.589146e+18	-1.7168876	-9484.1791
0.062088084	-1.7569944	-1.6485934	-1.7119262
0.062465128	-1.7572482	-1.6482192	-1.7123084
0.062766599	-1.75684	-1.6482148	-1.714084
0.063124887	-1.7567439	-1.6961989	-1.7213941
0.063464154	-1.7551217	-1.2614707	-1.6229354
0.063820948	-2.9367032	-1.7152845	-1.9224485
0.064137473	-1.7547306	-1.6484092	-1.7111447
0.064463181	-1.7574934	-1.6486475	-1.7113404
0.064770523	-1.7578459	-1.3632716	-1.6477115
0.065137593	-1.7572323	-1.6486734	-1.7114389
0.065502124	-1.7563753	-1.6476993	-1.7117172
0.065860412	-1.7574648	-1.6487975	-1.7102771
0.066218699	-1.7552747	-1.5081359	-1.6789153
0.066501747	-19998.209	-1.7139724	-11.220283
0.066817167	-1.7537675	-1.6491235	-1.7117108
0.067190405	-6.713883	-1.7139724	-2.2657549
0.067563644	-1.7545959	-1.6477289	-1.7112295
0.067924801	-1.7522062	-1.64769	-1.7096164
0.068249063	-1.7552518	-1.6482657	-1.7113745
0.068568824	-1.7499111	-1.6480748	-1.7085036
0.068885349	-1.7810771	-1.71521	-1.7363153
0.06922185	-1.7528575	-1.6481458	-1.7099803
0.069546112	-2.0812961	-1.7085344	-1.7899032
0.069870374	-1.8718477	-1.7142038	-1.7550586
0.070194636	-1.7489951	-1.6487699	-1.7079369
0.070549552	-1.7499006	-1.6488022	-1.7103962
0.070922791	-1.7485601	-1.6431378	-1.7087119
0.071417549	-2.6923899	-1.7124399	-1.8850695
0.071669268	-1.7480721	-1.6486225	-1.7083859
0.072042507	-899794.72	-1.7134179	-24.01561
0.072367124	-1.2636875e+09	-1.7134179	-398.68675
0.072464471	-602.80011	-1.239583	-5.1961096
0.072683649	-1.7471638	-1.6482128	-1.7067745
0.073112995	-1.7498031	-1.648413	-1.7104928
0.073437257	-1.7492132	-1.6490833	-1.7089048
0.073761519	-1.7498877	-1.6481938	-1.7093121
0.074173699	-1.7525895	-1.6472591	-1.710378
0.074453445	-1.7540046	-1.6489746	-1.7106943
0.074781771	-1.7597735	-1.6488868	-1.7114211
0.07521585	-1.7577429	-1.6486506	-1.7112735
0.075498346	-1.7563937	-1.6482794	-1.7114189
0.075853272	-1.7509587	-1.6482794	-1.7098512
0.076226511	-1.7201035	-0.75335227	-1.4445128
0.076457919	-1846.1381	-1.6482426	-6.8787193
0.076678129	-1.7501723	-1.6487076	-1.7103076
0.07700414	-1.7484921	-1.6490639	-1.7111246
0.077289784	-1.7451162	-1.6485613	-1.7100962
0.077519782	-744.57889	-1.6485613	-5.7418163
0.07774805	-71.939629	-0.67198848	-3.0074353
0.077976926	-9.6473339e+08	-1.7137187	-108.52101
0.078199077	-2.1091073e+09	-1.7137187	-126.81819
0.078389428	-11585.946	-1.2431869	-9.3901314
0.078592843	-239.81019	-1.437082	-4.4507645
0.07875518	-1.7215615	-0.67438172	-1.357247
0.07901415	-1.7227767	-0.96414535	-1.4582383
0.079234814	-1.7227767	-0.62179693	-1.3557635
0.079440095	-179452.06	-1.6489282	-17.193294
0.079647201	-179452.06	-1.6489282	-17.180658
0.079867453	-1.7473327	-1.1102659	-1.5789569
0.080240691	-4.8726442	-1.2717523	-1.9905436
0.080447604	-1.7487188	-1.6484437	-1.7090728
0.080801001	-1.9710041e+10	-1.7118834	-177.2789
0.081219547	-1.4504337e+16	-1.7118834	-2640.9177
0.08144663	-1.7539092	-1.6486977	-1.7101342
0.081817624	-258365.01	-1.7062869	-18.692539
0.082190863	-1.7219236	-0.85664197	-1.435755
0.082403609	-316.99366	-1.6490549	-4.8345177
0.082562235	-2.8876878	-1.6490549	-1.8909184
0.082840857	-183.4645	-1.7139635	-4.388291
0.08316512	-1.7529071	-1.6490816	-1.7096649
0.083445501	-1.7499975	-1.6492679	-1.7083228
0.083813644	-1.7213487	-0.9709806	-1.5201893
0.084078551	-2.5960065	-1.6475961	-1.8492722
0.084355647	-204005.54	-1.6475961	-17.622945
0.084503076	-1.7224493	-0.78824459	-1.4566477
0.084743956	-9547.9067	-1.3300426	-9.1593739
0.085005082	-62624.849	-1.3300426	-13.342233
0.08520663	-42.577225	-1.7118146	-3.4180977
0.085424975	-6.797311	-1.5548659	-2.2160293
0.085603846	-2.3540907e+10	-0.89107585	-160.42877
0.085854199	-2.3540907e+10	-1.7081171	-7018.6732
0.086081875	-531.34125	-1.4885173	-5.2529
0.086294227	-9.2460734	-1.7113844	-2.7037005
0.086452987	-4.2832949	-1.7113844	-2.2344724
0.086695852	-39.282639	-1.713824	-3.8558616
0.086884338	-7.5363175e+18	-0.89597907	-8069.4435
0.087074689	-10.737752	-0.59800625	-2.0069552
0.0872663	-1.722715	-0.60458031	-1.3808645
0.087507646	-1.7224391	-0.63451188	-1.3943244
0.087694265	-1.7224391	-0.58687545	-1.3735282
0.087879019	-1.721599	-0.63451188	-1.3955073
0.088129088	-1.7226007	-0.65734099	-1.4054742
0.088341162	-227.74754	-1.6488681	-4.5252508
0.088498595	-1.7226195	-0.94681849	-1.5118325
0.08869945	-2118910.6	-1.6408891	-28.148083
0.088924086	-5.7652778	-1.6408891	-2.1691817
0.08910884	-1.7216985	-0.63451188	-1.3965103
0.089355177	-2802822.9	-1.6488528	-29.78635
0.089478346	-832618.08	-1.7117229	-135.96317
0.089715195	-1.7205264	-0.6581436	-1.405299
0.089974623	-1.7226217	-0.6476049	-1.4016469
0.090125915	-2160.2578	-0.58248445	-5.7680002
0.090349364	-2.4465547e+22	-1.7145511	-216332.86
0.090555139	-2.4465547e+22	-1.7131736	-400721.83
0.090725578	-1723.0489	-0.66837053	-5.6600559
0.090926511	-19857711	-1.7108098	-734.90695
0.091153719	-5.3038101e+09	-1.6483384	-134.57319
0.091358628	-36.509447	-1.6483384	-3.13632
0.091512007	-2610211.2	-0.69203586	-24.65363
0.091755101	-2610211.2	-1.7129759	-50.923921
0.091945453	-4.5231366e+20	-0.65844813	-17203.704
0.092135804	-576.90211	-1.650627	-5.4569551
0.092389607	-464.00995	-1.650627	-5.2204333
0.09256872	-2025533	-1.7135553	-86.201151
0.092708725	-1.7591199e+14	-1.7135553	-3342.4664
0.092946948	-592.97718	-1.7135553	-5.5466183
0.09318521	-1.7221245	-0.58259553	-1.3729904
0.093346963	-1.7223081	-0.64907871	-1.4030148
0.093543497	-17.210807	-0.65852471	-2.2495159
0.09379485	-17.210807	-0.65844813	-2.2479748
0.093988934	-2.747468e+08	-1.6482681	-74.502451
0.094194215	-1.7212321	-0.65844813	-1.4063825
0.094433974	-1.7079072e+10	-1.648662	-170.27994
0.094589848	-1.7157759	-0.65844813	-1.3996985
0.094840403	-4443.9585	-1.6487016	-8.1671435
0.095056396	-1.7173138	-0.64858415	-1.3961772
0.09525432	-1.7157759	-0.64162523	-1.3975442
0.095487079	-1.7159443	-0.97072751	-1.5179248
0.095731958	-304.72398	-1.6479565	-4.7928331
0.095970895	-1.3962698e+10	-1.6485279	-163.52093
0.096140654	-28.578698	-1.6485279	-2.9871836
0.096422449	-3.0283723	-0.70421624	-1.6084858
0.096572818	-63.720619	-1.6260888	-3.4995589
0.096784127	-63.720619	-0.95268286	-3.1436132
0.097042025	-386.16984	-1.6482294	-5.0297065
0.097254771	-4.104549e+12	-0.67257511	-424.90382
0.097432652	-4.104549e+12	-1.7112201	-527.60835
0.0976672	-1.7160478	-0.70290643	-1.4229351
0.097868749	-1.7184393	-1.1851561	-1.5812629
0.098081176	-1.717813	-1.6159672	-1.6818988
0.098322179	-1.7155309	-0.6404935	-1.3971717
0.098512945	-293268.17	-1.6497438	-18.934368
0.0987297	-1.7170198	-0.77622457	-1.4511847
0.098941809	-1.7170198	-0.78970714	-1.4425281
0.099170403	-38413.718	-1.7115676	-51.307259
0.099378224	-38002.181	-1.7136543	-51.242599
0.099557653	-704629	-1.4330481	-21.957857
0.0997648	-38002.181	-1.6481661	-12.591017
0.10002675	-37965.275	-1.6481661	-12.593648
0.10024814	-1.7173014	-0.69403773	-1.4209835
0.10045128	-1.7191183	-0.65810849	-1.4058413
0.10066244	-136.66053	-1.6489468	-4.0863566
0.10086959	-172.12993	-1.6765361	-4.9145161
0.10108903	-704609.42	-1.6483128	-22.582371
0.1013238	-132.70496	-1.6483128	-4.0644705
0.10150782	-704609.42	-1.6481489	-22.590126
0.10179895	-705144.71	-1.6481489	-22.600119
0.10197232	-704609.42	-1.6483826	-22.559053
0.10223191	-1.7197454	-1.0829328	-1.5532665
0.102437	-1.7149417	-0.75276726	-1.4424922
0.10262084	-9.8529603e+10	-1.6487717	-241.32804
0.10291307	-1.7167723	-0.6927751	-1.4188799
0.10312768	-1.7164599	-1.1409472	-1.568111
0.10334043	-7796.4669	-1.1409278	-8.5217277
0.1035737	-1.7186322	-0.77800762	-1.4527909
0.10379578	-1.7167087	-0.70594643	-1.4241865
0.10401226	-1.7167087	-0.81076087	-1.3805031
0.10424216	-101.46768	-0.73467643	-3.2724156
0.10445156	-406289.36	-1.6485421	-20.216408
0.10465268	-1.714361	-0.66825361	-1.4082915
0.1048931	-9282374.5	-1.713424	-46.317326
0.10511144	-9.7655334e+17	-1.7139181	-68249.987
0.10533165	-9.7655334e+17	-1.6923437	-320262.15
0.10556493	-1.7200078	-0.80612535	-1.4629225
0.10580753	-1.9771946	-1.6485993	-1.751435
0.10604454	-1.7147044	-0.82754067	-1.4688911
0.10627968	-6.8058186	-1.7132685	-2.3545198
0.10650176	-476.74011	-1.3772389	-5.0610279
0.10665105	-476.74011	-1.6485106	-5.2387216
0.10694882	-476.74011	-1.6486561	-5.2456426
0.10717545	-476.74011	-1.6486561	-5.2469218
0.10742132	-476.74011	-1.6491534	-5.2459294
0.10762334	-461.94288	-1.6491534	-5.2031656
0.10781793	-240.93553	-1.7083778	-5.1845446
0.1081333	-367107.72	-1.7083778	-21.376302
0.10830823	-142926.96	-1.6490489	-16.42214
0.10846126	-173.07846	-1.6490489	-4.2744827
0.10877105	-1.7153073	-0.85443892	-1.4755194
0.10900619	-66469.585	-1.6493538	-14.049016
0.10924133	-2616.2422	-1.6493538	-7.3627535
0.10950633	-1.7207402	-1.6472549	-1.7040332
0.10987957	-1.7190609	-1.6486279	-1.6997252
0.1102528	-10.326444	-1.7031425	-2.4550989
0.11043942	-1.7202794	-1.6470655	-1.7036071
0.11081266	-490.24203	-1.7102639	-5.3176587
0.1111859	-16.490046	-1.7112105	-2.6967847
0.11155914	-1.7157634	-1.648258	-1.7001508
0.11193238	-1.7201829	-1.6488851	-1.7020018
0.11224928	-1.7133943	-1.649627	-1.6974967
0.11256581	-1.7225031	-1.5696702	-1.6887076
0.11288233	-1.7223782	-1.6476907	-1.7033229
0.11323871	-1.7234139	-1.6496124	-1.7057295
0.11361195	-1.7229904	-1.6486167	-1.7048726
0.11397002	-1.7229904	-1.6488483	-1.7060125
0.11429428	-10984.346	-1.7152756	-9.9163131
0.11461854	-1.7187384	-1.4832954	-1.6660107
0.1149428	-1.7236656	-1.6439378	-1.7026215
0.11529152	-1.7222999	-1.648422	-1.7044118
0.11562655	-1.7231458	-1.6487215	-1.7058594
0.11598484	-143.65399	-1.7130443	-4.163723
0.1162643	-1.4697968e+09	-1.7107214	-105.00774
0.11659786	-4349054.6	-1.7131881	-32.779751
0.1169711	-1.7261698	-1.649117	-1.7026072
0.11734434	-1.7252167	-1.6493637	-1.7039539
0.11763021	-1.7279811	-1.3172706	-1.6275227
0.11794673	-1.7265349	-1.2405791	-1.6107518
0.11840328	-1.7264406	-1.6486695	-1.7048264
0.11865067	-1.7284778	-1.6486695	-1.7040972
0.11902391	-1.7248707	-1.6489576	-1.7000854
0.11939715	-5.1921324e+15	-1.7075006	-2140.751
0.11968595	-1.8616446	-1.7132191	-1.7454714
0.11995701	-6.5578739	-1.7151949	-2.24719
0.12040866	-5.4306142e+08	-1.3509883	-82.125379
0.12070348	-5.4306142e+08	-1.6484375	-85.449199
0.1208901	-87856260	-1.7127028	-59.843583
0.1214111	-1.7218338	-1.649787	-1.7049409
0.12173537	-1.7297271	-1.649787	-1.7077282
0.12200982	-1.7254064	-1.649127	-1.7050485
0.12237808	-1.7248969	-1.3833885	-1.6461584
0.12269461	-1.7263875	-1.3191859	-1.6313692
0.12294291	-1.7263875	-1.6488784	-1.7052376
0.12332766	-1.7249438	-1.6485869	-1.7055515
0.12368939	-7.1733159	-1.7131577	-2.2885338
0.12396071	-1.7253076	-1.3791036	-1.6468022
0.1243464	-2.3266215e+28	-1.7177075	-727607.96
0.12464106	-1.7253468	-1.6468305	-1.7068369
0.12499493	-1.7252724	-1.6468305	-1.7049451
0.12531919	-10.137118	-1.7148011	-2.4525787
0.12564345	-5.2755098	-1.6490631	-2.1351152
0.12589149	-1042.1401	-1.7166651	-6.1996499
0.12619942	-6.2946084e+08	-1.6482543	-87.989529
0.12648803	-1.2107142e+09	-1.6267454	-100.02763
0.12671822	-1.7251472	-0.81250919	-1.4647855
0.1269405	-3.8140441	-0.81312457	-1.7368389
0.12714745	-1.727084	-0.8125733	-1.4688525
0.12744248	-1.7260313	-0.81257772	-1.468596
0.12772953	-1.7260313	-0.81257777	-1.4685781
0.12791329	-1.7255357	-0.81257299	-1.4682742
0.12817759	-13690.983	-0.81257735	-8.9260087
0.12839206	-1.7269535	-0.81312842	-1.4690654
0.12869265	-1.7269535	-0.81312608	-1.4687127
0.12888607	-1.7249506	-0.8125826	-1.4684673
0.12912188	-6.3315968e+09	-0.81260053	-121.26595
0.12936867	-3.5670638e+30	-0.812585	-1714505
0.12963738	-135891.3	-0.81257585	-14.13441
0.12985886	-135891.3	-0.81259073	-14.12664
0.13006617	-1.7243927	-0.81315903	-1.4685201
0.13032371	-1.2428133e+14	-0.81319087	-875.82982
0.13058124	-1.7249138	-0.81315687	-1.3971854
0.13080002	-1.7246964	-0.8131418	-1.4541998
0.13105441	-1.7250618	-0.81316535	-1.4684626
0.131268	-59853.371	-1.6481779	-13.812854
0.1315274	-1.1682014e+09	-0.8088286	-86.390045
0.13178494	-57630936	-0.81268904	-47.387503
0.13195663	-1.7252823	-0.81277478	-1.4665903
0.13221416	-1.7254081	-0.81267824	-1.4688346
0.13250689	-1.7252378	-0.81310123	-1.4694306
0.13272923	-103947.25	-0.81296018	-13.393653
0.13295871	-2.6861985	-1.7140176	-1.8810977
0.13342574	-1.7250587	-1.6491821	-1.7064316
0.13364841	-1.7250587	-0.81525718	-1.469537
0.13380416	-1.725098	-0.8209834	-1.4717264
0.13416247	-1.7249218	-1.6491458	-1.7061017
0.1345357	-1.7252496	-1.649086	-1.7068734
0.13472327	-1.649086	-1.649086	-1.649086


==> graphics/data/performance_todalattice_net=20_10_Proj.dat <==
0	-1.0724417	-0.20903376	-0.57108453
9.216273e-05	-2.3965362e+19	-36.186099	-3.0905395e+08
0.00016031668	-112.68261	-0.12753102	-1.5233757
0.00026246026	-1.1486937e+10	-0.27006495	-199.62188
0.00034231871	-0.71758144	-0.23199541	-0.32471494
0.000427555	-4.704496	-0.26070502	-0.70512804
0.00050581965	-1.2901806e+19	-0.19292052	-14784.499
0.00057868597	-5064579.5	-0.15513139	-45.802391
0.00063599106	-1.4195719e+09	-0.65779075	-541.37134
0.0006833871	-2.3532506e+14	-0.24380483	-193918.61
0.00074139719	-8623.3517	-0.10116118	-2.9630309
0.00079182569	-9854.7956	-0.31815237	-57.060185
0.00084816417	-11.021347	-0.1798396	-1.1964838
0.0009014156	-1.1782888e+10	-0.27505638	-91.808302
0.00095235176	-9.4304577e+10	-0.5115964	-146.56718
0.0010180063	-426.30658	-0.70904612	-6.0324558
0.0010668196	-6.4285915e+12	-0.46824101	-288.21322
0.0011182801	-919988.54	-0.71881819	-23.893174
0.0011806369	-131744.93	-0.35392231	-14.249876
0.0012380201	-949803.9	-0.15200813	-8.5327343
0.0012948184	-949803.9	-0.4602061	-36.770526
0.0013528952	-949803.9	-0.27803042	-24.429894
0.0014089999	-949803.9	-0.61402846	-2370.3301
0.0014536928	-8.5816103e+11	-0.41529254	-11724.104
0.0015181664	-2.4567252e+12	-0.14098243	-26762.79
0.0015736185	-19754004	-0.18377416	-6079.5904
0.0016287246	-4.064733e+09	-0.27593205	-51012.488
0.0016775166	-3.7847831e+08	-0.24323709	-359.45029
0.0017318293	-27459808	-0.25399786	-231.1001
0.0017952371	-96932.973	-0.26761807	-8.2659668
0.0018577376	-476015.3	-0.2724617	-12.062958
0.0019054753	-476015.3	-0.28741894	-12.429513
0.001970928	-476015.3	-0.30167179	-12.744633
0.0020275232	-476015.3	-0.32214977	-12.895462
0.0020841184	-3445.0005	-0.30317825	-4.8061834
0.0021407136	-3445.0005	-0.29450771	-4.6997106
0.0021973088	-3445.0005	-0.29639193	-4.6328508
0.002253904	-864.44216	-0.2879627	-3.3493854
0.0023224521	-864.44216	-0.2744595	-3.1349569
0.0023685312	-864.44216	-0.25920853	-2.9165703
0.0024333738	-1.8863726e+11	-0.34019437	-601.01553
0.0024873823	-561531.83	-0.2067983	-42.731263
0.0025508151	-1128.456	-0.12713305	-11.253958
0.002609039	-10849286	-1.2610997	-190.49435
0.0026649967	-3245.9004	-1.2811173	-14.849012
0.0027281714	-6.658096e+08	-0.69574536	-311.03757
0.0027915585	-6640.9211	-0.40560216	-27.923537
0.0028485659	-3522.0801	-0.17214814	-3.2939172
0.002909535	-2.1498855e+08	-1.3256088	-10761.342
0.002991764	-58585175	-1.3395636	-332.49876
0.0030385652	-7639174.6	-0.65256346	-106.72212
0.0031120288	-1.3604754e+08	-1.3699637	-329.62238
0.0031804227	-1.5539578e+14	-1.3699637	-261078.03
0.0032402957	-5.5991558e+10	-1.382863	-1259.7789
0.0033122344	-8297.688	-0.15116248	-3.8680281
0.0033681221	-1.0618377e+08	-0.36378467	-232.19364
0.0034445257	-10872.227	-0.47083752	-16.63198
0.0035053336	-10872.227	-1.4081455	-11.286376
0.0035782318	-10872.227	-0.5612511	-13.89569
0.0036457939	-177361.21	-0.2802651	-36.808421
0.003711938	-6.643869e+08	-0.18298028	-175.27541
0.0037854825	-640.7077	-0.15406867	-2.2994886
0.0038454871	-1613.9746	-0.13576546	-2.7492452
0.0039050692	-9.8400272e+12	-0.49248965	-1753.9173
0.0039784225	-2.5347026e+11	-1.4029442	-1114.1629
0.0040437274	-2.0229261e+09	-1.4004334	-7338.7505
0.0041119369	-1.7867629e+09	-0.51025076	-352.8528
0.0041823857	-1.5804052e+08	-1.4000736	-374.71192
0.0042489481	-36374565	-1.3996883	-1977.6465
0.0043012356	-1.3791543e+15	-1.3962539	-192973.58
0.0043777195	-14184736	-0.38458481	-133.10301
0.0044399349	-13244945	-1.3912631	-236.90802
0.0044993188	-4877390.1	-1.3912631	-448.82749
0.0045785521	-38568691	-1.3912633	-4799.1705
0.0046351902	-1.9788896e+15	-1.387926	-140081.22
0.004697402	-1835345.4	-0.27205063	-78.051652
0.004756827	-1935493.9	-0.26689945	-78.539465
0.0048234996	-3.9061656e+11	-1.3802607	-22206.978
0.004893144	-3900350	-1.3753887	-531.31596
0.0049549102	-2108729.9	-0.48450077	-56.173991
0.0050202984	-2018548.7	-1.3735156	-158.0658
0.0050758651	-1350966.3	-0.29179214	-58.171977
0.0051522693	-2461154.8	-1.365772	-106.85643
0.0052124184	-2.3507818e+15	-1.3617741	-81822.254
0.0052904144	-4.0261416e+13	-1.3582028	-36849.573
0.0053529269	-1412011.9	-1.3582028	-275.7744
0.0054303099	-1047079.8	-0.43997642	-59.201529
0.0055095432	-551019.88	-1.3511755	-172.01987
0.0055782808	-483159.35	-1.3469947	-142.0764
0.0056610614	-461586.19	-0.85892171	-54.659146
0.0057478977	-5.2192944e+09	-1.32578	-5645.3921
0.0058491686	-621907.43	-1.0232513	-59.842495
0.0059453263	-1294889.3	-0.99763526	-67.042533
0.0060443679	-784067.35	-1.0513733	-61.237968
0.0061323067	-587791.66	-1.1492174	-58.52483
0.0062350485	-765971.09	-1.2822346	-63.034958
0.0063188053	-971609.29	-1.2824516	-70.479738
0.0064329868	-1615170.1	-1.136662	-75.713888
0.0065197676	-4796428.9	-1.0651724	-65.696924
0.0066188092	-12239922	-1.1317782	-80.191747
0.0066981045	-69236389	-1.2703878	-122.18685
0.0068168925	-1.3753924e+11	-1.2680245	-562.07424
0.0068954183	-593.88008	-0.14669755	-3.015425
0.0070038944	-909.31929	-1.2625403	-17.349351
0.007081475	-219.46505	-1.1837006	-3.770359
0.0071663678	-219.46505	-0.50809995	-3.1845576
0.0072682392	-219.46505	-1.2598929	-4.8045051
0.007346439	-405.39592	-1.2575323	-10.120336
0.0074489172	-89.485878	-0.12602731	-2.0091286
0.0075263648	-1.1568554e+14	-1.2510534	-1043.4697
0.0076038125	-3.7025049	-0.13365699	-1.0730592
0.0076849214	-12.980844	-0.35474233	-1.674648
0.0077783035	-12.980844	-1.2478941	-2.1641287
0.0078557444	-12.980844	-1.2459734	-2.2079776
0.0079329204	-10.189587	-0.68142484	-1.814745
0.0080145885	-25.89526	-1.2430989	-3.7547177
0.0081143375	-2.1049294	-1.1782728	-1.4764928
0.0082416243	-2.1049294	-0.98725341	-1.4255653
0.0083782892	-79664340	-0.8200945	-45.013596
0.0086024357	-1.5372636	-0.77249971	-1.2742269
0.0087818563	-26.638719	-1.228902	-2.4998947
0.0089978706	-1.5327295	-0.72729898	-1.2175022
0.0091733433	-79870973	-1.2258959	-49.387461
0.009385109	-1.5320517	-1.047318	-1.3106283
0.0095822757	-725.66803	-1.2225193	-4.8542434
0.0097851442	-1.5312408	-0.81339949	-1.2475718
0.0099726139	-1.5330929	-0.80060061	-1.2437322
0.010171024	-1.5309243	-0.79444186	-1.2428678
0.010402552	-1.53537	-0.79111017	-1.2440125
0.010604359	-1.544138	-0.7918934	-1.2459185
0.010788432	-1.5498016	-0.7918934	-1.247933
0.01101151	-1.5600422	-0.7911425	-1.2513662
0.011228611	-1.5661743	-0.79142899	-1.2524775
0.01140584	-1.5768892	-0.79055394	-1.2556004
0.011571155	-1.5991436	-0.79143061	-1.2605079
0.011799518	-1.6259577	-0.79101888	-1.2657615
0.012023248	-1.6455965	-0.79129101	-1.2694807
0.0121776	-1.6530619	-0.79107526	-1.2712918
0.012409128	-1.6558367	-0.79110893	-1.2719289
0.012636797	-1.5678059	-0.79032848	-1.2593409
0.012792807	-1.5719099	-0.79079247	-1.2603466
0.013022677	-1.563712	-0.79739929	-1.2612503
0.013254205	-1.5698939	-0.79082978	-1.2601911
0.013412388	-1.565455	-0.79082978	-1.2593514
0.013640085	-1.5608513	-0.79087671	-1.2589084
0.013854786	-1.5568751	-0.79072498	-1.2584823
0.014031969	-1.5503118	-0.79079783	-1.2572726
0.014257493	-1.5422104	-0.79047167	-1.2552981
0.014425693	-1.5360598	-0.79017424	-1.2544156
0.014651551	-1.5337139	-0.79204314	-1.2540072
0.014874901	-1.5336132	-0.79189423	-1.2527159
0.015029253	-1.5322774	-0.79157779	-1.2515401
0.015260781	-1.5333401	-0.79191327	-1.2509485
0.015453327	-1.5342057	-0.79199096	-1.2506843
0.015646661	-1.532629	-0.79201852	-1.2496173
0.015860806	-1.5341375	-0.7920044	-1.2497844
0.016045609	-1.5329269	-0.7920044	-1.2489265
0.016264069	-1.5336726	-0.79600932	-1.2496927
0.016480961	-1.534019	-0.79249013	-1.2483586
0.01666519	-1.5328001	-0.79201737	-1.2479084
0.016881477	-1.533278	-0.79237105	-1.2468929
0.017052429	-1.5345472	-0.79220489	-1.2476501
0.017280231	-1.5330913	-0.79245599	-1.2474591
0.017498885	-1.5331849	-0.79131914	-1.2468344
0.017653237	-1.5333632	-0.79218604	-1.2469402
0.017865691	-1.5335822	-0.79250255	-1.2468323
0.018079502	-1.5330236	-0.79218613	-1.2463174
0.018270645	-1.5331852	-0.7923124	-1.2461419
0.018485356	-1.5331918	-0.79252604	-1.2463867
0.018704197	-1.5333574	-0.79218183	-1.2459505
0.018888053	-1.5325747	-0.79218183	-1.245447
0.019107135	-1.5330752	-0.79194268	-1.2454704
0.019298411	-1.5338256	-0.79206356	-1.2454769
0.019505461	-1.5323963	-0.79171421	-1.2447968
0.019685649	-1.5331382	-0.7923354	-1.2451714
0.019891341	-1.532702	-0.79174419	-1.2446064
0.020122869	-1.5331427	-0.79173568	-1.2446607
0.020305231	-1.532215	-0.79184449	-1.2442781
0.020477314	-1.532768	-0.78833499	-1.2434152
0.020705677	-1.5332518	-0.78855344	-1.2433542
0.020924812	-1.5318265	-0.79176655	-1.2439602
0.021109653	-1.5329108	-0.7913809	-1.2438908
0.021312051	-1.5340583	-0.7913809	-1.2440996
0.021544394	-1.5330267	-0.79212939	-1.2440594
0.02173331	-1.5327879	-0.79180177	-1.2437524
0.021931632	-1.5329314	-0.79234031	-1.2435394
0.022129444	-1.5331727	-0.79200134	-1.2436239
0.02231887	-1.5329615	-0.79215937	-1.243385
0.022532581	-1.5330874	-0.79230237	-1.2434719
0.022736416	-1.5334508	-0.79153835	-1.2431956
0.022938452	-1.5317936	-0.79154612	-1.242875
0.023132732	-1.5338225	-0.78822113	-1.2422572
0.02332569	-1.5323386	-0.79186987	-1.2430752
0.023558033	-1.5330351	-0.78815335	-1.2420648
0.02373395	-1.5328564	-0.79188213	-1.2429859
0.023945271	-1.5344042	-0.79188213	-1.2432421
0.024168982	-1.532997	-0.79173479	-1.2428549
0.024359485	-1.5341453	-0.79180158	-1.2429055
0.024564853	-1.5340702	-0.79185286	-1.2431362
0.024753428	-1.5339624	-0.79224639	-1.2430908
0.024952091	-1.5339841	-0.78853027	-1.2419478
0.025158756	-1.5340112	-0.7883177	-1.241838
0.025370836	-1.5339822	-0.79181411	-1.2429973
0.025571673	-1.5341851	-0.79138174	-1.2429171
0.025756716	-1.5335788	-0.79214953	-1.2429811
0.025958027	-1.5333499	-0.79178973	-1.2427881
0.026174575	-1.5340116	-0.79185208	-1.2427686
0.026374124	-1.5342559	-0.7881028	-1.241655
0.026576189	-1.5343588	-0.79202887	-1.2429191
0.026760004	-1.5338928	-0.79202887	-1.2430328
0.026991532	-1.533586	-0.79174394	-1.2428071
0.027198074	-1.5340444	-0.7999703	-1.2452888
0.027377412	-1.5346613	-0.79197224	-1.2430287
0.027607141	-1.5344539	-0.79166991	-1.2429097
0.027784931	-1.5344557	-0.78820621	-1.2418274
0.02799482	-1.5337068	-0.79243174	-1.2431149
0.028180167	-1.5344118	-0.79157261	-1.2429763
0.0283807	-1.5347286	-0.79194546	-1.2430531
0.028592132	-1.5345722	-0.78815516	-1.2418472
0.02876658	-1.5342306	-0.79199635	-1.2431528
0.028998108	-1.5342287	-0.79190036	-1.2430546
0.029211713	-1.5347023	-0.79574505	-1.2442895
0.029383988	-1.5340519	-0.79574505	-1.2440234
0.029612734	-1.5335602	-0.79185965	-1.2427905
0.029840198	-1.5343887	-0.79183922	-1.2429413
0.030001396	-1.5346596	-0.79584633	-1.2441007
0.030218533	-1.5345102	-0.79575644	-1.2442658
0.030411106	-1.533693	-0.79594135	-1.2441905
0.030618804	-1.534106	-0.79235612	-1.2430939
0.030838114	-1.5340565	-0.79234245	-1.2429725
0.031004684	-1.5353251	-0.79218229	-1.2429779
0.031225353	-1.5341036	-0.79916459	-1.2451283
0.03143874	-1.5341715	-0.79228361	-1.242996
0.031618326	-1.534659	-0.79237437	-1.2430828
0.031844934	-1.5346482	-0.79566429	-1.2439631
0.032009647	-1.5341497	-0.79566429	-1.2437534
0.03223801	-1.5344816	-0.79218568	-1.2429117
0.032466373	-1.5347793	-0.79249801	-1.24313
0.03262538	-1.5341945	-0.7920606	-1.2429352
0.032851754	-1.5340452	-0.79205048	-1.2429285
0.033050892	-1.5345196	-0.79641404	-1.2444
0.033242787	-1.534839	-0.79226562	-1.2429068
0.033471335	-1.5348582	-0.79229074	-1.2430547
0.033628667	-1.5348651	-0.79261345	-1.2431643
0.033858574	-1.5357116	-0.79244583	-1.2433744
0.034064914	-1.5345612	-0.79587335	-1.2441617
0.034245812	-1.5340551	-0.79236085	-1.2429531
0.034477603	-1.5345014	-0.79226299	-1.2429777
0.034681431	-1.5345688	-0.79235473	-1.2431026
0.034864185	-1.5344681	-0.79235473	-1.2431261
0.035092548	-1.5348521	-0.79218813	-1.2431683
0.035320911	-1.5343795	-0.79246829	-1.2431565
0.035480891	-1.5351314	-0.79226562	-1.2431909
0.035663456	-1.5344334	-0.79222444	-1.2428698
0.035891819	-1.53509	-0.79249576	-1.2433597
0.036098299	-1.5342228	-0.79227173	-1.2431284
0.036259451	-1.5337955	-0.79219189	-1.2430072
0.036484179	-1.5341461	-0.79242033	-1.2431811
0.036691089	-1.5349519	-0.79272124	-1.2433911
0.036879033	-1.5346738	-0.79246068	-1.2433028
0.037088688	-1.5345335	-0.7954981	-1.2442065
0.03730843	-1.5346788	-0.79279735	-1.2433132
0.037498614	-1.5343757	-0.79279735	-1.2432303
0.037718723	-1.5346582	-0.79554406	-1.2443907
0.037921617	-1.534532	-0.79256182	-1.2432854
0.038118196	-1.5340904	-0.79607451	-1.2443075
0.038289631	-1.5342397	-0.79217293	-1.2431238
0.038505434	-1.5353116	-0.79605531	-1.2446461
0.038722283	-1.5349391	-0.79643028	-1.2447169
0.038892672	-1.5337883	-0.79602729	-1.2444616
0.039108163	-1.5355546	-0.79248648	-1.2435897
0.039317264	-1.5346254	-0.79592006	-1.2444364
0.039512254	-1.5349119	-0.7962278	-1.2443806
0.039725571	-1.5341699	-0.79889945	-1.2452549
0.03992721	-1.5342813	-0.79889945	-1.245059
0.040131835	-1.5350227	-0.79627444	-1.2443362
0.040342979	-1.5347126	-0.79573659	-1.244191
0.040519073	-1.5343396	-0.79292968	-1.2433755
0.040751416	-1.534459	-0.79642375	-1.2444289
0.040915806	-1.5345413	-0.79253315	-1.2432167
0.041138655	-1.5354387	-0.79597307	-1.244713
0.041359776	-1.5342745	-0.79886463	-1.2450041
0.041525893	-1.5350692	-0.7958161	-1.2441365
0.041732147	-1.5338161	-0.79522918	-1.2437983
0.041943439	-1.5343004	-0.79126032	-1.2427606
0.042145474	-1.5341067	-0.79269033	-1.243219
0.042357996	-1.5340732	-0.76951855	-1.2360282
0.042532713	-1.5339003	-0.76951855	-1.236062
0.042765056	-1.5341526	-0.76771218	-1.2352678
0.042971073	-1.5351163	-0.76334506	-1.2340145
0.043152294	-1.534724	-0.76418778	-1.2342354
0.043365368	-1.5343214	-0.77354202	-1.2372964
0.043584371	-1.534294	-0.776895	-1.2383929
0.043770344	-1.5342123	-0.78886826	-1.2421143
0.043970251	-1.5344576	-0.78763757	-1.2418484
0.044201779	-1.5347403	-0.78750471	-1.2416172
0.044356131	-1.534928	-0.78771287	-1.2418119
0.044571628	-1.5346517	-0.78740647	-1.2417291
0.044793171	-1.5347992	-0.79061178	-1.2425718
0.045011038	-1.5347906	-0.79061178	-1.2425841
0.045205066	-1.5343364	-0.79763179	-1.2449379
0.045370961	-1.5342903	-0.78842093	-1.2418992
0.045597248	-1.5347303	-0.79065072	-1.242775
0.045822474	-1.5343402	-0.78832802	-1.2418699
0.045976826	-1.5351249	-0.78827562	-1.242063
0.046208354	-1.5347173	-0.78798338	-1.2416946
0.046405096	-1.5344537	-0.78795933	-1.2418567
0.046594234	-1.5345059	-0.79179537	-1.2429241
0.046803527	-1.5345095	-0.79167668	-1.2429597
0.047014908	-1.5347256	-0.79176882	-1.2429371
0.047211642	-1.5346166	-0.79176882	-1.2430554
0.047424152	-1.5348922	-0.79203026	-1.2430676
0.047644259	-1.5344132	-0.78961717	-1.2423783
0.04782905	-1.5346933	-0.78892103	-1.2421624
0.048031498	-1.5348111	-0.78616318	-1.2411476
0.048223423	-1.5343154	-0.78859232	-1.2417848
0.048446458	-1.5347059	-0.78718421	-1.2415094
0.04860081	-1.5348111	-0.7941222	-1.2437349
0.04880912	-1.5352137	-0.79000081	-1.2425235
0.049038317	-1.5351006	-0.78675244	-1.2415199
0.049231241	-1.5344482	-0.78647957	-1.2413344
0.049449746	-1.5348491	-0.78647957	-1.2412493
0.049668659	-1.5341133	-0.78961582	-1.2422354
0.049835626	-1.5347079	-0.7892079	-1.2420529
0.050050327	-1.5348847	-0.7900953	-1.2422073
0.05027748	-1.5349793	-0.7892955	-1.2420208
0.050453034	-1.5340065	-0.79293646	-1.2429816
0.050664718	-1.5353157	-0.79095684	-1.2426297
0.050838914	-1.534725	-0.79230253	-1.2429706
0.051070442	-1.5346965	-0.78994841	-1.2420292
0.0512843	-1.5354426	-0.78747847	-1.2414106
0.051446674	-1.5347174	-0.78992772	-1.2420841
0.051671538	-1.5349635	-0.78995017	-1.2422676
0.051889761	-1.5348435	-0.79009526	-1.2422356
0.05207373	-1.5350204	-0.79009526	-1.2424775
0.05229112	-1.5341599	-0.78722004	-1.2413419
0.052523463	-1.5351867	-0.79019105	-1.2424121
0.052678358	-1.5346677	-0.78959783	-1.2419026
0.052904865	-1.534622	-0.78981426	-1.2419123
0.053077018	-1.5349506	-0.79017759	-1.2421671
0.053297939	-1.5355906	-0.79009937	-1.242105
0.053475773	-1.534664	-0.79044697	-1.2420795
0.053685178	-1.5353729	-0.79011268	-1.2423494
0.053917521	-1.5344498	-0.78788528	-1.2411399
0.054103392	-1.5348943	-0.78794474	-1.2413923
0.054304759	-1.5352351	-0.78794474	-1.24151
0.054537102	-1.5343896	-0.78737764	-1.241101
0.054697714	-1.535412	-0.79586981	-1.2437338
0.05492434	-1.5352635	-0.79043273	-1.2421258
0.055112411	-1.5342412	-0.79024962	-1.2418022
0.055311579	-1.5342093	-0.79061079	-1.2417641
0.05553104	-1.5349577	-0.78758237	-1.2410784
0.055701002	-1.5348695	-0.79023635	-1.2420424
0.05593116	-1.5354723	-0.78769892	-1.2411066
0.056101948	-1.5354226	-0.78785947	-1.2412118
0.05631841	-1.5350208	-0.79054316	-1.2419457
0.056544977	-1.5345476	-0.79048819	-1.2418279
0.05675921	-1.5353654	-0.79022651	-1.2417552
0.056935817	-1.5353137	-0.79022651	-1.2416872
0.057129581	-1.5346678	-0.78804468	-1.2409063
0.057357944	-1.5353289	-0.79057442	-1.2417766
0.057553225	-1.5348515	-0.79367953	-1.2424523
0.057712457	-1.534484	-0.7875569	-1.2403752
0.0579448	-1.5352359	-0.79061457	-1.2416125
0.058157215	-1.5353775	-0.78825302	-1.2408039
0.058332038	-1.5349396	-0.79040706	-1.2414485
0.058556513	-1.5354337	-0.7880339	-1.2408541
0.058750398	-1.5359737	-0.7878479	-1.2408033
0.058956486	-1.5353261	-0.7878479	-1.2406753
0.059173921	-1.5351662	-0.78804794	-1.2406593
0.059405449	-1.5355225	-0.79078658	-1.2415241
0.059571201	-1.5353957	-0.78795735	-1.2404544
0.059755756	-1.5353625	-0.7938795	-1.2423575
0.059983136	-1.5353033	-0.79089967	-1.2413802
0.060190782	-1.5360387	-0.7910356	-1.2414808
0.060345678	-1.5356472	-0.78818459	-1.2401777
0.060563089	-1.5352572	-0.78814222	-1.2402579
0.060794617	-1.5350489	-0.78790305	-1.2402196
0.060965259	-1.5355692	-0.78819534	-1.2402741
0.061181971	-1.5355361	-0.78841564	-1.2403671
0.061402613	-1.5355856	-0.78846977	-1.2403599
0.06158484	-1.5354369	-0.78846977	-1.2404043
0.061811024	-1.5356854	-0.78864566	-1.2405369
0.061988728	-1.5343481	-0.78813797	-1.2401785
0.062204422	-1.5357146	-0.78825084	-1.2401235
0.062415313	-1.5356811	-0.78856526	-1.2398812
0.06259166	-1.5356582	-0.78779051	-1.2398576
0.062824003	-1.5358262	-0.78816079	-1.2398364
0.062978898	-1.5355851	-0.7909649	-1.2408469
0.063187073	-1.5352666	-0.78784906	-1.2396787
0.063418601	-1.5353765	-0.79165961	-1.2409798
0.063610842	-1.5356883	-0.79061112	-1.240831
0.063830823	-1.5354024	-0.79061112	-1.2403629
0.064036009	-1.535553	-0.78802371	-1.2399037
0.064218061	-1.5358847	-0.78861564	-1.2399458
0.064437199	-1.5353157	-0.79121625	-1.240671
0.064653417	-1.5356291	-0.78838936	-1.2398444
0.064837643	-1.534776	-0.78766981	-1.23935
0.065039297	-1.5355082	-0.78861698	-1.2396003
0.065224881	-1.5359507	-0.78823925	-1.2394789
0.065426887	-1.5357338	-0.78833959	-1.2396884
0.065656705	-1.5357814	-0.78854194	-1.2397516
0.06581907	-1.5352032	-0.78793955	-1.2392464
0.066039712	-1.535734	-0.78791193	-1.2393265
0.066264103	-1.536289	-0.78842847	-1.239514
0.066464044	-1.5356239	-0.78842847	-1.2394373
0.066659993	-1.5357378	-0.78770905	-1.2391892
0.066859453	-1.5351419	-0.78823501	-1.2392227
0.067063374	-1.5350343	-0.79340677	-1.2407912
0.067277401	-1.5357617	-0.78845352	-1.2390067
0.067432479	-1.535742	-0.79146965	-1.240159
0.067663281	-1.5353972	-0.78841966	-1.2391086
0.067862644	-1.5357926	-0.78589863	-1.2384472
0.068049161	-1.5363513	-0.78595835	-1.2384004
0.068280689	-1.5357181	-0.78862689	-1.2390409
0.068477683	-1.5362604	-0.79146748	-1.2398264
0.068666568	-1.5358269	-0.79146748	-1.2398673
0.068890278	-1.5353477	-0.78897992	-1.2389458
0.069118641	-1.536138	-0.79153202	-1.2399859
0.069283976	-1.5356808	-0.78856654	-1.2389796
0.069484503	-1.536083	-0.78873991	-1.238999
0.069689549	-1.5359673	-0.78861661	-1.2387054
0.069901384	-1.5358431	-0.78838956	-1.2385558
0.070104084	-1.5357959	-0.78905823	-1.2390625
0.070287264	-1.5346478	-0.78852981	-1.2386476
0.070491323	-1.5359745	-0.78932563	-1.2388719
0.070717182	-1.5355655	-0.78842646	-1.2160046
0.070904672	-1.5356261	-0.78842803	-1.2159809
0.0711362	-1.5365565	-0.78889381	-1.2163293
0.071343247	-1.5360985	-0.78825581	-1.2157239
0.07157559	-1.5360733	-0.78576483	-1.2148161
0.071807933	-1.5357969	-0.79395068	-1.2179519
0.072000668	-1.5360796	-0.78853708	-1.2157172
0.07222131	-1.536226	-0.78862683	-1.215525
0.072448192	-1.5359059	-0.78862877	-1.2155666
0.072662596	-1.5361951	-0.78833661	-1.2154058
0.072892201	-1.5364344	-0.7914274	-1.2166769
0.073124544	-1.5361664	-0.79128511	-1.2165041
0.073343357	-1.5361553	-0.78943014	-1.2157997
0.07357172	-1.5364569	-0.79444883	-1.2176329
0.073769412	-1.5361761	-0.7883073	-1.2148759
0.073991712	-1.5358569	-0.79173618	-1.2161608
0.07422324	-1.53669	-0.78849175	-1.2150469
0.074441154	-1.5363903	-0.78903104	-1.2147822
0.074673497	-1.5358687	-0.78861987	-1.2144453
0.07490584	-1.5362052	-0.78902819	-1.2150207
0.075094169	-1.5369614	-0.78940168	-1.2151498
0.075314811	-1.5365097	-0.79158866	-1.2156027
0.075536355	-1.5361041	-0.79165079	-1.2156306
0.075757898	-1.5352629	-0.79164647	-1.2151868
0.075990107	-1.5361543	-0.78909562	-1.2142552
0.076200084	-1.5363351	-0.78885281	-1.2138191
0.076426258	-1.5358782	-0.78887584	-1.2138182
0.076654621	-1.5363134	-0.79187439	-1.214865
0.076862913	-1.5357358	-0.78629418	-1.2127084
0.077082655	-1.535777	-0.78838406	-1.2131262
0.077384166	-1.5357938	-0.78855646	-1.1437581
0.077964325	-1.5366406	-0.7887632	-1.1009294
0.078626253	-1.5365331	-0.78893162	-1.1010084
0.079288181	-1.5360442	-0.78906116	-1.1009236
0.079950109	-1.536676	-0.78898182	-1.1010946
0.080611137	-1.5367531	-0.78787042	-1.1003464
0.081221882	-1.5360931	-0.78861556	-1.1006302
0.081906971	-1.5365273	-0.78884129	-1.1009433
0.08259206	-1.53642	-0.78871951	-1.1008199
0.083162968	-1.5366597	-0.78582378	-1.098883
0.083848057	-1.5368849	-0.78593396	-1.0990405
0.084533146	-1.5370485	-0.78623923	-1.0993124
0.085104054	-1.5367782	-0.7862184	-1.0992012
0.085789143	-1.536588	-0.78544608	-1.0985932
0.08636005	-1.5371348	-0.78889419	-1.1011978
0.087045139	-1.5369003	-0.7861734	-1.0992134
0.087730229	-1.5366697	-0.78611707	-1.0990916
0.088311117	-1.5370357	-0.78516387	-1.0985558
0.088986225	-1.5370849	-0.78565082	-1.098914
0.089671314	-1.5367858	-0.78560922	-1.098778
0.090470585	-1.5369789	-1.5369789	-1.5369789
0.091498219	-1.537035	-1.537035	-1.537035
0.092525852	-1.5364881	-1.5364881	-1.5364881
0.093439305	-1.536535	-1.536535	-1.536535
0.094466938	-1.5374817	-1.5374817	-1.5374817
0.09538039	-1.5370966	-1.5370966	-1.5370966
0.096408024	-1.5373734	-1.5373734	-1.5373734
0.097435658	-1.5373057	-1.5373057	-1.5373057
0.09834911	-1.5369639	-1.5369639	-1.5369639
0.099376744	-1.5369062	-1.5369062	-1.5369062
0.10040438	-1.5368974	-1.5368974	-1.5368974
0.10131783	-1.537186	-1.537186	-1.537186
0.10234546	-1.5368544	-1.5368544	-1.5368544
0.1033731	-1.5369344	-1.5369344	-1.5369344
0.10428655	-1.5367605	-1.5367605	-1.5367605
0.10531418	-1.5364938	-1.5364938	-1.5364938
0.10622763	-1.5372069	-1.5372069	-1.5372069
0.10725527	-1.537731	-1.537731	-1.537731
0.1082829	-1.5379341	-1.5379341	-1.5379341
0.10919635	-1.5375387	-1.5375387	-1.5375387
0.11022399	-1.5378751	-1.5378751	-1.5378751
0.11125162	-1.5374795	-1.5374795	-1.5374795
0.11216507	-1.5376185	-1.5376185	-1.5376185
0.11319271	-1.5378053	-1.5378053	-1.5378053
0.11410616	-1.5373415	-1.5373415	-1.5373415


==> graphics/data/performance_todalattice_net=20_10_ROM.dat <==
0	-1.4778466	-0.32544939	-0.62487887
3.7794136e-05	-8.1257255	-0.24198614	-0.71558646
6.4166195e-05	-6.6915395	-0.16771078	-0.70229916
9.2886727e-05	-3.3823259	-0.18863313	-0.56501739
0.00012490962	-0.93421608	-0.17147795	-0.31691902
0.00015946758	-0.80108597	-0.14431206	-0.27911794
0.00018690096	-1.4386017	-0.10304797	-0.29683056
0.00021796763	-1.133287	-0.096565776	-0.24566022
0.00024736262	-0.69698297	-0.083340143	-0.21932053
0.00027403901	-0.53640449	-0.062322299	-0.20260371
0.00030373524	-0.47876831	-0.069576751	-0.18979267
0.00033079347	-0.53868938	-0.076353636	-0.20861351
0.00036026735	-0.50769187	-0.076118014	-0.2123031
0.00039030714	-0.49691771	-0.079157513	-0.19296964
0.00041893426	-0.56462354	-0.080381026	-0.18775588
0.00044597081	-0.47423243	-0.077216622	-0.18595108
0.00046813735	-0.53137228	-0.076748385	-0.19273969
0.00049396936	-0.45039229	-0.075802125	-0.18248657
0.00052418846	-0.52666233	-0.067671185	-0.19259034
0.00055397729	-0.50092532	-0.058632367	-0.17966123
0.00057893281	-0.74058802	-0.066386725	-0.2016427
0.0006092827	-0.53333291	-0.062462095	-0.20567097
0.00063692747	-0.65923263	-0.065629423	-0.20005088
0.00066612698	-0.66544295	-0.063682854	-0.20295318
0.00069149816	-0.66091257	-0.068704528	-0.19888616
0.00071695476	-0.75799926	-0.068070645	-0.19963729
0.00074775699	-0.70428966	-0.069270329	-0.19700576
0.00077742538	-0.89107286	-0.066986034	-0.20180064
0.00080388653	-0.78794401	-0.06864642	-0.20879335
0.00082902724	-1.0330266	-0.065549178	-0.21070523
0.00085476843	-1.1022316	-0.069311751	-0.21902646
0.00088351412	-2.8255922	-0.068899822	-0.2787984
0.00091027177	-1.0104906	-0.067048182	-0.2288025
0.00093781362	-2.3754635	-0.066098644	-0.25121398
0.00096855127	-1.1905604	-0.061829891	-0.21583623
0.00099341887	-0.82428511	-0.066249596	-0.19766406
0.0010221146	-0.81032761	-0.069772637	-0.19440397
0.0010527205	-0.7465175	-0.068417793	-0.18751064
0.0010833228	-0.73613884	-0.06526138	-0.17857259
0.0011086625	-0.80521986	-0.063305471	-0.18423277
0.0011336181	-0.86624527	-0.061698673	-0.19395752
0.0011606579	-0.98082026	-0.060738746	-0.19978622
0.0011931365	-0.85245237	-0.066031846	-0.19733364
0.001219989	-0.75331044	-0.068360944	-0.19434084
0.0012481806	-0.76021804	-0.065713416	-0.19307618
0.0012834889	-0.80464188	-0.056689669	-0.18126938
0.0013083981	-0.8675134	-0.057091909	-0.18544589
0.001338803	-0.67682584	-0.055026111	-0.17946466
0.0013692079	-0.76303189	-0.055769373	-0.16924786
0.0013994061	-0.87482343	-0.053888612	-0.16400905
0.0014253143	-0.76483396	-0.052778321	-0.16348573
0.0014576859	-0.66388218	-0.052102619	-0.15460404
0.0014833531	-0.6066539	-0.051056015	-0.1549404
0.001510392	-0.69233502	-0.051163325	-0.16265271
0.0015430971	-0.61220854	-0.050655298	-0.15812071
0.001569209	-0.48730142	-0.050701096	-0.14239101
0.0015994165	-0.57788997	-0.04988303	-0.14271673
0.0016295428	-0.56338532	-0.050414097	-0.14457524
0.0016580288	-0.66698687	-0.053563101	-0.15711707
0.0016866394	-0.61463865	-0.053251602	-0.15224644
0.0017187455	-0.54430693	-0.053162983	-0.16561525
0.0017515692	-0.6264564	-0.054661458	-0.17383213
0.0017840546	-0.57628749	-0.052604951	-0.18470663
0.0018136897	-0.57383215	-0.055095713	-0.17303833
0.0018420862	-0.53490344	-0.055714617	-0.16645474
0.0018733902	-0.56314974	-0.055217314	-0.16315126
0.0019029916	-0.64391843	-0.054362885	-0.15958355
0.0019307389	-0.62142275	-0.05494008	-0.15311258
0.0019685009	-0.6023625	-0.054902685	-0.15796389
0.0019957341	-0.51529898	-0.054166455	-0.13743944
0.0020280269	-0.51029456	-0.053063412	-0.14397984
0.0020621052	-0.45268786	-0.053091827	-0.1380281
0.002088425	-0.48321016	-0.055400558	-0.14204549
0.00212044	-0.49673433	-0.0530495	-0.14264225
0.0021507856	-0.4540833	-0.055050986	-0.1433075
0.0021842915	-0.47345154	-0.054995108	-0.14848367
0.0022159808	-0.40139676	-0.054972239	-0.14183929
0.0022462945	-0.47722764	-0.058250527	-0.14703906
0.0022848827	-0.54611792	-0.05756466	-0.14931298
0.0023143239	-0.41713535	-0.060645684	-0.14541436
0.0023472981	-0.50382781	-0.077573293	-0.15798529
0.0023812581	-0.28360752	-0.060331422	-0.11991079
0.002415413	-1.1298309	-0.060733548	-0.17522437
0.0024481871	-1.0023153	-0.061059129	-0.176678
0.002485047	-0.89099178	-0.063141396	-0.1708888
0.0025143277	-1.3359164	-0.067442221	-0.1901944
0.0025482955	-0.87076673	-0.06630845	-0.17389629
0.0025802708	-0.75533161	-0.064355992	-0.17390598
0.0026128976	-0.80574799	-0.063099486	-0.17424047
0.0026450226	-0.83510095	-0.060147414	-0.17387415
0.0026790373	-0.7742757	-0.061348249	-0.17420451
0.0027117293	-0.73361874	-0.063864911	-0.16509118
0.0027463109	-0.83400325	-0.065354814	-0.17150675
0.0027743112	-0.80859362	-0.07883387	-0.17733547
0.0028145114	-0.76702806	-0.066862466	-0.16712662
0.0028431601	-0.7862819	-0.072163639	-0.17118777
0.0028708426	-0.64314173	-0.070114712	-0.16494676
0.0029076919	-0.67630321	-0.05960764	-0.14748692
0.0029382035	-0.5928451	-0.060011061	-0.14585419
0.0029715859	-0.56207814	-0.058657483	-0.13860957
0.0030055446	-0.57303633	-0.052088754	-0.14327842
0.0030395033	-0.51903286	-0.051387829	-0.14580841
0.003073462	-0.47839545	-0.051087882	-0.14074009
0.0031038657	-0.47161259	-0.051005212	-0.13792196
0.0031344567	-0.4345434	-0.050685614	-0.13751796
0.0031604795	-0.46062274	-0.049190327	-0.1389331
0.0032013214	-0.41526956	-0.04870926	-0.13906585
0.003228942	-0.43161413	-0.049219544	-0.13987691
0.003263413	-0.46645899	-0.049431945	-0.13687309
0.0032936014	-0.43457821	-0.048348055	-0.13636235
0.0033277576	-0.45196399	-0.04779724	-0.13621267
0.0033619138	-0.46527661	-0.047523968	-0.1375354
0.0033958725	-0.36140088	-0.046945755	-0.12887663
0.0034281106	-0.44404104	-0.046126106	-0.11828326
0.0034589067	-0.49243492	-0.045819497	-0.12499147
0.003493501	-0.51000821	-0.046938589	-0.13276879
0.0035287459	-0.48174421	-0.048372616	-0.12949405
0.0035675921	-0.44283671	-0.046750038	-0.13302673
0.0036019143	-0.39288368	-0.047088602	-0.12935381
0.0036332414	-0.42054128	-0.048833195	-0.13542093
0.0036635746	-0.34213104	-0.049458812	-0.11666038
0.0036996125	-0.3546299	-0.048589348	-0.12526531
0.0037332405	-0.37299399	-0.049314372	-0.13631097
0.0037728289	-0.3218184	-0.048294145	-0.12551372
0.0038104848	-0.23509962	-0.049185684	-0.1307641
0.003844641	-0.29762829	-0.048512693	-0.13143715
0.0038779118	-0.25563825	-0.048501946	-0.12667609
0.0039095282	-0.62838288	-0.04765276	-0.14611004
0.0039470306	-0.85667115	-0.046746199	-0.16894757
0.0039818579	-0.75788361	-0.045844107	-0.1570619
0.0040168038	-0.83845589	-0.044975922	-0.15082155
0.004055581	-0.81003377	-0.035254925	-0.11476505
0.0040946538	-1.0243617	-0.042577375	-0.13090864
0.0041314969	-1.0688924	-0.042032844	-0.14071843
0.0041682808	-1.0491584	-0.042192633	-0.14393243
0.004196038	-1.2125905	-0.04505905	-0.15599356
0.0042373381	-0.84729497	-0.044473899	-0.15140494
0.0042744746	-0.94938289	-0.046556185	-0.15705705
0.0043143853	-0.90860252	-0.045419154	-0.16142789
0.0043555587	-0.72713297	-0.045809315	-0.15651702
0.0043902257	-0.59884635	-0.045742309	-0.15640072
0.0044213759	-0.55990698	-0.045142686	-0.14112412
0.0044616433	-0.55378142	-0.047503314	-0.12562877
0.0044948566	-0.523792	-0.049017581	-0.12427418
0.0045342952	-0.35638465	-0.045294493	-0.10809763
0.0045727695	-0.34207346	-0.048497224	-0.11473006
0.0046179342	-0.29826301	-0.047968814	-0.12220079
0.0046543197	-0.32276006	-0.046613287	-0.11190343
0.0046883071	-0.30397874	-0.055972324	-0.12888418
0.0047388951	-0.38024623	-0.094498332	-0.15610272
0.0047783126	-0.40020633	-0.071104817	-0.14928449
0.0048161068	-0.19082684	-0.091782313	-0.12898593
0.0048539009	-0.624266	-0.079114292	-0.15314821
0.0048916951	-0.63797678	-0.057938759	-0.14439396
0.0049294892	-0.70914679	-0.073014572	-0.1597095
0.0049670347	-0.81262554	-0.053709326	-0.15404673
0.0050050775	-0.76414791	-0.051175959	-0.14194472
0.0050428716	-0.82698994	-0.046523517	-0.14283283
0.0050756448	-0.94783213	-0.046739579	-0.14795249
0.0051093343	-0.81424105	-0.046142812	-0.1428621
0.0051373569	-0.79596978	-0.046575238	-0.14117085
0.0051751511	-0.86574572	-0.046902503	-0.13614667
0.0052129452	-0.66569694	-0.046002277	-0.11998495
0.0052507393	-0.76505713	-0.046252967	-0.12620656
0.0052879167	-0.58564404	-0.047504375	-0.12455677
0.0053263276	-0.67760682	-0.036112797	-0.11667584
0.005362517	-0.77347697	-0.048867782	-0.1292434
0.0053934025	-0.55290467	-0.046503729	-0.11713807
0.0054327833	-0.70208705	-0.046310658	-0.15368142
0.0054663621	-0.664449	-0.053620775	-0.13746934
0.0055006582	-0.63690602	-0.032795535	-0.1099967
0.0055415427	-0.59088811	-0.049313659	-0.16477482
0.0055821483	-0.66878772	-0.018732247	-0.095931116
0.0056110996	-0.71518843	-0.045873735	-0.12795094
0.0056549174	-0.7371998	-0.05003055	-0.17672617
0.0056853719	-0.66882756	-0.047119043	-0.17898713
0.0057225637	-0.80745225	-0.046336083	-0.18105878
0.005757824	-0.84076826	-0.043226931	-0.15154444
0.0057972584	-0.94714773	-0.043791405	-0.16667354
0.00582508	-0.84481509	-0.04142186	-0.16593201
0.0058657876	-0.95059789	-0.040612917	-0.16207166
0.0058943824	-0.84131778	-0.04036805	-0.15116332
0.0059311282	-0.80306103	-0.040736083	-0.15309248
0.0059688279	-0.82258363	-0.038416354	-0.15115672
0.0060049306	-0.89052428	-0.039123298	-0.14775641
0.0060444162	-1.0105436	-0.03927325	-0.14939001
0.0060822103	-0.85687751	-0.036053107	-0.11101832
0.0061200045	-0.9048203	-0.03948146	-0.12670638
0.0061577986	-1.0402755	-0.029600241	-0.10722441
0.0062016134	-0.82286159	-0.037967733	-0.13468555
0.0062521558	-1.0421899	-0.035234057	-0.12014914
0.0062811795	-1.1404371	-0.037945996	-0.12681763
0.0063207489	-1.0638871	-0.035597176	-0.12439887
0.006358598	-1.2581319	-0.031484739	-0.11991908
0.0063945069	-1.1241952	-0.035528205	-0.12711876
0.0064412546	-1.2889676	-0.034620141	-0.12168644
0.0064758499	-1.3424352	-0.032837528	-0.12530059
0.0065168429	-1.3008812	-0.033960966	-0.12248691
0.006554637	-1.1181198	-0.031941829	-0.12915375
0.0065925067	-1.6927086	-0.031992647	-0.1439076
0.0066324612	-1.6844377	-0.031303357	-0.14745834
0.0066763997	-1.6566846	-0.029374444	-0.14211338
0.0067215321	-1.2061089	-0.029266011	-0.13734655
0.0067607478	-0.98238835	-0.02777913	-0.11910882
0.0068005452	-0.97712772	-0.026851632	-0.10770749
0.0068415085	-1.0818381	-0.02517423	-0.11966292
0.0068824718	-0.82879716	-0.025299395	-0.10649229
0.0069163976	-2.578517	-0.02503872	-0.13293079
0.0069595271	-1.3398201	-0.024215351	-0.107165
0.0069967508	-0.86151895	-0.023633737	-0.11934638
0.0070448547	-1.0969288	-0.023802625	-0.1170055
0.0070858181	-1.1923563	-0.022909165	-0.12661154
0.0071269915	-1.1335478	-0.022381521	-0.11507673
0.0071669045	-0.99310315	-0.022003558	-0.11544426
0.0072075419	-1.1531924	-0.021590899	-0.14005708
0.0072465204	-2.1872996	-0.020079005	-0.15424279
0.0072868536	-1.2378234	-0.019956249	-0.11884326
0.0073294168	-1.7599488	-0.020181786	-0.11777881
0.0073723997	-2.0407297	-0.018767453	-0.11817023
0.0074186939	-1.0199005	-0.017841174	-0.10142255
0.0074616963	-1.2317112	-0.018084922	-0.11612176
0.0074994905	-4.6780967	-0.017469055	-0.14204368
0.0075397547	-8.8507951	-0.017638503	-0.16296051
0.0075731905	-3.2279687	-0.017135416	-0.14376259
0.0076128729	-9.579503	-0.017463036	-0.15072555
0.0076471874	-8.4131985	-0.01718835	-0.15614506
0.0076857282	-9.5861649	-0.017608024	-0.16621745
0.007722681	-7.6177814	-0.01869033	-0.14127472
0.0077528559	-1.8052666	-0.018467392	-0.13299357
0.00779774	-2.2445559	-0.018162712	-0.13479467
0.0078317029	-1.3141231	-0.018808533	-0.10501897
0.0078588669	-1.4199083	-0.017557272	-0.13484798
0.0078987599	-0.99912006	-0.018099475	-0.12502583
0.0079407249	-2.5904176	-0.017856199	-0.12995079
0.0079793968	-4.7370939	-0.017542965	-0.13753741
0.0080202024	-2.908317	-0.017963984	-0.12775322
0.0080627589	-2.0834931	-0.017837533	-0.16212027
0.0081128469	-1.3955831	-0.017948926	-0.12528863
0.0081563268	-1.2993393	-0.01776303	-0.12075692
0.0081848816	-1.3410952	-0.017663774	-0.10191653
0.0082261202	-1.0788587	-0.017677131	-0.11391437
0.0082689517	-1.0983872	-0.017290938	-0.10380892
0.0083120644	-0.54635507	-0.016522615	-0.092469051
0.0083550515	-1.2302716	-0.016043342	-0.1008676
0.0083951746	-2.2532211	-0.016818599	-0.12205444
0.0084357178	-0.9189191	-0.016571735	-0.120377
0.0084818701	-1.3704985	-0.016263733	-0.098620492
0.0085165601	-1.2394122	-0.015781926	-0.11476745
0.0085577263	-1.1522697	-0.015109168	-0.10246754
0.0085976805	-1.1470821	-0.015273816	-0.16082487
0.0086474314	-1.3555421	-0.015599686	-0.19543531
0.0086931956	-0.61034734	-0.014580892	-0.16452832
0.0087271776	-1.2003024	-0.01488705	-0.1942284
0.0087762037	-1.4343147	-0.015520999	-0.17950651
0.008810569	-1.361694	-0.014593358	-0.16607974
0.0088597428	-1.5941735	-0.014571518	-0.18989823
0.0089039603	-1.5124172	-0.014001429	-0.19091555
0.0089424706	-1.4634923	-0.014188462	-0.18831535
0.0089852568	-1.2269404	-0.013836783	-0.17764887
0.0090309447	-1.2252868	-0.013804093	-0.16820852
0.0090703359	-1.221616	-0.013945198	-0.1622165
0.0091095207	-1.3144619	-0.014089366	-0.16419315
0.0091469368	-1.7107336	-0.013633534	-0.17054114
0.0091898634	-1.4840874	-0.013228672	-0.18450558
0.0092347836	-1.3674679	-0.013401812	-0.16455036
0.0092763818	-1.1812039	-0.013303557	-0.17049699
0.0093172608	-1.5683236	-0.013342353	-0.17808206
0.0093604737	-1.0968138	-0.013629124	-0.14611366
0.0093990643	-0.92389807	-0.013438446	-0.13337713
0.0094501382	-0.86100983	-0.01393589	-0.13460674
0.0094738919	-0.97894363	-0.013187538	-0.14136357
0.0095222326	-0.89590248	-0.013611231	-0.14117089
0.0095594598	-1.1516773	-0.013623037	-0.14156259
0.0095964981	-1.0996126	-0.013912821	-0.15773876
0.0096370809	-1.0608732	-0.014011029	-0.15868566
0.0096799124	-1.3678393	-0.013242559	-0.15236662
0.009711896	-1.1125899	-0.014269725	-0.15276721
0.0097507461	-1.3663402	-0.01377257	-0.16543689
0.0097858384	-1.1853115	-0.013173192	-0.15727633
0.0098281762	-1.1847183	-0.013887938	-0.16301942
0.0098600877	-1.164115	-0.013398038	-0.14129474
0.0099009299	-1.0467126	-0.013881426	-0.14180123
0.0099301756	-1.0684312	-0.013494327	-0.13025824
0.0099700576	-1.1960225	-0.014277024	-0.14631261
0.010001458	-1.3396188	-0.013755879	-0.14759782
0.010043449	-1.541221	-0.014162457	-0.14995658
0.010073183	-2.1998	-0.01423837	-0.16247496
0.010109123	-3.3516618	-0.013529529	-0.18153646
0.010155095	-3.4078898	-0.014054755	-0.1764074
0.010190382	-2.4032236	-0.013890619	-0.17354036
0.010232474	-1.6594399	-0.014181876	-0.15953532
0.010267184	-0.93778574	-0.01384528	-0.13591736
0.010304066	-0.93590012	-0.014276616	-0.13073646
0.010342299	-1.2974039	-0.013468547	-0.13419342
0.010377428	-1.1111212	-0.013864073	-0.13100099
0.010415481	-1.0193253	-0.013950973	-0.1239457
0.010452295	-0.88297365	-0.014344687	-0.12240268
0.010488902	-0.97778963	-0.014026518	-0.12216687
0.010525214	-1.78396	-0.013991505	-0.16233631
0.010565162	-1.1528832	-0.014097477	-0.15259658
0.010606376	-1.0078848	-0.01465235	-0.13033599
0.010646898	-1.1474075	-0.01461676	-0.13388103
0.010678544	-0.93342672	-0.014357602	-0.12575447
0.010716338	-1.1033994	-0.014295441	-0.12661734
0.010754132	-1.2094733	-0.014212914	-0.12845266
0.010789814	-1.0900924	-0.014067059	-0.11951004
0.010826755	-1.3953755	-0.013915447	-0.13549362
0.010856185	-1.4867515	-0.014219175	-0.13690813
0.010891514	-1.261592	-0.014428162	-0.12692689
0.010927549	-1.0716812	-0.014205746	-0.11283905
0.010962	-0.94319459	-0.014804984	-0.123715
0.010999015	-1.0005218	-0.01473335	-0.1035608
0.011040566	-0.77950211	-0.014346921	-0.10909356
0.01109428	-0.80901781	-0.014621354	-0.12654408
0.011132074	-0.68151343	-0.014359296	-0.120451
0.011172279	-1.2926328	-0.015035543	-0.14441539
0.011215659	-2.5950246	-0.014567097	-0.16718342
0.011264677	-0.70300858	-0.014462185	-0.11145704
0.011303912	-1.0699315	-0.014919393	-0.12569458
0.011343437	-3.3606091	-0.014645194	-0.1394831
0.011389401	-2.3667283	-0.013475794	-0.13436956
0.011434427	-2.1915389	-0.013467884	-0.13441853
0.011478349	-2.4678264	-0.013670441	-0.14546229
0.011518657	-2.211688	-0.014435711	-0.13831769
0.011557594	-1.7695799	-0.013922503	-0.11632527
0.011604501	-1.4454164	-0.014365165	-0.11422943
0.011639748	-1.1584862	-0.014186469	-0.11449399
0.011674763	-1.2750939	-0.013551458	-0.11399964
0.011714466	-1.6685019	-0.013449523	-0.12317395
0.011754379	-1.1446828	-0.014139957	-0.11695964
0.011793471	-0.88968358	-0.014461613	-0.12151751
0.011831265	-0.80492499	-0.013588664	-0.11644102
0.01186581	-0.68936584	-0.013711457	-0.11759397
0.011900954	-0.88692206	-0.013965692	-0.11888411
0.011933987	-0.79300324	-0.01430768	-0.10831381
0.01197214	-0.77875714	-0.014059024	-0.11134557
0.012002546	-0.63513247	-0.013825885	-0.10942012
0.012039714	-0.62812831	-0.013752035	-0.13266635
0.012076927	-0.70635077	-0.014126303	-0.11869633
0.012112801	-0.51203358	-0.013888533	-0.10826663
0.012149094	-0.62769011	-0.013924846	-0.1313649
0.012186084	-0.59099368	-0.013848149	-0.1256736
0.012212958	-0.57411433	-0.01345833	-0.11330219
0.012249093	-0.65913781	-0.013782492	-0.14756503
0.012285729	-0.45908666	-0.013932931	-0.13995025
0.012322589	-0.46795315	-0.014055808	-0.13339546
0.012359711	-0.43308122	-0.014253195	-0.13363239
0.012398177	-0.52046051	-0.013700966	-0.14060284
0.012435972	-0.57899078	-0.013866495	-0.12076501
0.012473711	-0.65852086	-0.013212198	-0.1340777
0.012502011	-0.553807	-0.013918884	-0.1061151
0.012539179	-0.63443725	-0.013969198	-0.11546305
0.0125767	-0.47538823	-0.014112057	-0.10684035
0.012614222	-0.62593944	-0.013760347	-0.12303104
0.012653337	-0.67777878	-0.014302888	-0.11567588
0.012681633	-1.1039394	-0.014291675	-0.12776442
0.012722164	-0.6074558	-0.014948103	-0.10695367
0.012763548	-0.61564432	-0.014953523	-0.10539477
0.012795016	-0.71786085	-0.014125569	-0.10298792
0.01283281	-0.83445417	-0.015354111	-0.12815481
0.012876698	-0.63460455	-0.015047703	-0.11832918
0.012909545	-0.72944393	-0.014566703	-0.11722072
0.012951349	-0.64218772	-0.014980281	-0.097787311
0.012997935	-0.51154073	-0.013999564	-0.11658523
0.013035376	-0.60451653	-0.014041766	-0.11458007
0.0130776	-0.71616317	-0.015292024	-0.10907245
0.013110765	-0.72167046	-0.014492375	-0.11704931
0.01315406	-0.86124201	-0.015309899	-0.12763805
0.013192175	-0.74267981	-0.014059599	-0.12691424
0.013231916	-0.8726846	-0.014688795	-0.12769795
0.013272446	-0.81013354	-0.014146718	-0.12442049
0.013316517	-0.78489041	-0.014235293	-0.12539218
0.013353	-0.92379289	-0.013910494	-0.11773643
0.013395808	-0.91048329	-0.014644624	-0.12653938
0.013437447	-0.73176287	-0.01495622	-0.11392028
0.01347531	-0.6502276	-0.015188557	-0.1096942
0.013513104	-0.81469992	-0.015301015	-0.11710477
0.013550899	-0.79086325	-0.014817665	-0.12613946
0.013588693	-0.83343343	-0.0143182	-0.12686603
0.013634625	-0.9311244	-0.013680673	-0.10103478
0.013679838	-0.8946683	-0.014088279	-0.1175432
0.013712637	-0.56417876	-0.014726377	-0.1149511
0.013755281	-0.65624129	-0.014815146	-0.1267063
0.013793758	-0.64599015	-0.01440348	-0.11989549
0.013836866	-0.99862162	-0.014522027	-0.13660242
0.013873919	-0.69811164	-0.014411242	-0.098368976
0.013909943	-0.57188244	-0.01602421	-0.090408629
0.013950847	-1.1307625	-0.014448852	-0.11121743
0.013985531	-0.83011619	-0.014411807	-0.084351109
0.014023325	-1.1056526	-0.014337469	-0.11241806
0.014058384	-0.68544792	-0.01434147	-0.098896214
0.014097062	-1.1771374	-0.014548368	-0.11466922
0.01413688	-0.87522409	-0.014041892	-0.12018189
0.01418361	-0.60260664	-0.013835607	-0.1169344
0.014222571	-0.56709068	-0.015036597	-0.14136835
0.014269318	-0.52352516	-0.01396808	-0.12011298
0.014325678	-0.85043751	-0.013928436	-0.11887876
0.014363473	-1.0770699	-0.014781791	-0.15028599
0.014401461	-0.82607161	-0.014655021	-0.14507987
0.014457958	-0.95372891	-0.013781862	-0.15292429
0.014498807	-0.68223688	-0.014666652	-0.13670368
0.014551708	-0.4806779	-0.01425073	-0.13324823
0.014592434	-0.49016085	-0.014441177	-0.13698402
0.014646929	-0.5359934	-0.01386699	-0.10875831
0.014698982	-0.71852101	-0.014788749	-0.13723218
0.014741414	-0.52445217	-0.014139801	-0.14863091
0.014791371	-0.46747861	-0.01475854	-0.15580635
0.014835899	-0.49446155	-0.014582662	-0.11594302
0.01489259	-0.45116977	-0.014898583	-0.096395767
0.014934024	-0.47302417	-0.014846627	-0.100458
0.0149804	-0.45160135	-0.014618153	-0.088635633
0.015023464	-0.54207035	-0.015260429	-0.08775455
0.015073815	-0.53255153	-0.01440202	-0.08739475
0.015111014	-0.57852887	-0.014673903	-0.10810819
0.015155261	-0.44297553	-0.015210851	-0.10932412
0.015199096	-0.4289284	-0.013988383	-0.091770063
0.015251635	-0.49798543	-0.014493819	-0.096528892
0.015299272	-0.42926295	-0.014781376	-0.093176948
0.01534612	-0.46472699	-0.013766883	-0.080656702
0.01539653	-0.62082502	-0.013795624	-0.13028478
0.015444639	-0.75754677	-0.013013484	-0.10723709
0.015494904	-0.72709402	-0.013292997	-0.11660718
0.015536241	-0.5862356	-0.013491762	-0.10357627
0.015593965	-0.68331166	-0.01274153	-0.098676319
0.015642115	-0.87827937	-0.013087292	-0.11926049
0.015692682	-0.75954609	-0.012944469	-0.12643399
0.015742958	-0.77935286	-0.012944289	-0.10323705
0.015791399	-0.76944977	-0.012532289	-0.076411517
0.015844382	-1.2077641	-0.01331053	-0.11737515
0.015890117	-0.94070603	-0.0131122	-0.10280877
0.015939502	-0.80912863	-0.012958889	-0.11034114
0.01598862	-0.87122443	-0.012980762	-0.086133421
0.016026414	-0.45416588	-0.012727757	-0.075882175
0.016080088	-1.022107	-0.012612279	-0.08799515
0.016120562	-1.000254	-0.012269161	-0.10416572
0.016171884	-0.89142516	-0.012522692	-0.10784432
0.016218333	-0.88585777	-0.01247479	-0.11680949
0.016267388	-0.86646858	-0.012329196	-0.10599924
0.016308162	-0.5704164	-0.012758567	-0.098013706
0.016349836	-0.63580252	-0.011609818	-0.10307004
0.016395427	-0.82724612	-0.011952418	-0.10429611
0.01644463	-0.65486148	-0.013368695	-0.10260923
0.016490883	-0.78179187	-0.012285896	-0.11405625
0.016536635	-0.74207053	-0.012319122	-0.11059321
0.016581137	-1.0974183	-0.011982428	-0.14241009
0.016631121	-0.88412517	-0.0119715	-0.14790244
0.016680483	-0.62397838	-0.011914726	-0.11452302
0.016725606	-0.93667039	-0.011598675	-0.13593455
0.016782297	-0.78653105	-0.012169121	-0.12883378
0.016837825	-1.5310287	-0.01252107	-0.14745091
0.016882569	-0.80526425	-0.012162075	-0.1274643
0.016933474	-0.65728874	-0.012007253	-0.1298838
0.016984094	-0.65728874	-0.011892632	-0.11390317
0.017027959	-0.69690145	-0.011828549	-0.12945514
0.017080907	-1.262788	-0.011888903	-0.12346582
0.017132551	-1.139184	-0.012158734	-0.12491189
0.017179136	-1.2549216	-0.012383284	-0.13692443
0.01723241	-5.9679909	-0.012676127	-0.18137843
0.017281259	-3.1517893	-0.012227046	-0.15552917
0.017337329	-0.84815017	-0.011464888	-0.11649433
0.017385683	-0.58751997	-0.011838122	-0.09730545
0.017436479	-0.62325666	-0.011419082	-0.098629992
0.017481489	-0.61039798	-0.012037185	-0.09839553
0.01753818	-0.59592118	-0.011879043	-0.10513127
0.017578779	-0.67596846	-0.011616381	-0.10458123
0.017642849	-0.61683308	-0.011807845	-0.094309729
0.017689356	-0.72735234	-0.012421163	-0.10579609
0.017765744	-0.63830769	-0.012288747	-0.056895162
0.017840533	-0.71881276	-0.012080474	-0.062708149
0.017909804	-0.78103755	-0.011518041	-0.054723848
0.017991461	-0.67152682	-0.012313506	-0.060821848
0.018067298	-0.67152682	-0.011771271	-0.083652309
0.018142886	-0.50545889	-0.011508088	-0.074735163
0.018218474	-0.49976426	-0.011469807	-0.082516257
0.018303472	-0.49976426	-0.012323551	-0.081117903
0.018373845	-0.53294975	-0.011650311	-0.078234553
0.018456764	-0.39130736	-0.012044042	-0.068238545
0.018516691	-0.29596981	-0.011573579	-0.056935739
0.018577519	-0.30991761	-0.011729125	-0.055186093
0.018653107	-0.25639	-0.010866445	-0.043698698
0.018709798	-0.3773247	-0.011661163	-0.060024513
0.018780998	-0.19001412	-0.011383542	-0.053979336
0.018842078	-0.20930434	-0.011478406	-0.052330929
0.018918132	-0.31471818	-0.012162691	-0.070081323
0.019055727	-0.51012898	-0.011574389	-0.077449396
0.019193322	-0.8170535	-0.011427174	-0.090711328
0.019329656	-0.33290112	-0.011669198	-0.06551844
0.019468722	-0.49825567	-0.012238348	-0.076045337
0.019608627	-0.22495915	-0.01223371	-0.063491708
0.019724795	-0.1651492	-0.011665841	-0.052641774
0.019841173	-0.18401967	-0.012332443	-0.047638346
0.0199857	-0.31352623	-0.010841747	-0.058302418
0.020176232	-0.28201529	-0.011218619	-0.056247864
0.02032223	-0.29348121	-0.011412375	-0.05787329
0.020471588	-0.22049218	-0.011302048	-0.049920067
0.020621577	-0.25722148	-0.010975974	-0.053134323
0.020746568	-0.18480174	-0.011134247	-0.045361086
0.020879331	-0.15487466	-0.011561946	-0.042316102
0.020993054	-0.16095248	-0.16095248	-0.16095248
0.021496954	-0.18120407	-0.18120407	-0.18120407
0.021768201	-0.69397469	-0.69397469	-0.69397469


==> graphics/data/performance_todalattice_net=20_10_ROM_Proj.dat <==
0	-262.9833	-0.6179215	-3.8971079
0.00016826408	-262.9833	-0.6179215	-5.4672034
0.00027756491	-571.59581	-0.93478864	-12.024969
0.00042066021	-7.4673935e+08	-0.98940678	-188.03028
0.00054934722	-128682.52	-0.30056001	-10.36294
0.00067401146	-1.6865302	-0.31566878	-0.87550867
0.00079510783	-1.6206145	-0.34611256	-0.85152553
0.00092545245	-2.4250313	-0.38073109	-0.91979005
0.0010553249	-5.401245	-0.39563746	-1.0895912
0.0011778486	-2.8436837	-0.39860532	-0.93580147
0.001315542	-1.57759	-0.39964794	-0.87288168
0.0014311941	-1.5352802	-0.39871579	-0.8470126
0.0015618688	-4.0175886e+09	-0.39252335	-65.146546
0.0016826408	-1.3003446	-0.38950793	-0.80510993
0.0017926067	-1.2525526	-0.3903703	-0.81878092
0.0018938023	-1.2488582	-0.3822223	-0.6950459
0.0019949978	-709674.72	-0.38323162	-11.339883
0.0020911687	-7.7362087e+08	-0.3779458	-678.7092
0.0021874331	-499977.84	-0.37996077	-76.74002
0.0022811961	-1.2901221	-0.37751364	-0.82806571
0.00239978	-1.335016	-0.37724082	-0.83764186
0.0025239612	-1.5541857	-0.37221639	-0.97806468
0.0026465044	-1.6611755	-0.37323782	-0.98027586
0.0027763574	-5.6556097e+12	-0.79671298	-434.9304
0.0029141842	-7.4773158e+09	-0.79671174	-115.36467
0.0030464677	-21197076	-0.79671174	-36.056628
0.0031740644	-119327.78	-0.79669549	-12.646129
0.0033086123	-420574.36	-0.79671619	-16.508565
0.0034415599	-3369.6286	-0.79668819	-6.265051
0.0035861772	-429.8748	-0.79668819	-4.2399275
0.0037095394	-72.67834	-0.7967192	-3.3509809
0.0038483219	-16.959328	-0.79671098	-2.5131888
0.0039689356	-5.642546	-0.79672506	-2.0590546
0.00412247	-4.6497552	-0.79672506	-1.5476091
0.004249249	-4.913544	-0.49204345	-1.2877269
0.0043748661	-5.0372699	-0.39879663	-1.2392133
0.0045113936	-5.2174376	-0.32909198	-1.1990174
0.0046491627	-5.5564092	-0.30684063	-1.2006855
0.0047770562	-6.8746971	-0.29226023	-1.2426317
0.0049094742	-8.9275666	-0.28337798	-1.3064965
0.0050479225	-6.6657047e+12	-0.79672862	-626.40558
0.0051879581	-5.69293e+08	-0.79672862	-97.7114
0.0053190304	-543091.41	-0.79669197	-24.425813
0.0054510677	-2720.071	-1.2715194	-13.830815
0.0055975591	-153.37143	-1.2845342	-13.397305
0.0057209788	-20.660516	-0.82728055	-3.2790578
0.0058760878	-10.261804	-0.82728055	-1.8946122
0.0060071601	-10.302801	-0.79175697	-1.8013798
0.0061382324	-10.117018	-0.45762244	-1.5021955
0.0062856888	-10.129803	-0.31898196	-1.4003019
0.0064192932	-10.17796	-0.29849741	-1.3663157
0.0065622992	-10.322956	-0.27563213	-1.3467078
0.0066952898	-10.361679	-0.26364224	-1.334648
0.0068321447	-5.0661758e+10	-0.79485772	-242.26955
0.0069829594	-2.7562222e+09	-0.79660552	-135.42735
0.0071270574	-4892752.9	-0.79637461	-37.937258
0.0072831877	-1528.9039	-0.79637461	-7.5294898
0.0074219701	-3018.2731	-0.79616137	-8.5987839
0.0075607526	-67.93251	-0.79649939	-4.0179635
0.0076995351	-9.9280094	-0.79923237	-2.2444578
0.0078383175	-10.421733	-0.7952483	-2.7731238
0.0079925439	-9.7788885	-0.7952483	-2.2292327
0.0081332302	-9.677202	-0.79601572	-1.7731805
0.0082893605	-9.6209691	-0.76211848	-1.7419411
0.0084149028	-9.5213791	-0.50075362	-1.6064993
0.0085669254	-9.4526534	-0.38349837	-1.531205
0.0087230557	-9.4188334	-0.33261591	-1.5045942
0.0088618381	-9.3212202	-0.28751688	-1.4705092
0.0090006206	-9.2547721	-0.28066743	-1.4984979
0.0091612281	-9.2303245	-0.27132075	-1.498744
0.0093128811	-9.1962482	-0.26205482	-1.4722213
0.0094343158	-9.1693761	-0.26311679	-1.4685424
0.0095962286	-8.4807426e+12	-1.0886825	-727.09944
0.0097593168	-1569530.9	-1.0894938	-31.995486
0.0099075254	-1181651.6	-1.0894938	-29.752192
0.010035706	-3124.2203	-1.0924507	-9.011516
0.010200511	-120.74845	-1.0814221	-4.7053183
0.010348241	-8.8657653	-1.0814221	-2.216381
0.010506154	-8.8182289	-1.0905838	-2.0596684
0.010674656	-8.7746052	-0.77793627	-1.6891663
0.010809867	-8.7194135	-0.42266615	-1.4862496
0.010960172	-8.7134198	-0.35563861	-1.4412116
0.011116089	-8.6052642	-0.30853031	-1.4038406
0.011262582	-8.5681842	-0.28491328	-1.3809546
0.011417261	-8.5604866	-0.27487428	-1.3634754
0.011573879	-8.542625	-0.27274296	-1.3515848
0.011720371	-8.5113329	-0.27385707	-1.3010208
0.011862618	-8.4815846	-0.26903233	-1.3212766
0.012022679	-8.4792625	-0.26157606	-1.3302677
0.012191182	-8.4151117	-0.26504868	-1.331365
0.012324653	-8.4073513	-0.25836096	-1.3267147
0.012471146	-8.3407043	-0.25502684	-1.3120274
0.012632048	-8.2633765	-0.25410659	-1.3030438
0.01278807	-2.2560127e+13	-1.0861977	-804.084
0.012935681	-1.3518254e+13	-1.0851756	-727.37542
0.013086993	-4.5053716e+10	-1.0926264	-230.32743
0.013241196	-4.5342647e+09	-1.101971	-145.48378
0.013395398	-1.3218909e+10	-1.0948923	-183.70676
0.013549601	-74016546	-1.1026048	-65.182048
0.013713523	-88150880	-1.095189	-67.160736
0.013876211	-118583.97	-1.0899537	-17.936575
0.014031485	-1438.1265	-1.1049012	-7.4370729
0.014193916	-597.29592	-1.0902142	-6.1949827
0.014359165	-84.978904	-1.0799729	-4.1896685
0.014494093	-74.664236	-1.1104711	-4.1026803
0.014648296	-40.74025	-1.1133354	-3.6427945
0.014807239	-7.93108	-1.1302522	-2.5666169
0.014974851	-7.9384406	-1.1391224	-2.4744597
0.015143767	-7.9375497	-0.99523516	-1.7331848
0.015284382	-7.9209767	-0.70690471	-1.612129
0.01542347	-7.9271476	-0.35633458	-1.4161092
0.015582244	-7.899025	-0.57143389	-1.5543066
0.01574699	-7.9033526	-0.45030389	-1.466313
0.015901193	-7.8951643	-0.34845044	-1.3947173
0.016066748	-7.9004838	-0.31146639	-1.3713832
0.016228874	-7.8925078	-0.29214531	-1.3507205
0.016383076	-7.886124	-0.27353894	-1.3356892
0.01653672	-7.8912599	-0.26300788	-1.324315
0.01671026	-7.8686399	-0.25877996	-1.3167595
0.016845684	-7.876656	-0.24644631	-1.3122678
0.017000851	-7.8821652	-0.24724019	-1.3616549
0.017162936	-9.3692427e+10	-1.129294	-282.01446
0.017320822	-16930292	-1.1344733	-50.11699
0.017491195	-11024759	-1.1344733	-46.298731
0.017644647	-6.8290758e+09	-1.1063247	-165.78569
0.01780656	-3409276.3	-1.0974417	-36.133708
0.017968473	-1.5221175e+08	-1.0974417	-77.538963
0.018110147	-29533.024	-1.0831919	-14.127861
0.018292299	-28975.397	-1.0831919	-14.170549
0.01844567	-686.12883	-1.1015236	-6.7177875
0.018595885	-269.33707	-1.0963726	-5.4274149
0.018778037	-11.270963	-1.0963726	-2.9257728
0.018931297	-65.361895	-1.0957096	-4.1694074
0.0190998	-7.8289394	-1.0957096	-2.4258206
0.019266237	-13.145069	-1.0947491	-3.0118553
0.019425689	-7.8385182	-1.0927905	-2.0826523
0.019587602	-7.8373391	-0.42244635	-1.4788112
0.019747228	-7.8354313	-0.37285033	-1.3984412
0.019920769	-7.8416202	-0.26223204	-1.3034476
0.02007334	-7.8600286	-0.24175335	-1.2740832
0.020215014	-7.8411887	-0.23352239	-1.2779545
0.020397166	-7.8304326	-0.23001	-1.2825558
0.020541731	-1.0780965e+14	-1.0991156	-1134.7414
0.020711354	-1.5076123e+08	-1.0991156	-73.894647
0.020880013	-7156407.1	-1.0970489	-40.611667
0.021048785	-181885.09	-1.1148687	-19.38846
0.021219259	-2.0062323e+08	-1.1148687	-77.774662
0.021369538	-44969.262	-1.0945617	-14.501599
0.021548126	-1952.132	-1.1012968	-7.791681
0.021706926	-1708.489	-1.1012968	-7.5382792
0.021874331	-604.14897	-1.0896021	-6.0807632
0.022046172	-19.311434	-1.0896021	-3.0580618
0.022210859	-21.213606	-1.1006486	-3.1373347
0.022368489	-8.1775783	-1.1000976	-2.2862596
0.022547387	-8.2655504	-1.1000976	-1.7876902
0.022703461	-8.3493425	-1.0889319	-1.8672117
0.022873084	-8.4397425	-0.72047341	-1.5872488
0.023044506	-8.5092641	-0.38201434	-1.393718
0.02321233	-8.5416708	-0.3414473	-1.3453414
0.023381953	-8.6372788	-0.29720123	-1.303128
0.023530373	-8.729231	-0.2677521	-1.2707117
0.023721199	-8.8497053	-0.28528687	-1.2991668
0.023869619	-8.9343486	-0.26655947	-1.2925562
0.024018039	-9.0045322	-0.27145924	-1.3026768
0.024208865	-9.110942	-0.23836222	-1.2690001
0.024357285	-9.1126795	-0.26151233	-1.2904145
0.024526908	-9.1645706	-0.23495215	-1.2645624
0.024696531	-9.1340528	-0.2418566	-1.2688354
0.024866154	-9.1218329	-0.23374759	-1.2609564
0.025035777	-9.1649349	-0.23468977	-1.2609285
0.0252054	-9.1845241	-0.23800871	-1.2606293
0.02535382	-9.1791072	-0.2274068	-1.2548656
0.025523443	-9.1811586	-0.23940726	-1.2628341
0.025671863	-9.2000428	-0.2226871	-1.2452763
0.025862689	-9.2167066	-0.22429126	-1.2482901
0.026011109	-9.2803654	-0.22632961	-1.2508165
0.02617692	-8.9178301e+11	-1.0733369	-414.45249
0.02635421	-5.4453328e+11	-1.0677828	-375.59223
0.026515326	-3.7030857e+12	-1.0650998	-550.07922
0.026684056	-2.4141452e+10	-1.0764773	-201.57763
0.026862408	-28635983	-1.0698224	-52.397128
0.027035948	-141194.26	-1.0611309	-18.10368
0.027209489	-52464508	-1.0557865	-59.104259
0.027370021	-8229.7923	-1.06318	-10.254468
0.027547354	-7679.3843	-1.0655651	-10.130167
0.027724687	-78.14864	-1.063496	-4.0490655
0.027879854	-216.47691	-1.0598655	-4.9675077
0.028057187	-65.022117	-1.0580244	-3.9099875
0.02823452	-106.68195	-1.0588058	-4.3265319
0.028389686	-62.93541	-1.0596402	-3.9042884
0.028567019	-151.61	-1.0576858	-4.6652266
0.028744353	-80.371152	-1.0670562	-4.1235464
0.028899519	-17.177297	-1.0596263	-3.0295794
0.029090672	-10.304559	-1.0610646	-2.2700324
0.029254185	-10.425731	-1.0610646	-2.5210071
0.029409352	-143.83997	-1.0592554	-4.6481015
0.029586685	-10.499222	-1.0592554	-2.4318071
0.029764018	-10.613705	-1.0599433	-2.3562459
0.029919185	-10.678629	-1.0652824	-1.9352052
0.030096518	-10.80821	-1.0652824	-1.8532197
0.030273851	-10.860365	-1.0652242	-1.8192739
0.030429332	-10.950205	-0.83214427	-1.6781952
0.030606351	-11.057545	-1.0574241	-1.9060022
0.030783684	-11.180761	-0.36542211	-1.4313663
0.030960591	-11.230702	-0.28755241	-1.3664156
0.031116183	-11.390761	-0.29143694	-1.3757746
0.031293516	-11.456523	-0.27784517	-1.361983
0.031465383	-11.578227	-0.26956894	-1.3592137
0.031633648	-11.582606	-0.24611041	-1.3326936
0.031801912	-11.696945	-0.24185401	-1.3297036
0.031980682	-11.748176	-0.24085454	-1.3303841
0.03213844	-11.803201	-0.24047058	-1.3295257
0.032306704	-11.829881	-0.23451153	-1.3241276
0.032490515	-11.866099	-0.2342982	-1.3245578
0.032645682	-11.717519	-0.23077251	-1.3152151
0.032823015	-11.681649	-0.24069589	-1.3243244
0.033001312	-11.674795	-0.23166137	-1.3142333
0.033160333	-11.722076	-0.23174807	-1.3176338
0.033341521	-11.667813	-0.2326313	-1.319191
0.033524637	-2.0940708e+13	-1.0654994	-813.40785
0.033683659	-8.1121269e+11	-1.0634147	-424.48252
0.033868702	-8.0675977e+10	-1.0634147	-268.26583
0.034030615	-2335873.7	-1.0648496	-33.211026
0.034215658	-105.13561	-1.0638428	-4.492517
0.034400701	-380535.26	-1.0624872	-23.151471
0.034562614	-1048935.6	-1.0632014	-28.349217
0.034746533	-7780024.3	-1.0637846	-42.314861
0.034914797	-1113.9664	-1.0648827	-7.2157378
0.035083061	-14.300119	-1.0657754	-3.0166846
0.035263196	-179.98797	-1.0656679	-5.0032485
0.03544157	-489.81617	-1.0656679	-6.1093086
0.035603483	-19.234815	-1.063604	-3.2006184
0.035781583	-10.962299	-1.063604	-2.6466998
0.035950439	-10.953521	-1.0625087	-2.5199707
0.036118589	-10.901085	-1.0654764	-2.569922
0.036297395	-10.83966	-1.0666141	-2.4769212
0.036482438	-10.702638	-1.0647775	-1.8333719
0.036644351	-10.643637	-1.068251	-1.8819531
0.036829394	-10.59848	-0.85535873	-1.7003021
0.037011084	-10.531439	-0.57501884	-1.5583884
0.037176351	-10.492784	-0.34533638	-1.411513
0.037354626	-10.471773	-0.49980812	-1.5180893
0.037523307	-10.368795	-0.29752301	-1.3654363
0.037691155	-10.340239	-0.32116385	-1.3889678
0.037870263	-10.295216	-0.2803529	-1.3616678
0.038032176	-10.222769	-0.26457276	-1.3507675
0.038225871	-10.15814	-0.27887271	-1.361066
0.038399412	-10.050085	-0.25999554	-1.3338868
0.038564175	-10.054716	-0.26707422	-1.3374661
0.038749218	-9.9803458	-0.25183293	-1.3293174
0.038920034	-9.9718613	-0.24110505	-1.3248869
0.039093575	-9.9018488	-0.23844676	-1.3289613
0.039281218	-9.8534126	-0.24249054	-1.334761
0.039443131	-9.8653182	-0.24810756	-1.3440443
0.039614198	-9.7973622	-0.24550863	-1.3409814
0.039797797	-9.813764	-0.23784874	-1.3355962
0.039965492	-12939575	-1.0690609	-46.962573
0.040134821	-7.6102983e+08	-1.067399	-106.00444
0.040324014	-1.0336247e+09	-1.067399	-112.68531
0.040499664	-1408249.1	-1.0724837	-29.566447
0.040668166	-5082200.2	-1.0690014	-37.669219
0.040854086	-3209.4275	-1.0690014	-8.6337089
0.041046839	-918.78613	-1.0705792	-6.7685553
0.041215498	-5331.2845	-1.0702199	-9.5815736
0.041392964	-3827.9178	-1.0702199	-8.8900952
0.041576911	-13.527022	-1.0818686	-2.8792799
0.04174557	-17.489398	-1.0693927	-3.1125363
0.041938324	-13.72662	-1.0693927	-2.9650076
0.042130542	-9.5893079	-1.0685645	-2.3781054
0.042299736	-181.00718	-1.0757402	-4.9848902
0.042477624	-9.4741698	-0.63417959	-1.6071535
0.042651165	-9.5126414	-1.0753904	-2.7142724
0.042824706	-31.87642	-1.0743009	-3.5220374
0.042998467	-9.5836611	-1.0748866	-2.4344526
0.043171788	-9.5834941	-1.0753515	-2.0746731
0.04335988	-9.557755	-1.0695515	-1.9086353
0.043532715	-9.5196178	-1.0695515	-1.8566587
0.043701218	-9.4995181	-1.0693855	-1.8714135
0.043893506	-9.4456181	-0.39065768	-1.4561586
0.044082705	-9.502525	-0.37593168	-1.4433251
0.044251365	-9.4000994	-0.77870511	-1.6720719
0.044421718	-9.2677184	-0.56700243	-1.5607626
0.044612777	-9.4453047	-0.71566808	-1.6384026
0.044781437	-9.4202966	-0.2980133	-1.3748906
0.044973017	-9.3826661	-0.3631476	-1.4256952
0.045166943	-9.4382971	-0.33522277	-1.4064557
0.045335603	-9.378727	-0.27816644	-1.3530606
0.045513598	-9.3832342	-0.32730079	-1.3953195
0.045688132	-9.3949888	-0.2555568	-1.3294301
0.045861673	-9.4007641	-0.25358608	-1.3280896
0.046035214	-9.3572467	-0.25827016	-1.3277649
0.046228051	-9.3241368	-0.24785185	-1.3194449
0.04639671	-9.3531801	-0.25084291	-1.3235143
0.046566333	-2.1399372e+12	-1.0702968	-510.13429
0.046740775	-15592720	-1.0680628	-47.789654
0.046937383	-9.2846702	-0.246132	-1.3154136
0.047113943	-2.0400625e+14	-1.0670807	-1265.9633
0.047282412	-9.22609	-0.24470007	-1.3110027
0.047478057	-2.431737e+11	-1.0682189	-329.45271
0.04767262	-1.1352883e+12	-1.0626578	-445.86001
0.047849107	-13646.918	-1.0630255	-11.64269
0.048030936	-6.3708597e+14	-1.0643764	-1584.5435
0.04820766	-9.163328	-0.25059521	-1.3138907
0.048378018	-1.3665772e+08	-1.0658275	-73.496975
0.048574824	-3.0679485e+09	-1.0584705	-136.57394
0.048752956	-2134124.7	-1.0613614	-31.809496
0.048924807	-17448199	-1.0586124	-48.495051
0.049100077	-9.3015017e+12	-1.0665676	-677.14914
0.049299576	-7.8977336e+08	-1.0591096	-103.49695
0.049474018	-1.9975317e+11	-1.0597989	-311.59024
0.04964846	-626783.21	-1.0564042	-24.624525
0.049848924	-1700.6105	-1.0586566	-7.5389064
0.050026657	-341.87301	-1.0566621	-5.4569855
0.050200198	-20275.476	-1.0556074	-12.298698
0.050395093	-8.4416573	-1.0546309	-2.4451085
0.050575604	-94.456018	-1.057486	-4.1360669
0.05075101	-1627.7259	-1.05482	-7.2537917
0.050946841	-13.657215	-1.0578322	-2.7643532
0.051126879	-7.3669689	-1.055271	-1.9093515
0.051302284	-7.1055669	-1.0559447	-2.0431045
0.05147769	-7.0652229	-1.0569774	-2.3680036
0.051675296	-7.866433	-1.0555036	-2.4025585
0.051848837	-6.5741353	-1.0546594	-1.6267955
0.052022378	-6.4034005	-1.0521726	-1.7804969
0.052229428	-6.1941938	-0.38629017	-1.302454
0.052404834	-6.2415669	-1.0522924	-1.8398485
0.05258024	-6.2493712	-1.0511423	-1.7956855
0.052780703	-6.1745452	-1.05229	-1.7698448
0.052956109	-6.1397283	-0.50796659	-1.3969035
0.053131514	-6.1438059	-1.0534396	-1.8040576
0.05330692	-6.1603843	-0.72331496	-1.4984954
0.053497476	-6.1046832	-0.42092533	-1.3428296
0.053671017	-6.1446149	-0.41870936	-1.3431082
0.053844558	-6.0986579	-0.63024365	-1.4550875
0.0540336	-6.0492752	-0.36096285	-1.2989319
0.054209006	-6.0822762	-0.3407558	-1.2861233
0.054409469	-6.0696774	-0.27090536	-1.2264013
0.054601695	-6.0994527	-0.30505673	-1.256689
0.054769959	-6.0259911	-0.28583106	-1.237828
0.054960744	-6.0407563	-0.2705655	-1.2248632
0.055146116	-6.0588674	-0.25627076	-1.2121207
0.055319657	-6.0599131	-0.26792973	-1.2235859
0.055496419	-6.0447966	-0.25379111	-1.2086729
0.055666739	-4.501834e+10	-1.0546421	-214.46101
0.055863675	-2.0537024e+14	-1.0537113	-1156.9876
0.05604691	-501737.54	-1.0522052	-21.843996
0.056228098	-425977.47	-1.0534497	-21.167684
0.056436272	-1.8505694e+10	-1.0533586	-179.26474
0.056618424	-48186180	-1.0536616	-54.415445
0.056794755	-113372.22	-1.0532801	-16.195461
0.056981764	-13.041054	-1.0535635	-2.6352055
0.057163916	-441.86913	-1.0517612	-5.3325957
0.05734995	-1252.2992	-1.0564414	-6.5589978
0.057546316	-5.7787861	-0.64339923	-1.4407017
0.05771458	-3.324944e+08	-1.0547947	-79.297931
0.057918545	-9.0679436	-1.0518746	-2.4182861
0.058096312	-116.34863	-1.0533905	-3.9343412
0.058282849	-4.7814179	-0.37864477	-1.2448892
0.058471769	-4.723516	-0.37952496	-1.2409312
0.058647153	-4.6910387	-0.38792446	-1.2371037
0.058855327	-4.5972368	-0.31011239	-1.1805734
0.059037479	-4.5349962	-0.4945059	-1.2756666
0.059219631	-4.4848132	-0.5907751	-1.3096515
0.059397869	-4.3163292	-0.67875941	-1.3652699
0.059583935	-4.2400051	-0.33792885	-1.1879921
0.059766087	-4.0180839	-0.29390844	-1.143363
0.059948239	-3.8435822	-0.32638132	-1.1544914
0.06015441	-3.7081104	-0.3380613	-1.1536505
0.060338564	-3.6343435	-0.30205712	-1.123658
0.060520716	-3.6150522	-0.28338635	-1.1087907
0.060702868	-3.5854789	-0.29063252	-1.1110688
0.06088851	-3.6022635	-0.28966014	-1.1129827
0.061067172	-3.654865	-0.31760731	-1.1412836
0.061250288	-3.7633213	-0.27018422	-1.107269
0.061462317	-3.7919537	-0.28251337	-1.1164872
0.061644469	-3.784814	-0.28160248	-1.1166509
0.061827585	-3.8379959	-0.28679386	-1.124236
0.0620107	-1.2923495e+10	-1.0524064	-151.84545
0.062195744	-3.897778	-0.27171507	-1.1139737
0.062383678	-45440.421	-1.055407	-12.324289
0.062586871	-663155.23	-1.0531838	-21.095472
0.062762503	-5317974.5	-1.0552443	-32.105678
0.062949409	-501850.29	-1.0541571	-20.013854
0.063138308	-3.916307	-0.54271922	-1.2827406
0.063351427	-3.9660878	-1.0581635	-1.9090006
0.063519691	-3.9425506	-1.0553714	-1.6089579
0.063731988	-51.09258	-1.0552366	-3.1757414
0.063920887	-3.8885669	-1.0559493	-1.4787086
0.064090065	-110.62811	-1.0533933	-3.7084315
0.06427688	-4.1493717	-1.0523875	-1.924267
0.064487582	-3.9342772	-1.0517279	-1.6261636
0.06467648	-3.9147397	-0.36938019	-1.1888178
0.06486441	-3.890468	-0.61225778	-1.3162316
0.065037951	-3.8640649	-0.57448269	-1.2944443
0.065243175	-3.9035354	-1.0576692	-1.9032208
0.065432073	-3.8731199	-1.050185	-1.7731135
0.065620972	-3.9055484	-1.049904	-1.7809397
0.06580987	-3.8746627	-1.0504711	-1.5594952
0.065992427	-32.799388	-1.0499949	-2.9122108
0.066187667	-3.8776344	-0.46854536	-1.2535388
0.066380181	-3.8614679	-0.802778	-1.3936981
0.066565463	-3.8256207	-0.33593404	-1.1622274
0.066773361	-3.7902217	-0.39043795	-1.1951185
0.066946902	-3.8021145	-0.28884118	-1.1257815
0.067134086	-3.7584367	-0.37245467	-1.1823507
0.067305633	-3.7457397	-0.28817027	-1.1221829
0.067514774	-73742648	-1.0676955	-54.055364
0.067726293	-3.9723804e+11	-1.0576974	-300.2962
0.067901377	-128635.8	-1.053555	-15.079801
0.068096889	-4156.6992	-1.0578126	-7.6088185
0.068292534	-3.6883224	-0.28801239	-1.1228495
0.068483482	-56.642528	-1.0491764	-3.2147605
0.068682312	-3.7265057	-1.0482766	-1.4597389
0.068855853	-6.1455003	-1.0509294	-2.0730664
0.069072406	-3.7770225	-0.30921854	-1.1448233
0.069242808	-17109657	-1.0540502	-40.396983
0.069463246	-2.5736913e+08	-1.048551	-69.713835
0.069648259	-3.9239063	-0.31002105	-1.1477624
0.069829594	-1.7295121e+10	-1.0557744	-162.3995
0.070044662	-4.0550084	-1.0536367	-1.7949476
0.07024418	-4.1795755	-1.0528111	-1.5230765
0.070420532	-16.885602	-1.0504828	-2.5922918
0.070650872	-4.3361916	-1.05437	-1.555286
0.070830179	-9.4375098	-1.0495398	-2.3334565
0.071007443	-27502563	-1.0545261	-45.966238
0.071229132	-4.5404886	-0.50318232	-1.300737
0.071428103	-11.094598	-1.0522139	-2.3880482
0.071605001	-4.6392751	-0.38695278	-1.2255417
0.071807392	-4.6546216	-1.0517234	-1.5165312
0.072009784	-4.6550162	-0.72485387	-1.3957105
0.072185291	-4.6621323	-0.53885005	-1.3166254
0.072385653	-4.6264563	-0.35716926	-1.2099731
0.072605952	-4.6777827	-0.33227627	-1.1976363
0.072792362	-4.6665323	-1.0518921	-1.7796761
0.072996681	-4.6229033	-0.32770323	-1.1927516
0.073194377	-4.6451192	-0.32039653	-1.1900791
0.073375441	-4.6324356	-0.33300538	-1.1976406
0.073578796	-8.6992531e+10	-1.0523003	-229.55451
0.073786006	-4.5986032	-1.0492868	-1.8538253
0.073986935	-161.23627	-1.0498912	-4.1092372
0.074200237	-4.566279	-0.41901688	-1.2503225
0.074372725	-4.5432038	-0.5057566	-1.2959193
0.074582705	-4.535471	-0.72817716	-1.3942847
0.074793385	-4.5272805	-0.38262499	-1.2269702
0.074980114	-78.111133	-1.0559975	-3.5566604
0.075190098	-1.4969426e+10	-1.0563764	-160.91732
0.075379757	-4.4572995	-0.61412227	-1.3444503
0.075577649	-16.828312	-1.069253	-2.617173
0.075797492	-4.4484866	-0.34874657	-1.200828
0.075971233	-21279044	-1.052681	-43.323612
0.076177112	-8.2687057e+08	-1.0505442	-90.051706
0.076391894	-1.1763681e+13	-1.052299	-609.26101
0.076578426	-4.5004594	-0.3489373	-1.2026879
0.076786213	-19560375	-1.0535374	-42.540977
0.076980818	-4.4625349	-0.74757921	-1.399825
0.077216053	-14.172639	-1.0533078	-2.5175925
0.077401478	-4.4285922	-0.36927622	-1.213035
0.07758614	-6712.7331	-1.0566918	-8.6081187
0.077802024	-4.4214963	-0.3865055	-1.2192843
0.078019835	-1.9483328e+12	-1.0530594	-424.18355
0.078227065	-4.4084177	-0.35588033	-1.2033307
0.078412808	-4.4409676	-0.5408601	-1.3111833
0.078610624	-273235.49	-1.0510978	-18.048906
0.078831723	-10.888152	-1.0533315	-2.3834941
0.079023116	-4.4343174	-1.0542917	-1.9425534
0.079252383	-194.8649	-1.0516959	-4.230884
0.079441391	-4.4334369	-0.57249417	-1.3281085
0.079661795	-4.3791881	-0.41159847	-1.2364796
0.079875705	-4.4060031	-0.40002135	-1.2327384
0.080090007	-180807.68	-1.0545532	-16.619854
0.08026634	-41810.764	-1.0537982	-12.412849
0.080483224	-4.3426058	-0.44008658	-1.2490991
0.080713564	-4.3682356	-0.41796831	-1.2382318
0.08091695	-4.3185073	-0.40778168	-1.2388008
0.081110636	-13.512295	-1.0543491	-2.4820854
0.081343868	-4.3448	-0.39693042	-1.2261158
0.081538559	-4.335359	-0.64046628	-1.3488576
0.081772744	-804.98289	-1.0555183	-5.6275239
0.081958196	-4.353107	-0.46174416	-1.2649374
0.082173671	-1408.5849	-1.0581632	-6.3150618
0.082375098	-4.3722888	-0.43675453	-1.3058196
0.082617665	-4.3931458	-0.42919889	-1.3034278
0.082825901	-4.3969892	-1.0613037	-1.7728473
0.083057445	-4.3982537	-0.44433871	-1.3139874
0.083299391	-200.73928	-1.0567025	-6.0639024
0.083520065	-4.4711076	-1.0631057	-1.6961391
0.083751358	-4.45177	-0.43733875	-1.314238
0.083973403	-4.4663288	-0.49751538	-1.3589066
0.084214229	-77182670	-4.4816577	-18598.557
0.084553212	-4.4605931	-0.87496004	-1.9755609
0.084872219	-4.5000382	-0.78750456	-1.8824985
0.085241342	-4.4905501	-0.47409328	-1.4590886
0.08558637	-6.8553423	-4.4380264	-5.5158127
0.086036409	-4.3899653	-0.39916216	-1.3237477
0.086386297	-4.398468	-0.41946878	-1.3583151
0.086739036	-88.000403	-88.000403	-88.000403
0.087441622	-2390.2392	-2390.2392	-2390.2392
0.088798606	-2.8826784	-2.8826784	-2.8826784
0.0913044	-2.9184401	-2.9184401	-2.9184401
0.093810194	-2.9466628	-2.9466628	-2.9466628
0.096315989	-2.8887707	-2.8887707	-2.8887707


==> graphics/data/performance_todalattice_net=400_300_FOM.dat <==
0	-1.372515e+10	-1.5428689	-276.18287
0.002082292	-627929.08	-0.13317031	-80.023991
0.0023843861	-6.1653646	-0.15770747	-1.3597909
0.0026011848	-2.6376163e+13	-1.7221023	-20940.255
0.0028208963	-13.246443	-0.41594886	-2.2553334
0.0031180434	-120.93698	-0.15150569	-2.9322647
0.0034092115	-3.3337642e+11	-1.4265372	-38794.108
0.0037654207	-9.3473017	-0.41870621	-1.438287
0.0040025551	-1877.1276	-0.2079553	-2.9962501
0.0042211979	-6415.1437	-1.4265372	-73.003086
0.0045006409	-197970.76	-0.23091872	-23.496828
0.0046883849	-19820218	-0.23091872	-288.84178
0.0049076555	-8930.1516	-0.10437659	-10.00697
0.0051194173	-5.0315101e+09	-0.093109574	-215.61507
0.005511398	-836132.35	-0.1651847	-46.92437
0.0058314964	-44685943	-0.14241252	-90.165895
0.0060692011	-670.5473	-1.4443052	-27.644973
0.0063062158	-5513025.8	-0.17873938	-93.398477
0.0065606099	-45.830792	-0.10006368	-4.041721
0.0068536214	-7000.3451	-0.087083796	-2.9082339
0.0070597832	-7000.3451	-0.076323795	-2.478663
0.0072609166	-5.0366268	-0.19559124	-1.1058836
0.0076338033	-139705.26	-0.17266893	-11.699521
0.0079433493	-21171.066	-0.1516534	-5.8295451
0.0082050934	-8.698153e+11	-0.1896019	-163.6695
0.0084954161	-1488033.3	-0.42172547	-94.335345
0.0086798128	-2.3693371	-0.14348493	-0.53470734
0.0089906641	-892025.51	-0.42172547	-37.777702
0.0092516072	-398.74736	-0.1604794	-1.4255329
0.0096454353	-123.56148	-1.4381146	-11.921669
0.0098806795	-15188948	-1.4381146	-6293.9794
0.010111983	-25857.486	-0.14355445	-6.4464946
0.010419768	-49619.2	-0.1330088	-8.13405
0.010584646	-115.28298	-0.15771458	-1.3747942
0.010783683	-5.7620973e+08	-0.15771458	-72.0456
0.010980724	-164798.44	-0.30377574	-33.878109
0.011165553	-232223.64	-0.13079434	-145.88117
0.011401442	-13793046	-0.92803679	-675.91044
0.011609047	-88564571	-0.92803679	-3418.6749
0.011765291	-4501.825	-0.14885332	-183.66431
0.01196868	-4501.825	-0.21092885	-6.4602266
0.012288759	-3.2687866e+08	-0.19409083	-17534.876
0.012553092	-2.8283698e+08	-0.16566891	-252.50397
0.012771268	-2.8283698e+08	-1.098985	-3949.3142
0.012969981	-365413.81	-0.17911778	-142.60085
0.01322455	-4769414.4	-0.39113668	-375.50752
0.013554074	-92159.169	-0.12736247	-96.181799
0.013889628	-4656.2597	-0.13760626	-42.498278
0.014132951	-4656.2597	-1.6170395	-22.371688
0.014408813	-4656.2597	-0.19595367	-9.220606
0.014767181	-4656.2597	-0.14842812	-9.0108168
0.015047659	-4732.1925	-0.16756584	-10.459738
0.015328137	-4732.1925	-0.19937172	-10.716097
0.015622584	-128542.04	-0.1906871	-146.40499
0.015869583	-4732.1925	-0.4553103	-21.217104
0.016169572	-4772.504	-1.6529462	-80.608996
0.01645005	-176620.43	-1.7212445	-1084.5929
0.016814777	-58341269	-1.7212445	-844.98536
0.017052137	-57192294	-1.7212445	-4106.5681
0.017413256	-56277135	-1.7212445	-2605.5591
0.017712203	-55745268	-1.7212445	-7516.1514
0.017992681	-55378059	-1.7212445	-1960.7976
0.018273159	-54632221	-1.7212445	-2794.6356
0.018476295	-2.6202558e+11	-407.58996	-423240.23
0.018834116	-2.6202558e+11	-486.29554	-7018638.6
0.019114594	-54142619	-1.8661232	-12388.984
0.019395072	-54049613	-0.85820849	-10597.949
0.019663094	-53814326	-25.633134	-20887.297
0.019956029	-53663698	-425.78566	-280707.78
0.020236507	-53522284	-0.13298797	-317.12323
0.020505817	-53099022	-0.13395767	-433.80086
0.020693561	-27222946	-1.7281059	-7416.3569
0.021069049	-80886.856	-1.7281059	-520.68673
0.021605128	-77327.395	-0.12758405	-66.011138
0.021907222	-103096.84	-0.12353555	-69.511242
0.022226804	-449198.66	-1.1462517	-135.44568
0.022564477	-61143172	-0.12893993	-2579.2415
0.022836505	-2673162.1	-0.1469624	-246.57704
0.023034278	-1809758.1	-0.58093811	-929.93094
0.023266646	-3943232.6	-1.0949849	-1336.4951
0.023552724	-55921341	-0.13459556	-373.53995
0.023742485	-55921341	-0.18982459	-4654.9353
0.024010372	-4892.4003	-0.56693927	-100.24767
0.024350948	-4892.4003	-0.78757707	-87.469688
0.024724159	-4892.4003	-0.11965585	-13.209966
0.025073224	-4900.1288	-0.78757707	-30.615176
0.025425355	-4900.1288	-0.24947413	-18.543337
0.025710372	-4900.1288	-0.80720244	-24.585363
0.026126551	-4900.1288	-0.21911364	-14.968372
0.026407029	-4906.1469	-0.11804557	-13.202217
0.026665264	-4906.1469	-0.12961691	-18.12564
0.026941822	-7346174.7	-0.13431119	-265.86761
0.027161503	-7346174.7	-0.38300007	-1421.1189
0.027388073	-23290.718	-1.410683	-310.2683
0.027655157	-4900.1912	-0.19817817	-47.620456
0.028005755	-95528.555	-1.2264764	-643.8723
0.028276333	-4900.1912	-0.16167485	-25.193154
0.028453647	-4901.9522	-0.11581099	-16.654771
0.028803059	-4901.9522	-0.14610649	-2.2497962
0.029159318	-4901.9522	-0.20556354	-7.9124505
0.029546663	-396290.72	-0.11994579	-37.698319
0.029851296	-4725290.8	-0.13726511	-67.103504
0.030205924	-21011.475	-0.44111085	-143.83516
0.030565767	-4901.449	-1.6637877	-35.647716
0.031105284	-4869.3904	-0.10999099	-24.176924
0.031556638	-4869.3904	-0.22925264	-11.395848
0.031934959	-93377.48	-0.19648362	-86.681479
0.032498133	-4872.3107	-0.10636309	-26.977489
0.032901742	-4878.7424	-0.12083976	-15.787128
0.033337865	-4878.7424	-0.17078503	-5.5437038
0.033642682	-2.8190826e+10	-1.6820793	-8559.6204
0.03398688	-3.7987712e+09	-0.26018483	-1508.5114
0.034217559	-4883.7833	-0.30260282	-73.11432
0.034675274	-4883.7833	-0.19998594	-33.247038
0.035019472	-4883.7833	-0.19703039	-38.25765
0.035293888	-4887.8804	-0.17940763	-18.332292
0.035570446	-4887.8804	-0.10894615	-20.423237
0.03596539	-4887.8804	-0.30753294	-25.637495
0.0363754	-1.5804506e+08	-0.24074665	-581.95569
0.036699047	-4891.0747	-0.10681626	-8.1725808
0.036953238	-4891.0747	-0.25056909	-2.7296652
0.037350626	-4891.0747	-0.37788218	-4.0600955
0.037697037	-4894.0071	-0.19445205	-18.313019
0.038069529	-4894.0071	-0.15739833	-14.393789
0.038346087	-4894.0071	-0.24101096	-7.3593415
0.038643974	-99326459	-0.1082427	-122.27638
0.038964753	-1.1687424e+08	-0.11149075	-115.38196
0.039442264	-59962.775	-0.10804645	-246.51949
0.039718823	-4899.6611	-0.17609369	-3.3810579
0.03999511	-147500.07	-0.15118786	-85.607159
0.04036496	-4899.6611	-0.23645876	-4.533259
0.040771924	-4897.6283	-1.038659	-30.608126
0.041030862	-4897.6283	-0.20142015	-18.392668
0.041342975	-652184.69	-0.23582629	-101.51996
0.041788686	-4897.6283	-0.47744124	-5.1217272
0.042082797	-4901.58	-0.13481418	-2.3392635
0.042414011	-1.6844901e+08	-1.6592442	-9229.1235
0.042748266	-4901.58	-0.20862437	-3.4232118
0.043061173	-356695.72	-0.17876468	-294.00348
0.043426037	-1.2918128e+08	-0.39213813	-303.06675
0.043782658	-563553.11	-0.59336525	-152.51268
0.044085339	-61855624	-0.46210686	-201.8357
0.044458823	-3.4456799e+08	-0.10417639	-1079.2187
0.044777329	-4827.895	-0.22783913	-38.299562
0.045092949	-56258644	-0.17750461	-386.17403
0.045402758	-11240296	-0.12102744	-169.418
0.045813166	-4851.6615	-0.11249857	-2.351056
0.046179809	-4851.6615	-0.10520656	-2.3684378
0.0464254	-4867.7644	-0.14967784	-4.165778
0.046673549	-4867.7644	-0.10106794	-7.1888699
0.046932487	-47398.022	-1.9374744	-202.13993
0.047233262	-4867.7644	-0.10635823	-3.0239474
0.047450363	-4860.4815	-0.13392711	-19.192971
0.047709301	-4860.4815	-0.19775219	-6.0027873
0.047999883	-4860.4815	-0.13471556	-3.7505708
0.048318005	-4860.4815	-0.10366976	-7.165479
0.048558778	-4894.6974	-1.1567529	-27.302569
0.048787365	-51972.766	-1.9393285	-83.10037
0.04912267	-4894.6974	-0.17601559	-10.965935
0.049392223	-1.5515516e+09	-1.9426328	-5260.0152
0.049654814	-4894.6974	-0.117962	-10.30032
0.049877323	-4898.6902	-0.13496473	-1.9955534
0.050162676	-5012345.4	-0.17169841	-75.955902
0.050482276	-4898.6902	-1.0080789	-27.914356
0.050789582	-135759.93	-0.67340579	-141.26976
0.050911898	-17524855	-0.24608356	-422.41967
0.051221145	-4901.5984	-0.17355411	-25.678368
0.051544818	-131519.48	-0.28931486	-199.68714
0.05186849	-4901.5984	-0.13982412	-11.462863
0.0520781	-4906.6174	-0.14265357	-13.988143
0.052286705	-4906.6174	-0.35836337	-16.051567
0.052515835	-4906.6174	-0.15512758	-17.776255
0.052898091	-4906.6174	-1.948781	-50.504227
0.053131553	-4910.0278	-0.11908985	-21.767035
0.053378961	-4910.0278	-0.14577923	-11.293947
0.053599397	-4910.0278	-0.16815434	-43.81173
0.053892959	-4910.0278	-0.13961613	-10.891968
0.054134196	-4910.0278	-0.14593768	-7.9478811
0.054371393	-57303.022	-1.0951608	-447.02173
0.05462281	-1910801.3	-0.11955652	-60.524879
0.054889432	-1.2484436e+10	-0.12054196	-357.0739
0.05513937	-4912.4567	-0.11216504	-2.7749354
0.055351918	-1.2242424e+10	-0.41400064	-14932.688
0.055644667	-4914.3852	-0.19031947	-9.3479538
0.055864271	-19997.185	-0.41458612	-48.479355
0.056234544	-4914.3852	-0.12826318	-2.4764118
0.05640418	-4915.8568	-0.12826318	-3.0511716
0.056615684	-4915.8568	-0.13660125	-2.4853805
0.056922938	-1.9116148e+08	-0.26186797	-181.9924
0.057155138	-4915.8568	-0.21745239	-2.9326061
0.05747881	-4915.8568	-0.10854861	-2.3471681
0.057694592	-93431992	-0.21903906	-153.14435
0.057910373	-4917.4251	-0.1193347	-6.3613809
0.058127629	-4917.4251	-0.11169791	-2.5193309
0.058456181	-4917.4251	-0.11806985	-2.4249446
0.058665609	-5687065.7	-0.41516687	-1622.2487
0.058951617	-4917.6278	-0.18757579	-4.1133181
0.059193567	-4917.6278	-0.11477809	-2.4613452
0.059420844	-4917.6278	-0.11794661	-2.4805865
0.059676287	-4917.6278	-0.23139891	-16.923002
0.059917647	-4918.6318	-0.11414142	-2.7346601
0.060153979	-3.7700078e+09	-0.40944842	-932.12788
0.060391861	-9547.3773	-0.40868132	-29.432942
0.060631671	-7808.7828	-0.17497995	-21.940754
0.060868002	-4920.5296	-0.38289262	-4.8958938
0.061104334	-4920.5296	-0.39253591	-5.9409857
0.061362878	-4920.5296	-0.11016444	-2.6744614
0.06157866	-4920.5296	-0.3638137	-11.037418
0.061902332	-4920.5296	-0.18310236	-16.242355
0.062049661	-38164466	-0.11046646	-107.69718
0.062315363	-4921.1094	-0.20488707	-7.3192628
0.062549677	-4921.1094	-0.12761145	-2.3690785
0.062873349	-4921.1094	-0.34441163	-4.1928675
0.063097453	-4921.3458	-0.25663903	-3.0344878
0.063304912	-4921.3458	-0.16310526	-5.292018
0.063520694	-22563715	-0.32448666	-164.28292
0.063736475	-1.1685774e+08	-0.33620029	-6601.7404
0.064060148	-4921.3458	-0.10119546	-9.8248601
0.064275929	-6756.6871	-0.33916924	-86.443072
0.06449528	-4921.8816	-0.32080319	-33.254061
0.064802971	-4921.8816	-0.10546577	-2.7146744
0.065031164	-13046.531	-0.31451796	-118.98451
0.065272331	-4921.8816	-0.2113809	-9.9804249
0.065462728	-66614.775	-0.22852844	-34.010261
0.065741691	-4922.7609	-0.31819408	-4.4753818
0.066002181	-4922.7609	-0.17041931	-2.4939458
0.066221482	-4922.7609	-0.33301959	-22.167205
0.066452532	-4923.2634	-0.1032417	-6.7756311
0.066690842	-4923.2634	-0.28846817	-7.7247829
0.066973198	-4923.2634	-0.14601292	-4.4859396
0.067296871	-40340543	-0.18815004	-122.49662
0.067512652	-27149.496	-0.13464119	-25.772242
0.067634777	-4923.4185	-0.19659824	-6.1422208
0.067944215	-4923.4185	-0.21597121	-8.8537263
0.068159997	-4923.4185	-0.30225558	-14.872085
0.068483669	-4923.4185	-0.10783943	-2.8150161
0.068699451	-4923.7326	-0.1651851	-2.5575675
0.068915232	-317120.66	-0.21369394	-45.064445
0.069144643	-13433.331	-0.27262629	-50.342455
0.069454686	-5713.9694	-0.2880872	-106.53966
0.069670468	-4923.7326	-0.29960634	-4.2103464
0.069919007	-3.0369167e+09	-0.26920951	-377.1884
0.070190537	-9.4326051e+08	-0.30243182	-799.19832
0.070428093	-9.4326051e+08	-0.10940713	-196.32738
0.070749376	-4924.1096	-0.17326208	-5.0738629
0.070925971	-4924.4237	-0.14027548	-6.9688235
0.071180939	-4924.4237	-0.19635325	-6.0432081
0.07139672	-4924.4237	-0.12227645	-3.5493553
0.071827726	-4924.4237	-0.27963024	-4.286973
0.072044065	-4924.4237	-0.27532319	-8.6377773
0.072297086	-4924.6122	-0.10810746	-3.5101733
0.072604778	-4924.6122	-0.26747555	-4.7132175
0.072917684	-4924.6122	-0.17193621	-3.7638871
0.073230863	-4924.8302	-0.28349244	-25.596991
0.073533068	-4924.8302	-0.27791816	-8.4514261
0.07377574	-4924.8302	-0.11457366	-5.8200735
0.07404727	-4924.8302	-0.16976038	-3.8140286
0.074309771	-249266.19	-0.22868192	-62.323977
0.074633443	-4925.115	-0.24687961	-9.5422232
0.074930717	-4925.115	-0.098585652	-3.2792456
0.075248839	-4925.115	-0.13201628	-3.4285007
0.07549657	-4925.3664	-0.24562642	-6.0249707
0.075885083	-4925.3664	-0.14591116	-3.5346841
0.076143914	-4925.3664	-0.23458153	-16.622531
0.076467587	-4925.3664	-0.11254709	-3.3478321
0.076683368	-1.4200982e+09	-0.2400218	-354.3825
0.07700704	-4925.4292	-0.24122284	-4.8655839
0.077330713	-4925.4292	-0.11206508	-3.3776806
0.077636129	-4925.6178	-0.24850758	-6.0762095
0.077870167	-4925.6178	-0.12319404	-3.5379453
0.078193839	-39951.564	-0.22525087	-43.080811
0.078625402	-4925.6178	-0.12832235	-3.4365369
0.078842441	-69044195	-0.21632752	-189.63867
0.079113236	-4925.5402	-0.14921993	-4.6449641
0.079380638	-4925.5402	-0.1659255	-3.6263548
0.079812201	-4925.5402	-0.13719311	-3.5995035
0.080098892	-24109.564	-0.22764778	-38.991434
0.080351654	-315143.76	-0.23565885	-65.720577
0.080783218	-4925.5843	-0.22984791	-3.9060769
0.081068903	-4925.8692	-0.24234043	-4.0489297
0.081538453	-4925.8692	-0.16858025	-3.715022
0.081804234	-4925.8692	-0.25685392	-12.694274
0.082077907	-10486.675	-0.25457038	-33.774188
0.082401579	-4925.9949	-0.24928951	-7.1552342
0.082833142	-4925.9949	-0.25316595	-4.7321884
0.083156815	-4925.9949	-0.24687891	-5.6204051
0.083480487	-4925.9102	-0.16412599	-3.6783901
0.083804159	-4925.9102	-0.26348018	-6.1963066
0.084156249	-4925.9102	-0.15464528	-3.6188216
0.084451504	-4924.4521	-0.25663347	-8.4196679
0.084775176	-4924.4521	-0.26276019	-5.7012036
0.085098849	-4924.4521	-0.17906701	-3.7886677
0.085464647	-4925.3889	-0.24458774	-4.0030107
0.085854398	-4925.3889	-0.25340557	-5.9005037
0.086393538	-4925.3889	-0.2581495	-5.9224324
0.086825101	-4925.0898	-0.26520848	-5.9544008
0.087256664	-4925.0898	-0.2518463	-5.8939127
0.087688227	-4925.0898	-0.25367849	-5.9126917
0.088227681	-4925.8698	-0.24518691	-5.8727527
0.088659181	-4925.8698	-0.25045171	-5.9041395
0.088982916	-4925.6098	-0.25125907	-5.9078788
0.089433977	-4925.6098	-0.26197997	-5.9575504
0.089953933	-4925.898	-0.25795971	-5.9392221
0.090385497	-4925.898	-0.25244195	-5.8928221
0.09092495	-4925.898	-0.26077254	-5.9312113
0.091248623	-4926.3288	-0.25787952	-5.9180318
0.091680186	-4926.3288	-0.25989808	-5.9570925
0.092174805	-4926.2866	-0.23947959	-5.8594964
0.092651203	-4926.2866	-0.25497236	-5.9334217
0.093082766	-4926.2866	-0.25217544	-5.9268296
0.093514329	-4926.1902	-0.24898175	-5.9117178
0.094053783	-4926.1902	-0.25257381	-5.9274785
0.094411524	-4926.3976	-0.23578712	-5.8503605
0.094753956	-4926.3976	-0.24694029	-5.300103
0.095141138	-4926.3976	-0.24933334	-5.9158113
0.095564254	-4926.4304	-0.25689322	-5.9512658
0.096103708	-4926.4304	-0.24755784	-5.9099299
0.096535271	-4926.4304	-0.24596455	-5.9003146
0.096966834	-4926.2566	-0.23535507	-5.8484706
0.097398397	-4926.2566	-0.24116912	-5.8763514
0.09782996	-4926.3896	-0.24049677	-5.8739555
0.098369414	-4926.3896	-0.24297639	-5.8860184
0.09874813	-4926.3896	-0.24524575	-5.9515633
0.099124649	-4926.3896	-0.23918633	-5.9218586
0.099664103	-4926.3896	-0.23741068	-5.9130399
0.10009567	-4926.2936	-0.23579099	-5.9013227
0.10052723	-4926.2936	-0.2296899	-18.097611
0.10092875	-4926.2936	-0.23378768	-4.4893525
0.10121537	-4926.3859	-0.23969413	-8.6412554
0.1015221	-3731031.4	-0.21436341	-105.53456
0.10192981	-1064480.7	-0.2014323	-81.105847
0.1022864	-4926.323	-0.18275041	-5.5310195
0.10268504	-4926.323	-0.13913355	-5.2356833
0.1032245	-1.1071539e+09	-1.674533	-500.18262
0.10379093	-26286.424	-1.674533	-59.46131
0.10413078	-5853.0674	-1.0637476	-40.240736
0.10458392	-4926.3896	-1.0637476	-32.768868
0.10503706	-4926.3896	-1.0637476	-21.465586
0.10549021	-4926.3896	-1.0857173	-19.769002
0.10594335	-4926.3896	-0.83684861	-6.874271
0.10651517	-4926.3896	-1.0857173	-8.6701983
0.10689027	-4926.3822	-0.14024247	-5.1001205
0.10735132	-4926.3822	-1.4505693	-94.42393
0.10793393	-4926.3194	-1.4505693	-15.660477
0.10851115	-4926.3194	-0.16802804	-5.2862418
0.1089502	-6825.3266	-1.4227318	-43.975756
0.10969255	-4926.3787	-1.4227318	-8.4031822
0.1102362	-4926.3789	-0.24480903	-9.059884
0.11067975	-8.3121573e+09	-1.4227318	-725.23014
0.11110592	-4926.3789	-1.731052	-25.948916
0.11166156	-4926.3788	-1.731052	-31.173008
0.11230528	-4926.3788	-1.731052	-8.8282563
0.11287533	-4926.3788	-0.15932452	-5.4183109
0.11326374	-1.6869667e+08	-1.3925996	-695.89407
0.11365214	-4926.3788	-0.18805947	-4.082892
0.11394711	-8153280.4	-0.31632457	-128.50659
0.11482815	-4926.386	-0.5859983	-7.4702303
0.11561652	-4926.386	-0.20305345	-6.361504
0.11647637	-4926.3898	-1.7306676	-9.6218407
0.11793702	-2.6543724	-1.5504686	-1.8948589
0.11927006	-203071.08	-1.5446963	-19.554165
0.12035321	-2.6427413	-0.17997423	-1.2023908
0.12085605	-4.131305	-0.39335489	-1.5769927
0.12184663	-4.131305	-0.2026676	-1.3807515
0.12351336	-3.4265444	-1.0220909	-1.814943
0.12518041	-12271955	-1.6438684	-56.072299
0.12587433	-3.4265444	-0.8744684	-1.6048236
0.12652298	-19027353	-1.7345002	-55.016269
0.12740294	-3.9397805	-0.16307559	-1.3388972
0.12795797	-3.9397805	-0.16048941	-1.2993719
0.12893155	-6337.506	-1.7190557	-10.991127
0.12983163	-4.3205975	-0.20278611	-1.3867892
0.13056552	-43.4363	-1.724398	-4.0603837
0.13124913	-9524.8793	-1.724398	-11.645118
0.13231059	-3.8104451	-0.2804319	-1.4437304
0.1330397	-3908306.8	-1.6003568	-144.75864
0.1335357	-2.2642928	-0.23100663	-1.2385338
0.13466386	-24.086318	-1.6003568	-3.1371629
0.13538291	-708.86642	-1.760329	-6.3151415
0.13634049	-1.9745612	-0.17367779	-1.1292862
0.13786823	-3.5924517	-1.7230366	-2.056616
0.1402634	-1.9791564	-1.6946211	-1.7699441
0.14200523	-1.9801798	-1.6464328	-1.75135
0.14475483	-1.9748283	-1.7203251	-1.8219347
0.14703356	-1.9784839	-1.721915	-1.7822792
0.14896201	-1.8962447	-1.6917321	-1.7541696
0.15105248	-68038.018	-1.3971142	-13.804266
0.15324266	-1.9525661	-1.7232133	-1.7806109
0.15593993	-1.7675773	-1.5959973	-1.7010892
0.15833277	-1.2372399e+09	-1.6943959	-102.24685
0.1604429	-1.2372399e+09	-1.6909476	-102.46853
0.16298592	-1.8055484	-1.691944	-1.7355133
0.16517773	-2.7950386e+10	-1.6901779	-193.33741
0.1671469	-38805.88	-1.7308428	-13.200785
0.16878744	-13.882152	-1.7233137	-2.6870679
0.17045998	-1.9652566	-0.57173984	-1.4155532
0.17212355	-30671944	-1.6934291	-49.933894
0.17420505	-2.1779644	-1.6934291	-1.8603114
0.1764462	-2.205238	-1.6548548	-1.8373113
0.17841938	-2.205238	-1.6287586	-1.8310008
0.18073489	-2.2691655	-1.6874507	-1.8521647
0.18314427	-2.2881539	-1.6921906	-1.8662754
0.18560989	-2.1536236	-1.6962636	-1.8427948
0.18822897	-2.2374663	-1.6962636	-1.8391416
0.18977441	-2.3799733	-1.6932121	-1.8666937
0.19228858	-2.5057638	-1.3118516	-1.7744512
0.19480275	-2.4062557	-1.6955689	-1.8578965
0.19664331	-2.4385968	-1.2981108	-1.7594638
0.19906601	-2.4389356	-1.3225274	-1.7597906
0.20090173	-2.4389356	-1.5119335	-1.781477
0.2035115	-2.689054	-1.6566963	-2.0261489
0.20505766	-7.8924919	-1.6479256	-2.508577
0.20737359	-70.62054	-1.6341769	-3.8536291
0.20988532	-2.4907869	-1.6213729	-1.8110548
0.21206962	-2.3633003	-1.4949383	-1.7647229
0.21463312	-2.4825748	-1.2766855	-1.7373259
0.21627679	-2.4964238	-1.2766855	-1.7340533
0.21843961	-2.3144175	-1.6311619	-1.7993912
0.2206744	-2.3144175	-1.4555803	-1.7570075
0.22328875	-2.0911886	-1.6296145	-1.75699
0.22503726	-1.9810155	-1.3762145	-1.6785822
0.22748693	-2.3977514	-1.4106775	-1.7556673
0.22893295	-2.3432203	-1.4135583	-1.747431
0.23146347	-2.2844848	-1.5657781	-1.7686687
0.23416074	-2.1816452	-1.6249732	-1.7857432
0.23591398	-2.138078	-1.30273	-1.6888453
0.23841032	-2.3226128	-1.4245944	-1.7477578
0.24011745	-2.3226128	-1.3019907	-1.7215015
0.24292223	-3.5702908	-1.6778439	-2.1088791
0.24508611	-5.7758599	-1.6957492	-2.3188526
0.24760027	-5.7758599	-1.6796575	-2.2940401
0.24993418	-2.2593198	-1.4642678	-1.7501723
0.25133658	-2.263057	-1.3009121	-1.710249
0.25399632	-2.2725568	-1.1108926	-1.5991773
0.2557389	-2.2725568	-1.1190211	-1.6323213
0.25834108	-2.1629041	-1.1785435	-1.5669783
0.25975092	-2.1629041	-1.2201399	-1.6843716
0.26154385	-2.2843697	-1.4545648	-1.752634
0.26392113	-2.1550215	-1.4020707	-1.6541367
0.26589244	-2.1971069	-1.3493851	-1.7059421
0.26832644	-2.1660071	-1.5554675	-1.7413216
0.27020534	-2.1660071	-1.4672841	-1.742485
0.27280247	-2.1372909	-1.5921967	-1.7378214
0.27517723	-2.1782267	-1.6631931	-1.7813771
0.27683896	-2.1076889	-1.4257031	-1.6918335
0.27858081	-2.267527	-1.1626416	-1.6643653
0.28101627	-2.2813922	-1.3836483	-1.7329687
0.28330447	-2.5189745	-1.2580947	-1.7348276
0.28540886	-2.5189745	-1.3541477	-1.6809624
0.28769682	-2.3267158	-1.6861664	-1.8202812
0.28928518	-2.3604762	-1.6766781	-1.8240334
0.29200592	-2.3660437	-1.6973547	-1.8300053
0.29431351	-2.4821325	-1.680566	-1.8515658
0.2962131	-2.3454886	-1.697808	-1.8266278
0.29889521	-2.2682478	-1.6891433	-1.8202666
0.30159248	-53.257633	-1.6904959	-3.5967884
0.30322506	-2.2707462	-1.6730608	-1.806662
0.30549193	-2.3780024	-1.4546172	-1.7682397
0.30743223	-2.3780024	-1.6900101	-1.8351617
0.30968429	-2.4990334	-1.5219674	-1.8197996
0.31238155	-2.1428878	-1.6728125	-1.791188
0.31444419	-2.4400742	-1.678526	-1.8374806
0.3169536	-2.1362643	-1.6871051	-1.8248354
0.31945519	-2.1848324	-1.6870607	-1.8182268
0.32196936	-2.12736	-1.6866535	-1.7966889
0.32426093	-2.3063933	-1.6368378	-1.8078627
0.3258679	-2.3382045	-1.6857283	-1.8494438
0.3284681	-525.542	-1.6660814	-5.7220602
0.33042536	-2.2543822	-1.6853201	-1.8097012
0.3329217	-2.2754013	-1.4737213	-1.7555732
0.33541803	-2.1631173	-1.6860352	-1.7936048
0.33705436	-2.1631173	-1.6852339	-1.7979673
0.33956853	-2.2512972	-1.4893583	-1.7563892
0.3420827	-388.26328	-1.6858642	-5.3023187
0.34459687	-2.5476824	-1.4643539	-1.7721561
0.34669919	-1.8609549	-1.6262236	-1.7206951
0.34810158	-2.0957195	-1.6854735	-1.7803716
0.35014333	-2.0322575	-1.6849579	-1.7923892
0.3528406	-2.3936455	-1.6851459	-1.8414999
0.35533681	-2.5243089	-1.6851459	-1.8684495
0.35791832	-2.1008423	-1.6868076	-1.8017647
0.35932071	-1.8111482	-1.5237996	-1.6896773
0.36212549	-1.8459135	-1.6860429	-1.7387599
0.36419732	-2.1447185	-1.5683754	-1.7252992
0.36632694	-2.221781	-1.6855061	-1.8140549
0.36882339	-2.2947452	-1.3575622	-1.7306335
0.37053984	-2.3141035	-1.3575622	-1.7325379
0.37270835	-2.3547843	-1.5503853	-1.7852165
0.37474701	-2.0251984	-1.6849363	-1.7752261
0.37711602	-1.8534287	-1.6859828	-1.7394073
0.37956391	-2.1179431	-1.6859828	-1.7999315
0.38207808	-2.311397	-1.6052057	-1.7959962
0.38424529	-2.2144541	-1.5278729	-1.7518041
0.38630691	-2.2144541	-1.6642981	-1.7945334
0.38877093	-2.4633739	-1.6853812	-1.8430521
0.39096124	-2.3664248	-1.6850039	-1.829488
0.39356879	-2.3005184	-1.6853467	-1.8189123
0.39599691	-2.2312433	-1.6850461	-1.8083428
0.39858767	-2.3340329	-1.6457507	-1.8092495
0.39999006	-2.330089	-1.6844752	-1.8235219
0.40139245	-1.7141319	-1.7141319	-1.7141319


==> graphics/data/performance_todalattice_net=400_300_Proj.dat <==
0	-1.0724417	-0.20903376	-0.4881409
0.00026224005	-2.3967735e+18	-0.57125509	-67645025
0.00038028231	-1.9777371e+19	-0.12753102	-5962.7365
0.00060381322	-96.656337	-0.12753102	-7.7890411
0.000729424	-6415.7735	-0.37963804	-4.4664773
0.00095296937	-7860.6138	-0.33008667	-3.6713621
0.0010606368	-13135.495	-0.11698021	-4.0112641
0.0012010153	-8.2525403e+14	-12.914634	-1.2793249e+08
0.0013238606	-8.2525403e+14	-0.4623011	-93497.138
0.0014106086	-8.6013888	-0.10855076	-1.5110094
0.0016279596	-1755800.3	-0.10349393	-19.096855
0.0017769144	-1755800.3	-0.10549803	-19.462937
0.0018787757	-38.392794	-0.10549803	-1.5786172
0.0020643009	-1.7044073e+15	-0.79121501	-4711.8389
0.0022064343	-1.7044073e+15	-0.79121501	-21169.918
0.002497364	-28.723143	-0.61151511	-2.6267113
0.0027865053	-3.0166774	-0.08926858	-0.78799131
0.0031494173	-3.0166774	-0.15698782	-0.69496656
0.0035117189	-1.9563219e+23	-0.60180766	-44671.661
0.0037548092	-2.6169063	-0.1118033	-0.6208669
0.0041989505	-5.8852096	-0.5608973	-1.3764881
0.0044535238	-2.592572	-0.16084963	-0.67434042
0.0048882259	-31735414	-0.57572904	-30.576348
0.0053229281	-2.3704674	-0.57066075	-1.0059334
0.0057834602	-2.3731834	-0.57687236	-1.0105076
0.0063797053	-2.4127834	-0.55519388	-1.0124568
0.0068006116	-2.4627401	-0.60100856	-1.0352307
0.0072790879	-2.421036	-0.67844159	-1.0538513
0.0077137901	-2.4396888	-0.65851299	-1.0519566
0.0082158711	-3.1894732	-0.65851299	-1.4319239
0.0084997624	-2.4546379	-0.61518036	-1.0367447
0.0091352662	-2.418305	-0.616648	-1.038065
0.0095699684	-2.3941772	-0.61239814	-1.0272236
0.010004671	-2.3034693	-0.62083178	-1.0364044
0.010656724	-2.2168581	-0.58907543	-1.0207912
0.010989706	-2.266565	-0.58570239	-0.97581901
0.011496684	-2.1340002	-0.58474405	-0.96051821
0.012121499	-2.3199558	-0.59238493	-0.98288487
0.012574216	-2.3199558	-0.56128527	-0.98582637
0.013047586	-2.277484	-0.56783779	-0.97983729
0.013699639	-2.277484	-0.54608933	-0.97791859
0.014158725	-1.729146	-0.53867219	-0.91964975
0.014660749	-1.729146	-0.54868307	-0.93064362
0.015221097	-1.7006181	-0.52964754	-0.92156401
0.015864423	-1.7006181	-0.53389199	-0.92696441
0.016195952	-1.7734278	-0.52461862	-0.92889672
0.016915996	-1.7734278	-0.555352	-0.94262535
0.017327745	-1.9337452	-0.56982698	-0.96956636
0.01782931	-1.9337452	-0.60817879	-0.98755624
0.018459537	-2.1573108	-0.65958401	-1.0280827
0.018916065	-2.1573108	-0.667587	-1.023797
0.019474078	-2.6852006	-0.6689467	-1.0651144
0.020012746	-2.6852006	-0.67522624	-1.0719329
0.020654874	-3.3418226	-0.67605711	-1.1210093
0.021089576	-3.3418226	-0.68052704	-1.1252245
0.021583017	-3.485016	-0.67663075	-1.1359153
0.022176331	-3.485016	-0.67663075	-1.1375994
0.022611034	-3.3323258	-0.69086703	-1.1395607
0.023213066	-3.3323258	-0.68066509	-1.1334008
0.023707382	-3.7694478	-0.68066509	-1.1611552
0.024281114	-3.7694478	-0.69935381	-1.1830666
0.024784544	-2.9498953	-0.69540545	-1.1172077
0.025432058	-2.9498953	-0.6815079	-1.2582062
0.025880228	-3.3538339	-0.6815079	-1.31938
0.026382086	-3.3538339	-0.6469612	-1.2962391
0.026980433	-3.3538339	-0.74691935	-1.3173434
0.027513878	-3.5923842	-0.74691935	-1.3336342
0.027976393	-3.5923842	-0.71885944	-1.323631
0.028528808	-3.7284991	-0.66155441	-1.3035143
0.029131566	-3.7284991	-0.66155441	-1.3050743
0.029566268	-2.8696621	-0.67636997	-1.2478721
0.030077183	-2.5099542	-0.72613789	-1.2264527
0.030638012	-2.464317	-0.72613789	-1.2179055
0.031135614	-2.464317	-0.6689274	-1.1942291
0.031625558	-2.4929989	-0.66536304	-1.07828
0.032174481	-2.4874977	-0.68328447	-1.0824929
0.032609184	-2.4281192	-0.68491932	-1.0784993
0.033172841	-2.4603274	-0.68629357	-1.0885891
0.033641652	-2.5191012	-0.65648019	-1.0757294
0.034130641	-2.5191012	-0.69484979	-1.0950659
0.034722308	-2.4811645	-0.6702896	-1.0841911
0.035210068	-2.4826856	-0.6702896	-1.0852812
0.035652099	-2.4543473	-0.68178842	-1.0917261
0.036115502	-2.4389206	-0.68178842	-1.0914843
0.036636477	-2.4013765	-0.66062596	-1.0795936
0.037173556	-2.4013765	-0.69852916	-1.0989061
0.037700012	-2.4198967	-0.69852916	-1.0998758
0.038168502	-2.4529644	-0.67502284	-1.105782
0.038605446	-2.4910166	-0.67962311	-1.1054052
0.039284521	-2.6216777	-0.67962311	-1.1202094
0.039626895	-2.7059349	-0.71842163	-1.1418439
0.040189955	-2.7059349	-0.70978125	-1.1420967
0.040816585	-2.9328726	-0.70978125	-1.1635584
0.041127613	-3.4120808	-0.69778373	-1.1940054
0.041774465	-3.4120808	-0.66056701	-1.1847814
0.042227182	-3.5235223	-0.66056701	-1.1918994
0.042824685	-3.5235223	-0.66350457	-1.1939699
0.043358975	-2.1494685	-0.67112368	-1.0847759
0.04391144	-2.1494685	-0.67112368	-1.0865525
0.044490767	-1.3924459	-0.65219351	-0.9965581
0.044943484	-1.3924459	-0.67938523	-1.0092593
0.045560933	-1.3025651	-0.67294136	-0.92934954
0.046084951	-1.3025651	-0.67294136	-0.93705473
0.046519653	-1.2992389	-0.71098692	-0.89882147
0.047171706	-1.2992389	-0.66664736	-0.89409274
0.047606409	-1.3284618	-0.66664736	-0.87390658
0.048258462	-1.3284618	-0.66417479	-0.87373259
0.048693164	-1.3284618	-0.61227	-0.86217066
0.049244296	-1.3064258	-0.61227	-0.86166953
0.049783739	-1.3064258	-0.6003832	-0.8608087
0.050292508	-1.3231846	-0.6003832	-0.85036879
0.050885588	-1.3231846	-0.5620913	-0.83990962
0.051507881	-1.3231846	-0.5620913	-0.84014419
0.051960598	-1.3130604	-0.5620913	-0.83932873
0.05252862	-1.3130604	-0.53195301	-0.84042718
0.053040186	-1.3428606	-0.53195301	-0.84441473
0.053545108	-1.3428606	-0.50766453	-0.84712769
0.054126941	-1.3428606	-0.50766453	-0.84415825
0.054676901	-1.3445639	-0.48486433	-0.83958526
0.055213697	-1.3445639	-0.48486433	-0.83597526
0.055648399	-1.3445639	-0.48240377	-0.84384628
0.056300452	-1.2975064	-0.48240377	-0.84252666
0.056735154	-1.2975064	-0.47351941	-0.83281892
0.057387208	-1.3105202	-0.47351941	-0.84423909
0.05784592	-1.3105202	-0.47942963	-0.84646101
0.058473963	-1.3288989	-0.47942963	-0.86100208
0.058908665	-1.3288989	-0.49402772	-0.85625883
0.059496307	-1.3288989	-0.49402772	-0.84554323
0.059995421	-1.3423469	-0.4853232	-0.84154448
0.060562222	-1.3423469	-0.4853232	-0.85204628
0.061082176	-1.3423469	-0.48412971	-0.83898063
0.061694015	-1.3368432	-0.48412971	-0.84082775
0.062146732	-1.3368432	-0.48733106	-0.86844249
0.062603634	-1.3143537	-0.48733106	-0.84419451
0.063255687	-1.3143537	-0.4798719	-0.84747385
0.063851896	-1.277056	-0.4798719	-0.83483639
0.064183958	-1.277056	-0.4801009	-0.83682818
0.064863034	-1.277056	-0.4801009	-0.83623407
0.065315751	-1.3066224	-0.47668469	-0.84473717
0.0658639	-1.3066224	-0.47668469	-0.8423906
0.066463994	-1.3066224	-0.42624038	-0.83047352
0.066950655	-1.32763	-0.42624038	-0.8299997
0.067579336	-1.32763	-0.45132174	-0.84039082
0.068032053	-1.3120508	-0.45132174	-0.7595182
0.068515171	-1.3120508	-0.478816	-0.77077072
0.069163846	-1.3120508	-0.478816	-0.78611071
0.069616563	-1.291989	-0.478816	-0.78044466
0.070295638	-1.291989	-0.49342547	-0.82844601
0.070718868	-1.3321696	-0.49434513	-0.85564806
0.071201072	-1.3321696	-0.49434513	-0.83289141
0.071865355	-1.3130499	-0.50953896	-0.86731491
0.072332865	-1.3130499	-0.50953896	-0.86301435
0.072922566	-1.3130499	-0.50820825	-0.92640235
0.073431682	-1.2844268	-0.50820825	-0.87574745
0.074024415	-1.2844268	-0.49956033	-0.88976838
0.074516447	-1.2896286	-0.49956033	-0.88667658
0.074992646	-1.2896286	-0.49956033	-0.89736353
0.075644699	-1.2896286	-0.51378365	-0.91047939
0.076079401	-1.2875809	-0.51378365	-0.89822515
0.076633677	-1.2875809	-0.51200401	-0.92020972
0.077166156	-1.2913518	-0.51200401	-0.83421841
0.077600859	-1.2913518	-0.58641666	-0.821849
0.078252912	-1.2913518	-0.59633631	-0.93436045
0.078687614	-1.2759329	-0.67402332	-0.96039226
0.079349979	-1.2775348	-0.67553259	-0.96788726
0.079770484	-1.299378	-0.65712574	-0.97608712
0.080409035	-1.299378	-0.72963562	-0.99974161
0.080934489	-1.3003087	-0.72963562	-1.0242409
0.081387206	-1.2861995	-0.7101363	-1.0104391
0.081947744	-1.2861995	-0.64410366	-1.0012198
0.082518998	-1.2616863	-0.64410366	-0.99740137
0.083017248	-1.274428	-0.72783661	-1.0728905
0.083650791	-1.2629894	-0.68143104	-1.0556445
0.084103508	-1.2847095	-0.68143104	-1.0651519
0.084756056	-1.2784406	-0.65768354	-1.044923
0.085044494	-1.2929037	-0.67008821	-1.0446591
0.085818681	-1.2815524	-0.71116293	-1.050023
0.086277514	-1.2772812	-0.71116293	-1.0685921
0.08681981	-1.2903118	-0.64875072	-1.0476553
0.087364269	-1.310421	-0.64875072	-1.0530792
0.087798972	-1.310421	-0.63064994	-1.0457124
0.08840432	-1.2928012	-0.68417577	-1.0347926
0.088885727	-1.2821295	-0.68417577	-1.0340238
0.089536113	-1.2890327	-0.70773107	-1.047703
0.08998883	-1.2869617	-0.66944539	-1.0329616
0.090463806	-1.2970515	-0.6789944	-1.0279995
0.091120622	-1.3453003	-0.6789944	-1.047545
0.091573339	-1.3453003	-0.70447146	-1.0649188
0.092145993	-1.5767374	-0.68805583	-1.0849975
0.092734053	-1.5767374	-0.68805583	-1.0880225
0.093232749	-1.6536362	-0.68253125	-1.0919911
0.093836924	-1.6536362	-0.78179388	-1.134437
0.094289642	-1.8581484	-0.76989612	-1.155998
0.094959545	-1.7866154	-0.71808106	-1.1064847
0.095300888	-1.7866154	-0.7223594	-1.1080991
0.095883118	-1.7866154	-0.63688589	-1.0777411
0.096493015	-1.8605431	-0.63688589	-1.0877593
0.096927717	-1.8605431	-0.69032209	-1.1007997
0.097458661	-2.060538	-0.75142685	-1.1518282
0.098014473	-2.060538	-0.75142685	-1.1518578
0.098590453	-2.1553488	-0.67828358	-1.1379091
0.099101228	-2.1553488	-0.68256283	-1.1395114
0.099722246	-1.9424856	-0.68256283	-1.1183025
0.10018798	-1.9424856	-0.75224047	-1.1412332
0.10062269	-1.9679248	-0.68375428	-1.1156261
0.10130243	-1.9679248	-0.73996581	-1.1401033
0.10170944	-2.1053759	-0.73996581	-1.1459952
0.10236149	-2.1053759	-0.726904	-1.1481855
0.10285081	-2.2813006	-0.7256756	-1.1714995
0.10334398	-2.2813006	-0.7256756	-1.1787476
0.10388295	-2.443951	-0.70203837	-1.1838473
0.10439918	-2.443951	-0.65148305	-1.1548299
0.10496971	-2.9503978	-0.65148305	-1.1993977
0.10549601	-2.9503978	-0.66501731	-1.2125168
0.10605646	-3.5858696	-0.69076855	-1.2697951
0.10670852	-3.5858696	-0.69076855	-1.2673918
0.10707988	-3.5940558	-0.67338116	-1.2669634
0.10764479	-3.5940558	-0.72370841	-1.2812223
0.10812444	-3.7941132	-0.72370841	-1.2970057
0.10877659	-3.7941132	-0.69377289	-1.2796288
0.1092293	-3.1900056	-0.69108648	-1.2396875
0.10975143	-3.1900056	-0.69108648	-1.2438132
0.1103611	-3.8103416	-0.75744008	-1.3066765
0.11081381	-3.8103416	-0.56160245	-1.2343368
0.11136687	-3.5630794	-0.75633671	-1.2988405
0.11192494	-3.5630794	-0.75633671	-1.2905999
0.11239832	-3.6986651	-0.73054176	-1.2840272
0.1130117	-3.6986651	-0.7238438	-1.3326624
0.1134464	-3.5548998	-0.7238438	-1.3483739
0.11409845	-3.5548998	-0.68026322	-1.3454473
0.11450414	-3.1219583	-0.48759666	-1.2369638
0.11518521	-3.1219583	-0.48759666	-1.2565982
0.11561991	-2.6238381	-0.41960245	-1.1994264
0.11605461	-2.6238381	-0.77349577	-1.3351687
0.11670784	-3.5479331	-0.77349577	-1.3726327
0.11715185	-3.5479331	-0.72148195	-1.4067102
0.11780969	-3.1735786	-0.68334385	-1.3275098
0.11828364	-3.1735786	-0.68334385	-1.3526695
0.11891154	-3.3227553	-0.69564569	-1.368862
0.11941544	-3.3227553	-0.65362969	-1.3542903
0.11988293	-3.3227553	-0.61773659	-1.3271927
0.12054723	-4.0828914	-0.61773659	-1.3880571
0.12099995	-4.0828914	-0.62650058	-1.375984
0.12148839	-3.6156868	-0.59968595	-1.3287143
0.12207605	-3.147767	-0.59968595	-1.2831419
0.12257515	-3.147767	-0.64665546	-1.2325372
0.12303717	-2.9750213	-0.65299869	-1.261011
0.1236619	-2.9750213	-0.65299869	-1.2475966
0.12416897	-3.4560233	-0.60366002	-1.2604061
0.12462168	-3.4560233	-0.64994466	-1.2520597
0.12530076	-3.6401083	-0.64994466	-1.2764233
0.12575348	-2.9441566	-0.57922137	-1.1753806
0.12620619	-2.9441566	-0.68969162	-1.2059894
0.12685062	-2.8324157	-0.66995213	-1.174182
0.12714015	-2.6728116	-0.66995213	-1.2277392
0.12779157	-2.6728116	-0.82220081	-1.2521534
0.12838387	-2.5685628	-0.81680062	-1.2405254
0.12869614	-2.5096021	-0.7123876	-1.2005081
0.12931303	-2.4399962	-0.58327722	-1.1676678
0.12974773	-2.4963842	-0.58327722	-1.1325532
0.13028065	-2.4533572	-0.80477592	-1.2226323
0.13073336	-2.4379466	-0.68824073	-1.1639373
0.13118608	-2.4373493	-0.68824073	-1.1595201
0.13169085	-2.4759573	-0.73633526	-1.179372
0.13218146	-2.4953022	-0.73633526	-1.1817419
0.13277059	-2.4649528	-0.68442816	-1.1808186
0.13319709	-2.4864498	-0.61469905	-1.171155
0.13367602	-2.4296901	-0.61469905	-1.2055953
0.13412874	-2.4465795	-0.73207795	-1.2092702
0.13459249	-2.4732073	-0.66458765	-1.1776467
0.13514618	-2.4875673	-0.66458765	-1.1638471
0.13555166	-2.5320233	-0.61954454	-1.1579164
0.13602266	-2.5385167	-0.61954454	-1.1563379
0.13645736	-2.5641265	-0.63901385	-1.1633605
0.13691505	-2.5417206	-0.68623863	-1.1791245
0.13748651	-2.6351837	-0.68623863	-1.1795709
0.13784571	-2.6751246	-0.63128509	-1.1921748
0.13842955	-2.7695043	-0.63128509	-1.1691115
0.13884822	-2.7119572	-0.71338267	-1.2102765
0.13928292	-2.7542823	-0.6484073	-1.1653994
0.1397616	-2.7135725	-0.6484073	-1.1717472
0.14015233	-2.690348	-0.66771821	-1.1642511
0.14069314	-2.5857644	-0.7016596	-1.1829432
0.14102244	-2.6114553	-0.7134804	-1.1783024
0.14159857	-2.5309913	-0.65417762	-1.1747864
0.14209444	-2.3929055	-0.65417762	-1.1438988
0.14249331	-2.3453694	-0.69804266	-1.1693943
0.14297789	-2.3476668	-0.67719307	-1.134234
0.14341259	-2.3383412	-0.73969689	-1.1781379
0.14388274	-2.3529745	-0.71854575	-1.1721585
0.14449935	-2.3454314	-0.71854575	-1.1819114
0.14493405	-2.3054192	-0.57326616	-1.118271
0.14537354	-2.3278694	-0.57326616	-1.0910465
0.14580346	-2.3251576	-0.59514302	-1.1251851
0.14623816	-2.342683	-0.63696589	-1.1487075
0.14680482	-2.3073864	-0.63696589	-1.160832
0.14731164	-2.3105747	-0.66141123	-1.1625191
0.14775368	-2.2775905	-0.68321719	-1.1598284
0.14819432	-2.2646638	-0.68321719	-1.1593915
0.14862902	-2.2910209	-0.59196928	-1.1294328
0.14919035	-2.2695643	-0.59196928	-1.1259888
0.14971578	-2.3017507	-0.54899677	-1.0635717
0.15007624	-2.2825686	-0.59709512	-1.0712696
0.15065291	-2.2741542	-0.59709512	-1.078017
0.15104604	-2.2815935	-0.5551112	-1.0428595
0.15155835	-2.2848931	-0.5551112	-1.1030048
0.15210664	-2.3101618	-0.53943995	-1.0964713
0.15246378	-2.2740048	-0.70818844	-1.1551938
0.15301376	-2.2813195	-0.61293818	-1.111244
0.15343687	-2.2942889	-0.58382093	-1.0772723
0.15385557	-2.3027527	-0.58382093	-1.0742874
0.1544975	-2.2916863	-0.6368736	-1.1262322
0.1548015	-2.3124565	-0.65084408	-1.1422326
0.15540644	-2.2872832	-0.71324491	-1.1612967
0.15585916	-2.3280909	-0.66339318	-1.1210965
0.15631188	-2.301885	-0.68879307	-1.1435306
0.15677547	-2.3032108	-0.6704502	-1.1265028
0.15721731	-2.3356002	-0.69305758	-1.1399802
0.15775777	-2.3045122	-0.67147903	-1.1310054
0.15819247	-2.3181597	-0.64283945	-1.1531195
0.15862717	-2.3000921	-0.70264216	-1.1620339
0.15921276	-2.3181246	-0.68021193	-1.1349025
0.15961824	-2.3332318	-0.70151942	-1.1534694
0.16014068	-2.3529226	-0.53953726	-1.0813061
0.16058333	-2.3517643	-0.53953726	-1.0836014
0.1610654	-2.3615743	-0.5736321	-1.0971628
0.16151812	-2.3364162	-0.5736321	-1.0927432
0.16203129	-2.3686038	-0.66073428	-1.1301803
0.16243237	-2.354092	-0.66073428	-1.1393164
0.16287627	-2.3597712	-0.6918578	-1.1849319
0.16340889	-2.3494244	-0.52703853	-1.0785799
0.1638436	-2.3436968	-0.52703853	-1.0820953
0.16443994	-2.3473885	-0.60040401	-1.1112887
0.16483412	-2.3473885	-0.70292552	-1.1523997
0.16524869	-2.3322844	-0.72000527	-1.1599056
0.16579976	-2.3516613	-0.68617754	-1.1487931
0.16623446	-2.3511076	-0.68617754	-1.1454767
0.16672437	-2.3415812	-0.66488644	-1.1399223
0.16717708	-2.3618735	-0.63904789	-1.1323756
0.1676298	-2.3449605	-0.63904789	-1.1261583
0.16808252	-2.3781382	-0.72854839	-1.1661218
0.16858357	-2.3698561	-0.72854839	-1.1676066
0.16906002	-2.3657955	-0.65550178	-1.1316172
0.16949472	-2.3636256	-0.6956248	-1.1569146
0.16994918	-2.3859301	-0.6956248	-1.1665459
0.17036413	-2.3928115	-0.71698152	-1.1767217
0.1709793	-2.3843065	-0.68705136	-1.1519706
0.17145088	-2.3816228	-0.68705136	-1.1560977
0.17182673	-2.3654258	-0.63175063	-1.1355032
0.17234204	-2.3975504	-0.63175063	-1.1405666
0.17275499	-2.3974288	-0.70128373	-1.1710939
0.17328877	-2.4031574	-0.70128373	-1.1710934
0.17364919	-2.4521956	-0.76097268	-1.2008759
0.17407605	-2.4566332	-0.56749957	-1.1343284
0.17471115	-2.4663876	-0.56749957	-1.1304438
0.17507057	-2.4343643	-0.7013155	-1.1772393
0.17558056	-2.4806619	-0.7013155	-1.182242
0.17601526	-2.4738958	-0.72143582	-1.1847073
0.17644996	-2.4870586	-0.69422713	-1.1758724
0.1769105	-2.4982816	-0.69422713	-1.1795506
0.17733127	-2.5027397	-0.76211955	-1.1982305
0.1778252	-2.5041922	-0.76211955	-1.2080257
0.17826865	-2.4877506	-0.60963721	-1.1467348
0.17872137	-2.5205004	-0.75950464	-1.2018483
0.17917409	-2.5346912	-0.75950464	-1.2115653
0.1796268	-2.5278818	-0.70804401	-1.1919596
0.18014493	-2.5086435	-0.70804401	-1.1741134
0.18053224	-2.5482911	-0.7659478	-1.2443733
0.18104374	-2.5317977	-0.77682332	-1.2111123
0.18144903	-2.5285619	-0.74160871	-1.2014818
0.18188374	-2.5856484	-0.73046336	-1.1887886
0.18234311	-2.5721354	-0.73046336	-1.1930268
0.18275314	-2.6004198	-0.4739618	-1.0972915
0.18335207	-2.5752594	-0.4739618	-1.1045259
0.18366279	-2.5771621	-0.55898213	-1.1384994
0.18415397	-2.5911561	-0.57660799	-1.1526212
0.18460669	-2.5962683	-0.57660799	-1.1473783
0.18492665	-2.6236344	-0.69914905	-1.2001428
0.18551213	-2.6066393	-0.69914905	-1.1969649
0.18596484	-2.6136219	-0.72721955	-1.2029868
0.18641756	-2.6204553	-0.72721955	-1.2074431
0.18687028	-2.6429471	-0.6400448	-1.1769866
0.18725556	-2.6573516	-0.49837655	-1.1110775
0.18775222	-2.6414134	-0.49837655	-1.1111088
0.18817156	-2.7063766	-0.5951961	-1.1426867
0.18862162	-2.6989923	-0.5951961	-1.1443335
0.18903541	-2.705398	-0.59904924	-1.1500499
0.18949102	-2.6609819	-0.59904924	-1.1357603
0.18988163	-2.7514885	-0.44262692	-1.0604862
0.19033399	-2.7447462	-0.63207119	-1.1540392
0.19079513	-2.713151	-0.69146125	-1.2100958
0.19117109	-2.7084289	-0.77467905	-1.2457514
0.19166454	-2.77559	-0.77467905	-1.2781273
0.19209414	-2.7801082	-0.81010778	-1.287717
0.19252924	-2.7457402	-0.81010778	-1.3007474
0.19296864	-2.7589082	-0.72993187	-1.300263
0.19343074	-2.7662695	-0.61399874	-1.2642722
0.19383805	-2.7472336	-0.61399874	-1.2753837
0.19426699	-2.7610106	-0.81244858	-1.3498975
0.19469427	-2.7234931	-0.81244858	-1.3475617
0.19507354	-2.7913926	-0.75945538	-1.3432167
0.19557686	-2.7768774	-0.75945538	-1.3377872
0.19593104	-2.81703	-0.81072122	-1.3603477
0.19639796	-2.8139448	-0.81072122	-1.3701276
0.19688096	-2.7991936	-0.73540771	-1.3437743
0.19728277	-2.8329732	-0.73540771	-1.3498052
0.19769153	-2.8379947	-0.54957836	-1.2603184
0.19818507	-2.8688413	-0.57226552	-1.2716803
0.19846283	-2.8817904	-0.57226552	-1.2741006
0.19897188	-2.8657258	-0.79269945	-1.3570559
0.19947653	-2.8788987	-0.79269945	-1.3548008
0.19972775	-2.9285198	-0.79316956	-1.3585634
0.20022799	-2.852415	-0.79316956	-1.3523669
0.20067815	-2.9364257	-0.80594125	-1.3622935
0.20113086	-2.9089748	-0.80594125	-1.3611087
0.20147528	-2.9597605	-0.66696563	-1.3129814
0.20197332	-2.9450019	-0.69731314	-1.4951065
0.20231474	-2.9782795	-0.69731314	-1.55285
0.20272099	-2.9645661	-0.72381535	-1.5580533
0.20320298	-2.9875792	-0.72381535	-1.552411
0.20361885	-2.9295964	-0.91132903	-1.5979651
0.20407352	-2.9463646	-0.91132903	-1.60452
0.20448825	-3.018772	-0.62532707	-1.4621779
0.20486677	-2.9729461	-0.62532707	-1.4301277
0.20534057	-2.9525532	-0.58238666	-1.4021776
0.20579236	-2.9726327	-0.58238666	-1.3683718
0.20611075	-2.979876	-0.71229518	-1.4313255
0.20656347	-3.0424542	-0.71229518	-1.4557903
0.20701618	-2.9978712	-0.75297725	-1.4392538
0.20736611	-3.0056921	-0.81393583	-1.4948707
0.20774852	-2.9188319	-0.81393583	-1.4520688
0.20823402	-2.739709	-0.68017081	-1.3674849
0.20861792	-2.691817	-0.68017081	-1.352578
0.20921467	-1.5250925	-0.68301766	-1.0701457
0.20968868	-1.5351595	-0.68301766	-1.0601867
0.2101852	-1.5195022	-0.68301766	-1.0578186
0.2107573	-1.4978543	-0.34120003	-0.88769219
0.21123705	-1.4765961	-0.36196647	-0.89517776
0.21187819	-1.4785913	-0.36196647	-0.87762805
0.21231289	-1.4323953	-0.39719794	-0.88610366
0.21290151	-1.4121666	-0.47805059	-0.91072036
0.21339964	-1.40434	-0.47805059	-0.90178998
0.21383435	-1.4067902	-0.5329622	-0.92707295
0.21448602	-1.4058113	-0.55501205	-0.94779445
0.21493873	-1.4066569	-0.55994409	-0.93945181
0.21561781	-1.4009339	-0.55994409	-0.97008296
0.21600786	-1.4062189	-0.55712995	-0.97970429
0.21665636	-1.4094033	-0.55712995	-1.0219499
0.21709461	-1.4069044	-0.5483205	-1.017682
0.21788139	-1.4078349	-0.34623307	-0.75087315
0.21878683	-1.4080637	-0.37716942	-0.77288208
0.2194659	-1.4115604	-0.45467331	-0.80329169
0.2205273	-1.4106658	-0.60556491	-1.0124998
0.22130149	-1.4031017	-0.70030822	-1.0575678
0.22218221	-1.4079681	-0.74618242	-1.0800759
0.223314	-1.4071484	-0.81982838	-1.1091147
0.22432571	-1.4055	-0.85570381	-1.1301444
0.22535122	-1.4070204	-0.87661749	-1.1396881
0.22625666	-1.4109268	-0.54888926	-0.97441489
0.22904336	-1.2012423	-0.31242484	-0.61261564
0.23214011	-1.1968385	-0.81086761	-0.9851282
0.23523686	-1.2013683	-1.0991554	-1.1491259
0.23833361	-1.2049081	-0.78699508	-0.97378475
0.24143036	-1.1982862	-0.95504487	-1.0697743
0.24452711	-1.2002693	-0.95703126	-1.071772
0.24762386	-1.1825753	-0.71490917	-0.9194748
0.25017461	-1.1860213	-0.89482877	-1.0301873
0.25381736	-1.1764769	-0.8783007	-1.0165139
0.25628927	-1.1904927	-0.59373604	-0.84073683
0.25997553	-1.1969421	-0.68396063	-0.90479902
0.26243704	-1.1857087	-0.66455665	-0.88767709
0.26543017	-1.2037626	-0.9055773	-1.0440786
0.26856374	-1.194187	-0.8790314	-1.0245623
0.27162367	-1.1923361	-0.90288786	-1.0375673
0.27472655	-1.2010789	-0.88835278	-1.0329481
0.27781717	-1.1893989	-0.88199978	-1.0242312
0.28091392	-1.1998234	-0.9749943	-1.0815826
0.28401067	-1.1934495	-0.92699258	-1.0518169
0.28701907	-1.1972473	-0.77980286	-0.96623853
0.29020417	-1.1868538	-0.72147202	-0.92535496
0.29316082	-1.18533	-0.81887437	-0.98520877
0.29639767	-1.1847778	-1.0002019	-1.0885849
0.29929956	-1.195114	-0.97239999	-1.0780208
0.30259117	-1.0143258	-1.0143258	-1.0143258
0.30801048	-1.0364175	-1.0364175	-1.0364175
0.31265561	-0.94861388	-0.94861388	-0.94861388
0.31807492	-0.85419728	-0.85419728	-0.85419728
0.32272005	-0.86086129	-0.86086129	-0.86086129
0.32813936	-0.99065858	-0.99065858	-0.99065858
0.33278448	-1.0017338	-1.0017338	-1.0017338
0.33742961	-0.91926573	-0.91926573	-0.91926573
0.34284892	-0.95317631	-0.95317631	-0.95317631
0.34749405	-0.90479836	-0.90479836	-0.90479836
0.35291336	-1.1168694	-1.1168694	-1.1168694
0.35755848	-0.98829954	-0.98829954	-0.98829954
0.36220361	-0.87478513	-0.87478513	-0.87478513
0.36762292	-0.94984533	-0.94984533	-0.94984533
0.37226804	-0.91844898	-0.91844898	-0.91844898
0.37768736	-0.88616616	-0.88616616	-0.88616616
0.38233248	-1.0998818	-1.0998818	-1.0998818
0.38697761	-1.0912673	-1.0912673	-1.0912673


==> graphics/data/performance_todalattice_net=400_300_ROM.dat <==
0	-1.4778466	-0.32544939	-0.63727908
0.00024701325	-1.6270259	-0.24198614	-0.50410983
0.0004264318	-1.3865128	-0.14280388	-0.33812076
0.00069426551	-0.20347294	-0.03094842	-0.093681817
0.00088096653	-0.23830635	-0.01661842	-0.053260452
0.0010635311	-0.16908605	-0.014671999	-0.040641255
0.0013029006	-0.11891806	-0.014334052	-0.046801752
0.0015032231	-0.096869113	-0.010923444	-0.033050869
0.0017402747	-0.10300515	-0.013296451	-0.038180426
0.0020353199	-0.10975334	-0.01145242	-0.027372405
0.0022167891	-0.10863172	-0.0098163971	-0.032664231
0.0024282888	-0.09392078	-0.012779139	-0.028288461
0.0027641644	-0.09492259	-0.010429565	-0.025841008
0.0029522028	-0.092960104	-0.0089016721	-0.023397528
0.0031760775	-0.099331315	-0.010644579	-0.024153672
0.0034298398	-0.090771797	-0.0087758044	-0.033381543
0.0036809024	-0.085931281	-0.0076832141	-0.031053854
0.0038942103	-0.084104593	-0.010512012	-0.023892191
0.0041734974	-0.086793774	-0.009697648	-0.033449638
0.0043696517	-0.087377549	-0.01023754	-0.029629871
0.0046445483	-0.083251305	-0.0074653778	-0.030406358
0.0048377068	-0.082042645	-0.0082723426	-0.021936919
0.0050630968	-0.082328753	-0.0074550847	-0.027985166
0.0053754192	-0.13884547	-0.008468454	-0.036619902
0.0055707963	-0.30555384	-0.007813919	-0.041619826
0.0057814638	-0.079432982	-0.011200992	-0.034210169
0.0060673474	-0.078252081	-0.0082334038	-0.022588025
0.0063184101	-0.074550498	-0.0086851081	-0.022199107
0.0065249323	-0.073703548	-0.014150371	-0.033163136
0.006792328	-0.1295594	-0.009059392	-0.036927529
0.0069978987	-0.080324264	-0.0089661193	-0.031460542
0.007224577	-0.067621956	-0.0089634566	-0.027643178
0.0074651242	-0.066449112	-0.010059676	-0.025523912
0.0076992546	-0.075860109	-0.0090697442	-0.029987077
0.0079503173	-0.067109193	-0.0097746162	-0.030724326
0.0082165731	-0.14679815	-0.010333339	-0.035851754
0.0084524426	-0.12906726	-0.0093329882	-0.0340821
0.008704855	-0.075788136	-0.0096684472	-0.029795796
0.0089517021	-0.061176759	-0.0087266199	-0.02699142
0.0091574698	-0.10232091	-0.0092788907	-0.030186561
0.0094593928	-0.062519691	-0.0090532286	-0.02541069
0.0096839094	-0.10258902	-0.0094624778	-0.030323963
0.0098860822	-0.062768195	-0.0075291647	-0.025894613
0.010113617	-0.058621005	-0.0080418701	-0.022493379
0.010424522	-0.057615746	-0.0078247309	-0.024881361
0.010622326	-0.058153494	-0.0084405191	-0.023896993
0.010898783	-0.069151786	-0.0084133277	-0.026119461
0.011146689	-0.05509033	-0.0079360368	-0.02164515
0.011373092	-0.056466118	-0.0081145614	-0.022119575
0.011617722	-0.056851489	-0.0071040798	-0.02044746
0.011876288	-0.05283912	-0.0070927314	-0.021340532
0.012127946	-0.054002512	-0.0074609331	-0.021836255
0.012381708	-0.095255093	-0.0078581825	-0.025859476
0.01263547	-0.052815964	-0.0079241465	-0.017615095
0.012889233	-0.059250843	-0.0075317986	-0.023523296
0.013142995	-0.05420279	-0.0078773706	-0.022457166
0.013396757	-0.053623117	-0.0074644207	-0.020815178
0.013670391	-0.053502336	-0.0077023675	-0.021413361
0.013878571	-0.069787589	-0.007455793	-0.023884254
0.014158044	-0.052906595	-0.0080631741	-0.019759244
0.014415047	-0.052462791	-0.0073442693	-0.019725263
0.014665568	-0.052761498	-0.0072829151	-0.021652117
0.014919331	-0.053340113	-0.0076823579	-0.020650062
0.015174698	-0.053085187	-0.0080329595	-0.022758936
0.015383941	-0.055450235	-0.0075206919	-0.02257972
0.015655885	-0.052400941	-0.0073739832	-0.020013187
0.01593438	-0.052152283	-0.007703649	-0.021270089
0.016168526	-0.052591831	-0.0074791352	-0.018054781
0.016426968	-0.051504876	-0.0080904317	-0.019457257
0.016679006	-0.052795413	-0.0077392185	-0.021140509
0.016921898	-0.053064375	-0.007473461	-0.019507611
0.017139111	-0.052138056	-0.0075094466	-0.019524313
0.017431159	-0.051811073	-0.0073382802	-0.020324681
0.017712065	-0.051608497	-0.0072963648	-0.01960999
0.017949211	-0.054000688	-0.0074561086	-0.021638546
0.018180008	-0.051443029	-0.0073734487	-0.018106987
0.018373944	-0.053343979	-0.0072004764	-0.020056225
0.018729814	-0.051227231	-0.0079587275	-0.019338798
0.018938244	-0.051235562	-0.007140188	-0.017946472
0.01913439	-0.050846598	-0.0075386545	-0.020005967
0.019427578	-0.053183109	-0.0073696796	-0.019331044
0.01968762	-0.053675266	-0.0071724741	-0.018198487
0.019899204	-0.052822442	-0.0073692987	-0.016693473
0.020211426	-0.05244024	-0.0075051922	-0.019812359
0.020439773	-0.052470961	-0.0071906398	-0.019405904
0.0206791	-0.05393309	-0.0078869159	-0.020156214
0.02098737	-0.053015256	-0.0077076629	-0.018428816
0.021191927	-0.052916707	-0.0080852802	-0.020503083
0.021415434	-0.054429628	-0.0074690313	-0.019748108
0.021756042	-0.052585446	-0.0073998254	-0.018439093
0.021944081	-0.05087819	-0.0078117157	-0.017789572
0.022227036	-0.050751531	-0.0071846007	-0.021760179
0.022451965	-0.049308589	-0.0072232647	-0.019217111
0.022693392	-0.060567478	-0.0075769496	-0.022828028
0.023009566	-0.049045343	-0.0076395637	-0.021230854
0.023232888	-0.052115482	-0.0075512172	-0.016740011
0.023456811	-0.04858262	-0.0076541431	-0.018454205
0.023715972	-0.04904412	-0.0079490883	-0.018472334
0.024012503	-0.048105565	-0.0073708069	-0.023771512
0.024234295	-0.054990549	-0.0070855583	-0.021826123
0.024545645	-0.048253562	-0.0070284878	-0.019601807
0.024764657	-0.050132367	-0.0071249667	-0.019403979
0.025025537	-0.047247592	-0.007281866	-0.021568755
0.025328772	-0.048871753	-0.0071187926	-0.021829101
0.025532802	-0.048395065	-0.0080302823	-0.020957229
0.025811659	-0.053939444	-0.01014965	-0.026905909
0.026112024	-0.053926839	-0.0080110067	-0.025195036
0.026328341	-0.049270628	-0.0073124379	-0.021453084
0.02664504	-0.047657541	-0.0077732622	-0.021559726
0.026849764	-0.049578069	-0.0074734049	-0.0214882
0.027125653	-0.048738502	-0.0075983586	-0.020340577
0.027397194	-0.046132249	-0.0080468628	-0.019785825
0.02762904	-0.046807859	-0.0075307052	-0.01951372
0.027864175	-0.046792758	-0.008696329	-0.019211627
0.028149348	-0.046332757	-0.0084891722	-0.020237333
0.028418672	-0.045255692	-0.0082783093	-0.019772316
0.028680533	-0.045769058	-0.0074953959	-0.02288703
0.028941298	-0.046948262	-0.0088487043	-0.025418227
0.029197023	-0.044623864	-0.0074442857	-0.02119047
0.029442482	-0.045669273	-0.0084988257	-0.021436793
0.029680333	-0.04717613	-0.0081962543	-0.018077868
0.029919044	-0.047425568	-0.0075799435	-0.019029692
0.030201208	-0.046322225	-0.0081058441	-0.020651253
0.030505526	-0.046397996	-0.0081748215	-0.021267709
0.030781885	-0.046498617	-0.0075984515	-0.01851589
0.031045382	-0.0450246	-0.0081792005	-0.022083105
0.031302548	-0.046437027	-0.0072915678	-0.019734793
0.031534039	-0.045355216	-0.0082074562	-0.022175054
0.031836364	-0.045186289	-0.0077998583	-0.020388419
0.032098154	-0.046932755	-0.0070769888	-0.019382935
0.032343288	-0.045629724	-0.0082046489	-0.022296599
0.032660779	-0.045964749	-0.008596672	-0.022033525
0.032894607	-0.051597671	-0.0080117719	-0.022662306
0.033152166	-0.047388188	-0.0086803811	-0.023156832
0.033414423	-0.046943062	-0.0088820549	-0.023014264
0.033651458	-0.043597743	-0.0081522784	-0.021549036
0.033955549	-0.046991488	-0.0079265138	-0.0222716
0.034222809	-0.045817759	-0.0081669418	-0.019524385
0.034465606	-0.044716504	-0.008015286	-0.021231713
0.034728005	-0.044747544	-0.0080294916	-0.022061717
0.034976754	-0.047865928	-0.0083012943	-0.022837901
0.035287801	-0.085671253	-0.0082558039	-0.025527094
0.035482845	-0.11219263	-0.0084544217	-0.026864244
0.035764536	-0.10897322	-0.0083186073	-0.026095956
0.035980973	-0.068671687	-0.0081464992	-0.024799206
0.036333348	-0.090768577	-0.0075120871	-0.025521133
0.03653722	-0.064661421	-0.0081737605	-0.024378622
0.036799114	-0.11276554	-0.0080578145	-0.027290881
0.037043742	-0.071642139	-0.007859606	-0.025150275
0.037363229	-0.049271961	-0.0078004135	-0.022758638
0.037600999	-0.078031647	-0.0079011257	-0.024611804
0.037881561	-0.052868708	-0.008257153	-0.023309396
0.038115382	-0.045386098	-0.0083828474	-0.021837759
0.038391434	-0.045152778	-0.0081282172	-0.021817544
0.038689766	-0.044382692	-0.0080183857	-0.019784278
0.038958673	-0.043137319	-0.0077342519	-0.020579742
0.039172523	-0.041961585	-0.0082146948	-0.019921633
0.039488821	-0.045350198	-0.0080445131	-0.019399874
0.039775383	-0.04319722	-0.0081735697	-0.019643433
0.040018877	-0.04435279	-0.0086640563	-0.020359002
0.040256411	-0.0445414	-0.0078808642	-0.018830775
0.040530878	-0.043838876	-0.0075030859	-0.020982252
0.040844417	-0.047818105	-0.0073983212	-0.022068994
0.041082462	-0.042517792	-0.0077667109	-0.01954556
0.041319712	-0.043015213	-0.0076175987	-0.021344841
0.041615659	-0.044587115	-0.0076641984	-0.019906823
0.04187615	-0.043937335	-0.0072246649	-0.019476446
0.042129138	-0.044227713	-0.0071873647	-0.01868809
0.042398534	-0.041382031	-0.006779224	-0.018119495
0.042628304	-0.04448087	-0.0074380692	-0.020527864
0.042852075	-0.045102361	-0.0070781476	-0.020490325
0.043192419	-0.041243349	-0.007653851	-0.019157489
0.043465463	-0.043722915	-0.0073484936	-0.020653235
0.043678152	-0.04172357	-0.0078490384	-0.019934064
0.043973926	-0.043165795	-0.006765624	-0.018104558
0.04423022	-0.044545173	-0.0069310368	-0.018346866
0.044508688	-0.041077422	-0.0067592514	-0.017941304
0.044800545	-0.058969756	-0.0069504483	-0.020874065
0.045072803	-0.042509981	-0.007006062	-0.018126435
0.045420933	-0.042510704	-0.0070492212	-0.017401024
0.045636918	-0.068772546	-0.0070492212	-0.020348667
0.045893173	-0.07153973	-0.0074073834	-0.022064782
0.046202552	-0.042263583	-0.0074109731	-0.017865895
0.046456507	-0.042948885	-0.007556049	-0.018095993
0.046732508	-0.041754	-0.0078387526	-0.016066485
0.047103346	-0.04141374	-0.0073576959	-0.015942896
0.047329264	-0.040237757	-0.0076723374	-0.012658134
0.047592167	-0.040644334	-0.0074920127	-0.017255214
0.047893781	-0.041460522	-0.0077176148	-0.017299387
0.048138649	-0.040293165	-0.0076136105	-0.017935283
0.048447086	-0.043717339	-0.0074498849	-0.019397612
0.048695356	-0.040491959	-0.008431465	-0.016771165
0.048980629	-0.040394036	-0.0072955992	-0.017247976
0.049260922	-0.039801909	-0.0070594708	-0.01608765
0.04954438	-0.041436024	-0.0071008558	-0.015836586
0.049812654	-0.039446432	-0.0064999158	-0.016107611
0.050052764	-0.040655498	-0.0073786867	-0.016895551
0.05035463	-0.040722808	-0.0068527864	-0.015303662
0.050563421	-0.040830181	-0.0066342355	-0.015380458
0.050901993	-0.039689467	-0.0070338801	-0.016171853
0.051195601	-0.039621647	-0.007144338	-0.0151007
0.051408452	-0.039111921	-0.0069553591	-0.015280083
0.051767352	-0.039260412	-0.0072083214	-0.015812349
0.051992243	-0.036938517	-0.0068354129	-0.015656295
0.052252336	-0.039628478	-0.0065963359	-0.016586059
0.052577378	-0.038804948	-0.0072536598	-0.017092342
0.052874334	-0.037474821	-0.0069093203	-0.017077729
0.053095006	-0.038285969	-0.0071324796	-0.018288466
0.053385988	-0.053076627	-0.0071448607	-0.020333696
0.053666249	-0.038411298	-0.0073314693	-0.018100583
0.053951268	-0.0376132	-0.0079908613	-0.022573685
0.054247924	-0.038748893	-0.0071608546	-0.017358645
0.054533238	-0.036745969	-0.0071198774	-0.019033829
0.05480583	-0.051926864	-0.0073055165	-0.020717471
0.055147396	-0.038375884	-0.0074262547	-0.016794319
0.055414915	-0.053137585	-0.0066307152	-0.019946954
0.055698728	-0.059006559	-0.0072151364	-0.021164178
0.055933765	-0.072887027	-0.0065762364	-0.021221051
0.056229935	-0.036967606	-0.0074990764	-0.018267209
0.056543145	-0.037213329	-0.0068761831	-0.018767454
0.056825698	-0.038677119	-0.0067919777	-0.019590195
0.057106183	-0.03603209	-0.0065645866	-0.017347438
0.057363194	-0.041079701	-0.0071381149	-0.019075194
0.05767827	-0.037068777	-0.0068831159	-0.017987661
0.057931864	-0.036077431	-0.0068446862	-0.01723805
0.058268919	-0.034972598	-0.0068383489	-0.018355407
0.058529993	-0.033628174	-0.0075011033	-0.015651763
0.058799606	-0.033587372	-0.0075782622	-0.016699972
0.059173783	-0.037361544	-0.0068418603	-0.01869718
0.059391165	-0.034175699	-0.0073152539	-0.018402919
0.059739798	-0.034293454	-0.0069676388	-0.013781217
0.060039306	-0.034848141	-0.0068787132	-0.015505562
0.060303913	-0.033117734	-0.0067389122	-0.016486312
0.060634864	-0.035148852	-0.00697282	-0.018543647
0.061009574	-0.031129436	-0.0067924451	-0.014110201
0.061244105	-0.032748433	-0.0065129543	-0.016755617
0.06157514	-0.036439403	-0.0068518052	-0.01851319
0.061881848	-0.038182719	-0.0076690301	-0.019183835
0.062146913	-0.033229349	-0.0067729369	-0.016040375
0.06251865	-0.034461699	-0.0073082037	-0.016613243
0.062773819	-0.033856773	-0.0071933473	-0.017139618
0.063078816	-0.038123376	-0.0067912004	-0.016524555
0.063418966	-0.034532513	-0.0069837959	-0.016444204
0.063688604	-0.034739196	-0.0069149397	-0.014419123
0.063980828	-0.052342085	-0.0066960383	-0.019214796
0.064284169	-0.036207954	-0.006849329	-0.018025202
0.064589242	-0.036770288	-0.0066472727	-0.015474851
0.064918593	-0.041084646	-0.0065715818	-0.014980323
0.065192911	-0.038793485	-0.0069755534	-0.015793947
0.065495454	-0.0381787	-0.0067617443	-0.012256534
0.065791121	-0.03790722	-0.0069227002	-0.015591664
0.066107999	-0.039328571	-0.0066070792	-0.013642256
0.066356129	-0.043336566	-0.0064134717	-0.01491221
0.066697218	-0.043709726	-0.0066880615	-0.014443684
0.067043389	-0.042099675	-0.0062227625	-0.013357102
0.067295589	-0.041804664	-0.0069468435	-0.01407489
0.067606043	-0.043261582	-0.0056195142	-0.014065154
0.067928377	-0.064235322	-0.0065001484	-0.015352113
0.068201526	-0.061424922	-0.006669194	-0.019111572
0.068579248	-0.043762258	-0.006840289	-0.016483234
0.068865881	-0.037204001	-0.0070023026	-0.011877525
0.069141718	-0.038481896	-0.0069413133	-0.013292788
0.069487996	-0.037849807	-0.0067308993	-0.015996782
0.069725228	-0.041732637	-0.0064265295	-0.013871751
0.070081909	-0.040547782	-0.0069970333	-0.016509843
0.070457986	-0.036538684	-0.0067646853	-0.013047787
0.070732087	-0.036714402	-0.0068323666	-0.012682858
0.071022101	-0.032741458	-0.0065851863	-0.013776492
0.071398178	-0.054525746	-0.0066457913	-0.01764366
0.071780972	-0.034328304	-0.0070017228	-0.014318929
0.072032964	-0.035257227	-0.006449579	-0.011784526
0.07233837	-0.058072274	-0.0065505978	-0.016306289
0.072706857	-0.038298072	-0.0057349934	-0.01295736
0.07299984	-0.041511059	-0.0065721474	-0.016280772
0.073258877	-0.038236279	-0.0066657178	-0.01750882
0.073515464	-0.039355191	-0.0064031088	-0.016659586
0.073864443	-0.036070609	-0.0068330648	-0.017674237
0.074216009	-0.036117811	-0.0065983912	-0.01227182
0.074467881	-0.04088284	-0.006509888	-0.014326719
0.07480151	-0.036010158	-0.0067019599	-0.011821643
0.075074083	-0.035499632	-0.0065300014	-0.011533066
0.075406532	-0.037434125	-0.0065903937	-0.010922261
0.075750731	-0.033876637	-0.0066034896	-0.011627427
0.076089531	-0.035424533	-0.0070433984	-0.013241197
0.07638238	-0.036531685	-0.0065858995	-0.011828657
0.076663253	-0.035596689	-0.0066460286	-0.011970549
0.07703933	-0.033995862	-0.0066288925	-0.012453299
0.077359345	-0.034493064	-0.0064582278	-0.011463344
0.077632351	-0.034829201	-0.0062086748	-0.011566557
0.07797925	-0.035946867	-0.0070220252	-0.012927019
0.078319399	-0.033620787	-0.0052720141	-0.0096471369
0.078549749	-0.033938156	-0.0037610428	-0.0093336724
0.078919714	-0.036223676	-0.0062726692	-0.010933809
0.07927346	-0.036343135	-0.0056370839	-0.0094605478
0.079530479	-0.036114821	-0.0064691887	-0.010448962
0.079836573	-0.0343401	-0.0065519447	-0.010692187
0.080175373	-0.03437463	-0.0045759549	-0.0094737922
0.080467246	-0.035085723	-0.0062362039	-0.010481031
0.080800098	-0.032514671	-0.0041816145	-0.0089315501
0.081124991	-0.03522077	-0.0050938179	-0.01002695
0.081388469	-0.034056217	-0.0040206131	-0.010252083
0.081703346	-0.032058833	-0.0063870345	-0.011937899
0.082058397	-0.03213804	-0.006520583	-0.010363827
0.082316627	-0.032126641	-0.0070739529	-0.010299285
0.082705861	-0.031429802	-0.0062768762	-0.0098072017
0.082986006	-0.032608509	-0.0067050471	-0.014194072
0.083321755	-0.041539191	-0.0069351505	-0.013935692
0.083702955	-0.036200554	-0.0061383201	-0.013114463
0.084023253	-0.033251251	-0.007037708	-0.010603816
0.084372827	-0.032562085	-0.0057195883	-0.010112944
0.084748904	-0.031375049	-0.0068545965	-0.010624738
0.085077167	-0.03281049	-0.0048278115	-0.0087237733
0.08537345	-0.032341901	-0.0055130209	-0.0092031037
0.085689096	-0.03407899	-0.0055037272	-0.010127964
0.086074319	-0.044636905	-0.0069561596	-0.014972141
0.086394558	-0.03293159	-0.0070177874	-0.012543819
0.086677356	-0.040851371	-0.0052345989	-0.013181784
0.087045851	-0.033954942	-0.0070715539	-0.016107851
0.087367551	-0.032974668	-0.0075174231	-0.01308153
0.087719579	-0.034367104	-0.0033948389	-0.0098736837
0.087990125	-0.033940793	-0.0048767247	-0.01055015
0.088321634	-0.03279841	-0.0048799949	-0.0098298892
0.088696115	-0.031472965	-0.0056666161	-0.0097356945
0.088963916	-0.032068268	-0.0044910875	-0.0096524472
0.089449864	-0.034379153	-0.0058889865	-0.010063354
0.089696786	-0.033172422	-0.0057040341	-0.0095886262
0.090001577	-0.034735975	-0.0037249772	-0.0091883626
0.090328563	-0.033742831	-0.0039726351	-0.01018558
0.090704252	-0.033838969	-0.0061558309	-0.011488911
0.090985915	-0.035054409	-0.0051454665	-0.011481607
0.091400814	-0.033531008	-0.0053279997	-0.011703296
0.091706325	-0.038898246	-0.004062369	-0.011957383
0.09210587	-0.038898246	-0.0049142117	-0.012389611
0.092458478	-0.034740689	-0.0073612685	-0.012189185
0.09275005	-0.034707946	-0.0045723776	-0.009050084
0.093022594	-0.034830921	-0.0038380811	-0.0079975273
0.093426796	-0.032626415	-0.0052359575	-0.0087483131
0.093694371	-0.077102934	-0.0042193912	-0.013625147
0.094130947	-0.077102934	-0.0056880562	-0.015219431
0.094479278	-0.031988683	-0.0040026754	-0.0086083877
0.094763929	-0.032231204	-0.0041289739	-0.0082403162
0.095171642	-0.034655879	-0.0041823874	-0.0090994278
0.095479948	-0.034588096	-0.004329671	-0.0090346908
0.095798102	-0.032075504	-0.0037980915	-0.0089492484
0.096219246	-0.031647773	-0.0045487611	-0.011653656
0.096588537	-0.031884284	-0.0052142011	-0.011932295
0.096877788	-0.029207898	-0.0038626562	-0.0082977231
0.097243439	-0.03182862	-0.0053548374	-0.0089348669
0.097535515	-0.030633933	-0.0046952598	-0.0087975346
0.097911592	-0.027749198	-0.006758876	-0.0096932443
0.098296777	-0.032462963	-0.0063659915	-0.0093971712
0.098663745	-0.033139916	-0.0063820654	-0.0098680615
0.098959842	-0.032431138	-0.0070660614	-0.010688045
0.099287254	-0.032004362	-0.0063796435	-0.01012443
0.099632728	-0.033274482	-0.0064028019	-0.010284904
0.099990425	-0.031344174	-0.0064446232	-0.0099108381
0.10034407	-0.033233621	-0.0057965445	-0.010777195
0.10069097	-0.033476337	-0.0063572841	-0.010829645
0.10104732	-0.034310968	-0.0064871117	-0.010776782
0.10133115	-0.032803729	-0.0064791145	-0.011107849
0.10167236	-0.032259624	-0.0067029089	-0.011772513
0.1020786	-0.033084095	-0.0065580303	-0.010962055
0.10238506	-0.031446103	-0.0058230272	-0.010276886
0.10276703	-0.031882509	-0.0067466785	-0.011263604
0.10314748	-0.032999121	-0.0065769121	-0.010726282
0.10343897	-0.030655227	-0.0070564785	-0.011077876
0.10376716	-0.031459037	-0.0065235861	-0.010520245
0.10415186	-0.032459296	-0.006685991	-0.01025993
0.10449294	-0.031996945	-0.0068456661	-0.010832605
0.10486901	-0.030650733	-0.0068930762	-0.013684705
0.10528332	-0.031067625	-0.0060910149	-0.012467835
0.10562117	-0.03140424	-0.0065280798	-0.01043326
0.10598488	-0.033508646	-0.0065721162	-0.010503743
0.10637332	-0.029519518	-0.006703915	-0.012742639
0.1067494	-0.027041821	-0.0055383191	-0.011508345
0.10712767	-0.029796043	-0.006252401	-0.011390124
0.10749396	-0.03136633	-0.0071766679	-0.01316776
0.10787865	-0.032720867	-0.0070132714	-0.012414429
0.1082537	-0.03123349	-0.0068242953	-0.015013786
0.10867215	-0.030201626	-0.0066317696	-0.013542563
0.10900586	-0.030201626	-0.0066753295	-0.01335431
0.10941458	-0.049116721	-0.0070452873	-0.016995408
0.10979942	-0.02672556	-0.0070889665	-0.012786318
0.11016891	-0.011764504	-0.0026891221	-0.0069317656
0.1105904	-0.031289483	-0.006533113	-0.01208193
0.11100479	-0.03052922	-0.0066687848	-0.011671229
0.11133438	-0.029614221	-0.0064243154	-0.012362873
0.11179139	-0.033259905	-0.0067946197	-0.012848476
0.11212849	-0.030027989	-0.0067946197	-0.011703071
0.11243557	-0.031385887	-0.0069323292	-0.012353728
0.11291893	-0.029401754	-0.0065030445	-0.011134935
0.11332779	-0.0787893	-0.0065178209	-0.016244925
0.1136971	-0.027465611	-0.0072471902	-0.010855026
0.11408289	-0.030954902	-0.0070546277	-0.010089617
0.11445897	-0.032494694	-0.0071998477	-0.010461298
0.11483505	-0.02830142	-0.0070322458	-0.010196683
0.11517327	-0.017440588	-0.0066242524	-0.0096672736
0.11547932	-0.030254237	-0.0066529761	-0.010141882
0.11587891	-0.027635783	-0.0066529761	-0.010294658
0.11632478	-0.029130076	-0.0068888101	-0.01068491
0.11660762	-0.016125469	-0.0048721964	-0.008159056
0.11703434	-0.031165855	-0.006206524	-0.010432331
0.11740823	-0.031934824	-0.006206524	-0.010141132
0.11770367	-0.034599529	-0.0066334479	-0.010606876
0.11818849	-0.031606272	-0.0064370924	-0.010739244
0.11850562	-0.034166726	-0.0072316345	-0.010596123
0.11892136	-0.03226582	-0.0070370655	-0.010223625
0.11930067	-0.027536837	-0.0066583481	-0.010843986
0.11972405	-0.0084930288	-0.0029096865	-0.0065551459
0.12003284	-0.0078152074	-0.0031690068	-0.0061288669
0.1204762	-0.007514745	-0.0025874132	-0.0058756115
0.12085812	-0.0085349175	-0.0026872555	-0.0057234006
0.12135023	-0.0078808954	-0.0024514538	-0.0052306629
0.12170358	-0.024409359	-0.005946286	-0.0084184512
0.12216854	-0.026273332	-0.0060951712	-0.009488924
0.12254904	-0.0087365141	-0.0033343213	-0.0059957373
0.12293701	-0.0090794526	-0.002792925	-0.0058250938
0.12340528	-0.031861059	-0.0058074118	-0.0091770052
0.12386089	-0.015338838	-0.0056602395	-0.0075001976
0.12423697	-0.031129592	-0.0055722768	-0.0084061244
0.12458377	-0.0072396027	-0.0055416131	-0.0063093081
0.12503893	-0.029367335	-0.0040735622	-0.0080240587
0.12537095	-0.017399164	-0.0054226372	-0.0073800812
0.12586608	-0.031191617	-0.0054574798	-0.0091380804
0.12628991	-0.0073138632	-0.0027018056	-0.0052458497
0.1266198	-0.0082523607	-0.0049468527	-0.0061617229
0.12705754	-0.0074981023	-0.0040178511	-0.0056901238
0.12743362	-0.0073657418	-0.0031700247	-0.0057220845
0.12790967	-0.0069231123	-0.0045145078	-0.0056166007
0.12837381	-0.0079862695	-0.0033796905	-0.0055275743
0.12872763	-0.0074392984	-0.0044090877	-0.0060163198
0.12912597	-0.0076348484	-0.0036357223	-0.0054650842
0.12952943	-0.0079174017	-0.0040993566	-0.0063443681
0.13004502	-0.035937093	-0.0045978281	-0.0091816164
0.13033931	-0.064457761	-0.0053002956	-0.010150761
0.13081831	-0.010546054	-0.0040617675	-0.0069044824
0.13119439	-0.0077068538	-0.0036528757	-0.0057523219
0.13157046	-0.0067605759	-0.0048258898	-0.0057536758
0.13213458	-0.006866325	-0.0045875799	-0.0055619192
0.13269453	-0.01010478	-0.0062812577	-0.0079709119
0.13314186	-0.0093297384	-0.004391648	-0.006081318
0.13365664	-0.0085655916	-0.0040015065	-0.0057730936
0.13437529	-0.012707751	-0.0037383535	-0.0060838303
0.13492863	-0.012707751	-0.0032266209	-0.005355207
0.13565288	-0.0092162204	-0.0049512835	-0.0071604177
0.13629678	-0.0090084258	-0.0032460337	-0.0054720889
0.13702358	-0.0068018209	-0.0046667261	-0.0057576231
0.13777573	-0.0068348454	-0.0055627877	-0.0060018261
0.13852788	-0.0063052645	-0.0050909452	-0.0056311627
0.1392869	-0.0084811473	-0.0063088885	-0.0070442039
0.14003219	-0.0072980089	-0.0058981462	-0.0065514006
0.14063585	-0.007605899	-0.0067062684	-0.0072043099
0.14148361	-0.015146674	-0.007772122	-0.011634189
0.14210061	-0.013071807	-0.0029532671	-0.0065255028
0.14285277	-0.01521643	-0.0084359625	-0.01213354
0.14368547	-0.0072327793	-0.0037266741	-0.0053426666
0.14445844	-0.0081524189	-0.0056577998	-0.0068798468
0.14518898	-0.012111503	-0.0031998512	-0.0064264339
0.14604942	-0.010411291	-0.0072083988	-0.0084550808
0.14661354	-0.010486661	-0.0050706482	-0.0070838088
0.14736569	-0.011291589	-0.0045648602	-0.0070393924
0.14811784	-0.0092708303	-0.0038368148	-0.0061810667
0.14875822	-0.010833137	-0.0054742674	-0.0075126006
0.14946859	-0.0123604	-0.0054742674	-0.0076269073
0.15019404	-0.014773212	-0.0050424883	-0.0081573114
0.15093842	-0.01309564	-0.0046916309	-0.0073373502
0.15169057	-0.0080920965	-0.0046284393	-0.0065498107
0.15225469	-0.013305735	-0.0036630434	-0.0068270417
0.1529855	-0.01499275	-0.004832687	-0.0083234185
0.15394703	-0.009764257	-0.0043107287	-0.0068341517
0.15488723	-0.0075265785	-0.0060713906	-0.0070027674
0.15582742	-0.0097324439	-0.0063366066	-0.0083447499
0.15669415	-0.0097421374	-0.0053717252	-0.0069861053
0.15733172	-0.0093025509	-0.0068287603	-0.0078270807
0.15805825	-0.0082947197	-0.0069090759	-0.0075785872
0.15883603	-0.00774945	-0.0065937691	-0.0070676471
0.15946001	-0.0087219438	-0.0067625174	-0.0076873248
0.16034034	-0.0098818226	-0.0041678688	-0.0061583303
0.16144008	-0.010907242	-0.0049964667	-0.0067626579
0.16222072	-0.013977117	-0.0048908947	-0.008784883
0.16316091	-0.0062644932	-0.0040664465	-0.0051170587
0.16415076	-0.0082050803	-0.0044427431	-0.0062789999
0.1650413	-0.0079961687	-0.004294106	-0.0059860288
0.16598149	-0.012501716	-0.0040050244	-0.0064233632
0.16692168	-0.0096981461	-0.0042684076	-0.0058937744
0.16786187	-0.00848671	-0.0039492712	-0.0060198942
0.1689901	-0.033356985	-0.0077360496	-0.016063975
0.17011834	-0.014508225	-0.014508225	-0.014508225
0.1714346	-0.0081653182	-0.0081653182	-0.0081653182
0.17293891	-0.0055915136	-0.0055915136	-0.0055915136
0.17425518	-0.021562044	-0.021562044	-0.021562044
0.17557145	-0.0067253726	-0.0067253726	-0.0067253726
0.17707576	-0.0097674679	-0.0097674679	-0.0097674679
0.17839202	-0.006225728	-0.006225728	-0.006225728
0.17970829	-0.004925949	-0.004925949	-0.004925949
0.1812126	-0.0049908664	-0.0049908664	-0.0049908664
0.18252887	-0.0066122655	-0.0066122655	-0.0066122655
0.18384514	-0.0047335654	-0.0047335654	-0.0047335654
0.18534945	-0.0050281606	-0.0050281606	-0.0050281606
0.18666571	-0.0050014197	-0.0050014197	-0.0050014197
0.18798198	-0.0073513693	-0.0073513693	-0.0073513693


==> graphics/data/performance_todalattice_net=400_300_ROM_Proj.dat <==
0	-2.099028e+15	-0.13669947	-485.63534
0.00028805387	-86.30535	-0.09168054	-0.56893038
0.00077427714	-2.2266356e+12	-0.15787966	-174.71292
0.00098959553	-3391474	-0.23592183	-15.640529
0.001230754	-699133.06	-0.11358387	-4.8223848
0.001405275	-1.3051218e+11	-0.23592183	-78.524596
0.0016375755	-0.97753562	-0.23592183	-0.46762963
0.0018211216	-8.0504391e+09	-0.23592183	-44.861028
0.0020706297	-4.7334294e+15	-0.23592183	-633.06081
0.0024606652	-120.81086	-0.23592183	-1.2101284
0.002621268	-1.9658344e+15	-0.27889249	-8675.6841
0.0028478327	-152633.12	-0.27889249	-10.292003
0.0030141714	-1.2408367e+14	-0.28524746	-1370.8734
0.003447207	-144.4909	-0.28524746	-3.8047411
0.003837261	-29.096961	-0.24991007	-0.96846239
0.0041555988	-1.0925392	-0.28524746	-0.54282081
0.0043642879	-54.777998	-0.26538868	-1.2009598
0.0046683893	-1.0925392	-0.25323794	-0.4078268
0.0049586131	-97.886401	-0.26538868	-1.3352644
0.0052511397	-11323.506	-0.26538868	-2.6848686
0.005476611	-2.6184879e+10	-0.26538868	-501.98731
0.0056503614	-0.65877498	-0.20209855	-0.38441586
0.0058171617	-1.1800655e+09	-0.26404981	-183.83955
0.0060221871	-2.8218695e+15	-0.26404981	-14035.485
0.0062376376	-2.1882303e+13	-0.26404981	-4488.4954
0.0064958119	-3199886	-0.26404981	-297.18512
0.006584717	-1353373.3	-0.26404981	-9.2582696
0.0068399608	-456350.18	-0.26404981	-11.618047
0.0070062995	-713824.15	-0.26404981	-12.792587
0.0071550394	-7.6022864e+13	-0.13006864	-4862.8626
0.0073389768	-30214.056	-0.13006864	-3.3216533
0.0075970886	-192267.98	-0.13006864	-44.22452
0.0077666407	-8.6741316e+11	-0.13006864	-5467.1125
0.0079527092	-6529.876	-0.13006864	-3.8995058
0.0082194246	-20105.201	-0.13006864	-24.145431
0.0083471831	-1.4772753e+09	-0.13006864	-232.69458
0.0084947438	-56.51362	-0.16913133	-1.1790012
0.0086811578	-1102540.1	-0.16913133	-8.4132882
0.0088819114	-25452507	-0.16913133	-25.333863
0.009114212	-25449.48	-0.16913133	-4.2565264
0.0093694558	-29.307022	-0.16913133	-0.96768991
0.0095157191	-2.0395976e+12	-0.16913133	-36299.417
0.0097992666	-9470.6406	-0.17491099	-5.3210008
0.010022266	-1.8115203	-0.15012771	-0.50607943
0.010232696	-6.0614651e+12	-0.17491099	-201.24865
0.010600085	-1.6259303e+08	-0.17491099	-24.789507
0.010949747	-4.1987932e+19	-0.17491099	-30968.869
0.011177904	-1.0928474e+25	-0.1695195	-44875.037
0.011523255	-949.05387	-0.19162165	-1.9973598
0.011755949	-1.2851284	-0.1758419	-0.34886704
0.012025977	-46.917879	-0.19162165	-1.0731352
0.012287625	-1.9959879	-0.19162165	-0.65529989
0.012496125	-3214799.6	-0.19162165	-9.2695723
0.012701151	-1.2023057	-0.19905591	-0.38751174
0.01291136	-9.4401132e+10	-0.19905591	-3403.7969
0.013198077	-2.4955684	-0.19905591	-0.77098802
0.013489977	-5721.8976	-0.19905591	-4.031219
0.013781878	-3.165413	-0.16574374	-0.52295942
0.013875703	-9.9036159e+13	-0.20463269	-315.07264
0.014072825	-2.9305739e+11	-0.20463269	-209.65448
0.014344829	-2213167.5	-0.20463269	-13.864236
0.014540294	-798.54905	-0.20463269	-1.691531
0.014763991	-1421358.4	-0.20463269	-7.9959135
0.015042178	-2.5908501e+14	-0.20463269	-473.7452
0.015234245	-2.5908501e+14	-0.17833509	-125882.61
0.015401231	-2.4769016e+15	-0.17833509	-12509.961
0.01560142	-486.11728	-0.17833509	-1.9130409
0.015818232	-486.11728	-0.17833509	-2.3403578
0.016028692	-14.240883	-0.17833509	-1.0940805
0.016235233	-83.179877	-0.17833509	-1.3276483
0.016485433	-2423.7163	-0.17833509	-2.4481548
0.016652234	-5.4403155e+09	-0.17141158	-45.870585
0.016871903	-1.2010719	-0.10979176	-0.27642495
0.017092732	-975.24696	-0.13565007	-1.544485
0.017298585	-975.24696	-0.13586714	-1.5252225
0.017544168	-2.5244635e+08	-0.17141158	-65.044393
0.01774088	-1.126217	-0.10559474	-0.28366205
0.017951735	-1.0966057	-0.15930729	-0.30457581
0.018202087	-1.5340542e+14	-0.16652876	-302.28487
0.018368887	-2.4579572e+08	-0.16652876	-21.006755
0.018702488	-1.2557987	-0.16652876	-0.39550027
0.018888043	-1.2557987	-0.16652876	-0.3323888
0.019122964	-1.1689094	-0.11793817	-0.28925059
0.019380114	-1.1689094	-0.13998532	-0.43192093
0.019495605	-16968.025	-0.13998532	-3.0492117
0.019811015	-1.1861517	-0.13998532	-0.38541117
0.020068165	-1.1861517	-0.13998532	-0.33331309
0.020318366	-543580.21	-0.13998532	-6.407296
0.020608788	-56441.644	-0.13998532	-4.0812766
0.020731892	-1.2171871	-0.11296934	-0.2905761
0.021062017	-3355540.5	-0.12836303	-9.0744493
0.021228818	-3.12498e+14	-0.12836303	-343.36873
0.021475543	-3.5699542e+14	-0.12836303	-345.11738
0.021755951	-33.81551	-0.12836303	-0.86738152
0.022027969	-1.073962	-0.14578648	-0.32761412
0.022384699	-1.0989279	-0.14578648	-0.40633935
0.022962518	-1.5851571	-0.14578648	-0.48488184
0.023540336	-1.5851571	-0.24209269	-0.55387483
0.024623859	-2.2032766	-0.24209269	-0.80532428
0.02515729	-1.7607678	-0.15872143	-0.50655355
0.026031278	-1.2527016	-0.15872143	-0.42234436
0.02642943	-1.2527016	-0.15694936	-0.43530009
0.02728923	-1.1960604	-0.15694936	-0.43518306
0.028025198	-1.1960604	-0.15157394	-0.42656987
0.02859878	-1.3406605	-0.15157394	-0.46633255
0.029318524	-1.3406605	-0.13497568	-0.50456413
0.030180437	-1.7054554	-0.14872019	-0.53003177
0.030893106	-1.7054554	-0.14872019	-0.50620307
0.031539181	-1.6203387	-0.16831005	-0.50999876
0.032259343	-1.6203387	-0.16831005	-0.51657258
0.033109867	-1.5874435	-0.1923078	-0.54276043
0.033941074	-1.5874435	-0.1923078	-0.54393686
0.034518893	-1.5874435	-0.21466199	-0.51143586
0.035017158	-38.974555	-0.21466199	-1.336462
0.03559074	-1.0041828e+13	-0.21466199	-258.3459
0.035938137	-1.5505571	-0.18645198	-0.48931088
0.036254748	-1.5665178	-0.18645198	-0.5206356
0.036830168	-1.3851723e+14	-0.18645198	-424.27085
0.037407987	-47.807554	-0.16632954	-1.331231
0.037777533	-62.327948	-0.16632954	-1.4129259
0.038057141	-26.894925	-0.16632954	-1.1486287
0.03838695	-22.52742	-0.19044256	-1.1390606
0.038877362	-1.5496504	-0.19044256	-0.61943501
0.039364879	-2.7825054e+11	-0.19044256	-118.68957
0.039691649	-37.930734	-0.19497967	-1.2754998
0.039987243	-3.9850299e+15	-0.19497967	-806.39971
0.040431768	-8.3582324e+13	-0.19497967	-368.81795
0.040874899	-4.8598856	-0.19497967	-0.81561832
0.041120066	-1.5058093	-0.13456236	-0.43207948
0.041456327	-134.82611	-0.13456236	-1.5133938
0.041862855	-1.5058093	-0.13456236	-0.4535265
0.042238551	-266178.4	-0.13456236	-7.0806235
0.042502398	-2.1524521	-0.19156377	-0.73143147
0.042880962	-6309.5479	-0.19156377	-3.6826499
0.043295724	-118735.66	-0.19156377	-6.4490027
0.043767883	-3.2079796	-0.13651814	-0.706275
0.044341812	-1.5391404	-0.13651814	-0.46775202
0.045135121	-1.5391404	-0.12597744	-0.49859685
0.04574887	-1.5250411	-0.12597744	-0.4956279
0.046653087	-1.5250411	-0.11960463	-0.49136571
0.047230906	-1.5305402	-0.11960463	-0.48065365
0.047844117	-1.5305402	-0.11936323	-0.48488504
0.048616778	-1.5590139	-0.11936323	-0.48698321
0.049202862	-1.5590139	-0.12856176	-0.49111593
0.050119999	-1.521893	-0.12856176	-0.48744335
0.050697818	-1.521893	-0.14374018	-0.47782435
0.051484686	-1.4916942	-0.14374018	-0.50350531
0.052431274	-1.4916942	-0.14048998	-0.49934832
0.053009093	-1.5131538	-0.14048998	-0.49934401
0.053779013	-1.5131538	-0.15387744	-0.51028841
0.05448116	-1.4479769	-0.15387744	-0.49441664
0.055320368	-1.4479769	-0.11851786	-0.44156611
0.055996586	-1.508464	-0.13918999	-0.49249836
0.056646921	-1.508464	-0.13918999	-0.49311678
0.057448816	-1.4687546	-0.1499724	-0.49686732
0.058209462	-1.4687546	-0.1499724	-0.50623794
0.058925694	-1.4726686	-0.13437775	-0.49354726
0.059850296	-1.4726686	-0.13437775	-0.48144725
0.060402572	-1.5409988	-0.13067549	-0.47852715
0.061235574	-1.5409988	-0.13067549	-0.48496854
0.061809155	-1.5409988	-0.14643476	-0.49552541
0.062382737	-1.4722343	-0.14643476	-0.48897348
0.063409831	-1.4722343	-0.14224054	-0.48847141
0.06398765	-1.4855207	-0.14224054	-0.47387784
0.064677064	-1.4855207	-0.14375142	-0.46718833
0.065368487	-144.66922	-0.14375142	-1.5420326
0.066263017	-1.4662229	-0.14460156	-0.48676061
0.066866543	-77757241	-0.14847613	-21.264779
0.067454562	-1.4459201	-0.14847613	-0.45399927
0.068225288	-1.4727538	-0.14813168	-0.46473168
0.06908217	-1.4727538	-0.14813168	-0.47769878
0.069655752	-1.5390969	-0.13915375	-0.47553756
0.070802915	-1.5390969	-0.13915375	-0.47825598
0.070942777	-1.5412761	-0.15703728	-0.48159487
0.072077112	-1.5412761	-0.15703728	-0.48575497
0.072654931	-1.5360652	-0.14477683	-0.46967412
0.073660266	-1.5360652	-0.16820253	-0.49379708
0.074244405	-1.5420568	-0.16820253	-0.50286898
0.074966206	-1.5420568	-0.16820253	-0.49117801
0.075544025	-1.6231626	-0.15224539	-0.48626069
0.076404868	-1.6231626	-0.17185981	-0.4919444
0.077112313	-1.6231626	-0.17185981	-0.49245732
0.0777365	-1.6391124	-0.15764962	-0.48544555
0.078433119	-1.6391124	-0.15764962	-0.49078321
0.079095245	-1.609333	-0.15619857	-0.49808404
0.080083662	-1.609333	-0.15619857	-0.48737978
0.080553803	-1.6001315	-0.17648877	-0.48890706
0.081700966	-1.6001315	-0.17648877	-0.49542599
0.08200669	-1.6347646	-0.16310692	-0.49121659
0.083055669	-1.6347646	-0.16310692	-0.51658368
0.083650369	-1.6507942	-0.13769121	-0.50824213
0.084530224	-1.6507942	-0.14936838	-0.5358972
0.085304472	-1.6296579	-0.14936838	-0.54168874
0.085888968	-1.6296579	-0.1649274	-0.56151656
0.086863201	-1.6296579	-0.1649274	-0.54309676
0.087436782	-1.6554261	-0.1584011	-0.53108893
0.088256038	-1.6554261	-0.1584011	-0.5300855
0.088833856	-1.6493196	-0.1282366	-0.50837714
0.089731109	-1.6493196	-0.1282366	-0.495231
0.09030469	-1.6577592	-0.14338973	-0.5020806
0.091145132	-1.6577592	-0.14338973	-0.50224977
0.09172295	-1.6577592	-0.15037888	-0.50520542
0.092599017	-1.6301166	-0.15037888	-0.49673959
0.093172598	-1.6301166	-0.172065	-0.52129712
0.094034225	-1.6559799	-0.172065	-0.53212896
0.094798837	-1.6559799	-0.15046869	-0.51488812
0.095400181	-1.3959909	-0.14376143	-0.49858222
0.0963455	-1.3956636	-0.14376143	-0.51839428
0.096923319	-1.39638	-0.1515974	-0.55208996
0.097761251	-1.3766165	-0.1515974	-0.55050327
0.098477631	-1.3492517	-0.12839061	-0.53397747
0.099234594	-1.3649812	-0.12839061	-0.52887346
0.10005558	-1.3649812	-0.13979382	-0.52173648
0.10062916	-1.4231315	-0.13979382	-0.5302574
0.10154587	-1.4231315	-0.15911686	-0.53561619
0.10215642	-1.3926031	-0.15911686	-0.51338628
0.10292349	-1.3926031	-0.15665926	-0.49919279
0.10385714	-1.3926031	-0.15845334	-0.49524704
0.10443496	-1.4152618	-0.15845334	-0.48184671
0.10521781	-1.4152618	-0.16198382	-0.47510219
0.10583522	-1.4013277	-0.16198382	-0.46988033
0.10636498	-1.4013277	-0.16508314	-0.47588265
0.10734992	-1.3954197	-0.16508314	-0.47960699
0.10790188	-1.3954197	-0.21449319	-0.52834403
0.10898763	-1.3954197	-0.17218227	-0.50633419
0.10951401	-1.373921	-0.17218227	-0.49237743
0.11034637	-1.3981881	-0.18178825	-0.52769901
0.11095363	-2.0145586	-0.18178825	-0.69563296
0.11170512	-1.4380199	-0.15530327	-0.61935603
0.11256243	-191.55477	-0.15530327	-1.6156764
0.11315618	-1.4751667	-0.18651528	-0.49790836
0.11418178	-1.4001994	-0.18651528	-0.47738343
0.1148357	-1.4001994	-0.19238763	-0.45239448
0.11545051	-1.4001994	-0.19238763	-0.46078642
0.11602409	-1.3944609	-0.16454877	-0.44803918
0.1171401	-1.3944609	-0.17427391	-0.45341006
0.11772479	-1.3587647	-0.17427391	-0.41097727
0.11849884	-1.3587647	-0.17549614	-0.4010462
0.118892	-1.3482804	-0.17549614	-0.40678947
0.12003607	-1.3482804	-0.16659453	-0.39944164
0.12061274	-1.3649174	-0.16659453	-0.39526663
0.12119171	-1.3649174	-0.16659453	-0.40495554
0.12196927	-1.3751376	-0.16940503	-0.45275815
0.12257507	-1.3751376	-0.17740298	-0.47446213
0.12350298	-1.3751376	-0.17740298	-0.48712213
0.1240808	-1.4004243	-0.16600316	-0.48646025
0.12511068	-1.4017357	-0.16600316	-0.51800903
0.12577498	-1.4017357	-0.17479389	-0.52625494
0.12639208	-1.4017357	-0.17479389	-0.48911389
0.12696989	-1.4099778	-0.17634387	-0.4929798
0.12801005	-1.4099778	-0.14136564	-0.46925466
0.12864289	-1.3755134	-0.14136564	-0.46349273
0.1293688	-1.3755134	-0.18248048	-0.48440539
0.12985899	-1.3670232	-0.18248048	-0.46501087
0.13093721	-1.3670232	-0.17650311	-0.45974957
0.13158678	-1.3461596	-0.17650311	-0.45329244
0.13217026	-1.3461596	-0.18401721	-0.46038556
0.13323154	-1.3490743	-0.18401721	-0.46500856
0.13380512	-1.3490743	-0.18260452	-0.4811335
0.13448154	-1.3499636	-0.18260452	-0.46568324
0.13526557	-1.3499636	-0.16832927	-0.45214745
0.1359944	-1.3195637	-0.16832927	-0.45824861
0.13667303	-1.3195637	-0.17647046	-0.43213664
0.13737063	-1.3195637	-0.17647046	-0.45821557
0.13794845	-1.3903393	-0.17546345	-0.46488137
0.13894436	-1.341672	-0.16376775	-0.45381917
0.13954094	-1.3918877	-0.16376775	-0.4547528
0.14025973	-1.4497909	-0.17911349	-0.46800583
0.14083755	-1.4543458	-0.17911349	-0.47486787
0.14183526	-1.4577944	-0.16604404	-0.46731276
0.142571	-1.3709503	-0.16604404	-0.46313457
0.14314882	-1.3434893	-0.18698084	-0.47481904
0.14412959	-1.3838878	-0.18698084	-0.45331779
0.14457767	-1.3315304	-0.16365509	-0.44149204
0.1454601	-1.3829642	-0.16365509	-0.44294117
0.14603791	-1.3643235	-0.16516856	-0.43909614
0.14661573	-1.3090882	-0.16516856	-0.4240723
0.1474515	-1.2471311	-0.15817511	-0.41703654
0.14814466	-1.2892733	-0.15817511	-0.41691557
0.14871824	-1.21381	-0.15004141	-0.41374709
0.14950483	-1.1871797	-0.15004141	-0.41175026
0.14998074	-1.1871797	-0.15890097	-0.42451487
0.15066046	-1.1869443	-0.15890097	-0.43204832
0.15123828	-1.1740058	-0.16535496	-0.43418164
0.15203503	-1.1863561	-0.16535496	-0.44894043
0.15273331	-1.1685972	-0.15868395	-0.44870678
0.15354956	-1.1440843	-0.15868395	-0.44874999
0.15399494	-1.1440843	-0.14993253	-0.44854726
0.15500269	-1.1245582	-0.14993253	-0.44738461
0.15549893	-1.0990942	-0.15489739	-0.44401399
0.1561748	-1.1180652	-0.15489739	-0.44754365
0.15701647	-1.1170114	-0.16024052	-0.45251382
0.15759429	-1.1201788	-0.16024052	-0.45399685
0.15817211	-1.1123108	-0.1546764	-0.45093116
0.1590615	-1.1331495	-0.1546764	-0.45837313
0.15961629	-1.0897956	-0.14002998	-0.44532489
0.16048338	-1.120499	-0.14002998	-0.44075936
0.1610612	-1.1144816	-0.13833427	-0.44351287
0.16191062	-1.0665823	-0.13833427	-0.44424494
0.1624842	-1.1222277	-0.16426939	-0.46104152
0.16308555	-1.1131165	-0.16426939	-0.4617109
0.16363136	-1.1188411	-0.14170278	-0.44810615
0.16452811	-1.1596513	-0.14170278	-0.45354451
0.16510593	-1.1590174	-0.14664792	-0.45891604
0.16592569	-1.1586467	-0.14664792	-0.45659641
0.16649927	-1.0948375	-0.15035556	-0.45556461
0.16713741	-1.1410841	-0.15035556	-0.46508439
0.16799503	-1.138701	-0.15308029	-0.4674072
0.16857285	-1.1045111	-0.15308029	-0.4657481
0.16925369	-1.1053957	-0.15310199	-0.47133003
0.17013114	-1.0971232	-0.1420407	-0.45975724
0.17051434	-1.0931593	-0.1420407	-0.462886
0.17146194	-1.0982103	-0.1420407	-0.45832174
0.17205351	-1.1200674	-0.15082487	-0.46050275
0.17280867	-1.4338192	-0.15082487	-0.48604018
0.17377321	-1.4338192	-0.15668319	-0.48662207
0.17420737	-1.3977023	-0.16933614	-0.49604754
0.175103	-1.3977023	-0.16933614	-0.48047833
0.17569288	-1.4089494	-0.17966729	-0.48802065
0.17666231	-1.4089494	-0.17966729	-0.45437816
0.17724968	-1.4386376	-0.15969272	-0.45107052
0.17781795	-1.4386376	-0.15969272	-0.46104443
0.17854449	-1.4386376	-0.15960969	-0.48578535
0.17941109	-1.4059202	-0.15960969	-0.48176474
0.18012922	-1.4059202	-0.18386818	-0.50588646
0.18083881	-1.4224112	-0.18386818	-0.50444093
0.18141239	-1.4224112	-0.18095743	-0.51144417
0.18235984	-1.4243284	-0.16030923	-0.50916105
0.18308989	-1.4243284	-0.16030923	-0.50597537
0.18370672	-1.4056385	-0.16030923	-0.50355175
0.18475177	-1.4056385	-0.16752312	-0.51803116
0.18515532	-1.3839164	-0.18468656	-0.53399038
0.18600105	-1.3839164	-0.18468656	-0.53899428
0.18672255	-1.3970221	-0.17242754	-0.51916925
0.18764086	-1.3970221	-0.17242754	-0.53410755
0.18829537	-1.3970221	-0.17298307	-0.5333619
0.18886896	-1.4133567	-0.17298307	-0.5302612
0.18988828	-1.381627	-0.16917481	-0.52334873
0.19051231	-1.381627	-0.17919606	-0.51881587
0.19116328	-1.381627	-0.17919606	-0.51744185
0.19187105	-1.4045892	-0.18171364	-0.52029683
0.19231045	-1.4045892	-0.18171364	-0.51955153
0.1932298	-1.3800495	-0.19538442	-0.52958481
0.19403119	-1.3800495	-0.19538442	-0.53163359
0.19458854	-1.3680634	-0.21560913	-0.5505587
0.19573033	-1.3680634	-0.21560913	-0.55099503
0.1960738	-1.2805331	-0.19626932	-0.5289972
0.1968991	-1.3151911	-0.19626932	-0.54566246
0.1974777	-1.2986126	-0.18614547	-0.51727696
0.19861942	-1.2668908	-0.18614547	-0.5272424
0.19919343	-1.2668908	-0.19037193	-0.527986
0.19977506	-1.2369102	-0.19037193	-0.51677346
0.20035288	-1.1878713	-0.18518596	-0.51091546
0.20138227	-1.2048298	-0.18664907	-0.51464671
0.20206133	-1.1720135	-0.18664907	-0.52839861
0.20266415	-1.1419564	-0.18664907	-0.51563928
0.20332325	-1.1419564	-0.19088362	-0.51928778
0.20409976	-1.1095038	-0.19034145	-0.52312004
0.20497543	-1.1095038	-0.19034145	-0.50031359
0.20550282	-1.0852799	-0.19569407	-0.47984752
0.20625904	-1.3671898	-0.19569407	-0.51704616
0.20681724	-1.3671898	-0.20141056	-0.52607539
0.20779715	-1.3671898	-0.20141056	-0.51724423
0.20837073	-1.164532	-0.22286492	-0.50327407
0.20902016	-1.164532	-0.22286492	-0.51540596
0.20973057	-1.0484261	-0.19749547	-0.49357732
0.21068084	-1.0484261	-0.19749547	-0.48490464
0.21133143	-1.0484261	-0.19060773	-0.47532785
0.21225222	-1.3124464	-0.20556345	-0.50820823
0.21295938	-1.3124464	-0.20556345	-0.4900363
0.21361097	-1.3459319	-0.19080955	-0.48247331
0.21435964	-1.3459319	-0.19080955	-0.49873051
0.21496971	-1.3452846	-0.2149828	-0.51195684
0.21595398	-1.3452846	-0.2149828	-0.52215789
0.2165318	-1.3452846	-0.19488032	-0.49580522
0.21754804	-1.393724	-0.19488032	-0.50029535
0.21812162	-1.393724	-0.19824914	-0.50442627
0.21884308	-1.1875761	-0.19824914	-0.5020551
0.21984236	-1.1875761	-0.21092602	-0.51154964
0.22040469	-1.1792895	-0.1932282	-0.50981733
0.22115435	-1.1792895	-0.1932282	-0.52682034
0.22171722	-0.99204068	-0.1932282	-0.50660662
0.22230999	-0.99204068	-0.20885166	-0.51496
0.22312218	-1.0268506	-0.20373182	-0.53296494
0.22385743	-1.0268506	-0.20373182	-0.54362439
0.22448093	-1.02815	-0.18684111	-0.53849446
0.22519908	-1.0733886	-0.18684111	-0.53601661
0.22583967	-1.1339011	-0.19753103	-0.52631925
0.22672534	-1.0673141	-0.19753103	-0.48354809
0.22729892	-1.1349425	-0.19223166	-0.50036137
0.22808818	-1.1507301	-0.19223166	-0.52615873
0.22867284	-1.1266607	-0.1920105	-0.53307297
0.22959325	-1.1251152	-0.1920105	-0.49508822
0.23016683	-1.3390865	-0.19013804	-0.50305653
0.23097727	-1.3390865	-0.19013804	-0.50298789
0.23161617	-1.1262934	-0.19095934	-0.43664738
0.23263339	-1.1137856	-0.1846083	-0.43403707
0.23303474	-1.0980739	-0.1846083	-0.42822102
0.23399214	-1.0309784	-0.19787212	-0.43295891
0.234593	-0.95477512	-0.19787212	-0.42986471
0.23532907	-9.16365	-0.19787212	-0.68459288
0.23590265	-9.16365	-0.19018245	-0.6831936
0.23670963	-9.16365	-0.18722604	-0.74281017
0.23733328	-11.902414	-0.18722604	-0.70934922
0.23806837	-1.0892228	-0.17545299	-0.3839391
0.23859051	-4.005235e+09	-0.17545299	-36.127473
0.23942712	-4.005235e+09	-0.18119664	-36.525576
0.24011119	-3.0545111	-0.18119664	-0.54551382
0.24078586	-1.1974214	-0.17524836	-0.41038778
0.24143654	-1.0545655e+12	-0.17524836	-113.6471
0.24214461	-1.0545655e+12	-0.18047611	-112.85907
0.24278563	-2.5937785e+09	-0.18047611	-34.287003
0.24355629	-2.2927405e+08	-0.17362235	-21.164403
0.2442671	-2.2927405e+08	-0.17362235	-20.703108
0.2448621	-1.2678142	-0.19605072	-0.46382174
0.24565354	-1.2734947	-0.19605072	-0.47528979
0.24640927	-1.267366	-0.18557756	-0.41795973
0.24737428	-1.3131693	-0.18557756	-0.42219526
0.24794786	-1.2998084	-0.18226763	-0.41978142
0.24852144	-8.0274824	-0.18226763	-0.70430757
0.24893833	-1.27703	-0.18989607	-0.42219651
0.24946747	-1.2788847	-0.18989607	-0.42855421
0.25029707	-1.2534285	-0.18614525	-0.4240219
0.25081577	-161.62038	-0.18614525	-1.2971817
0.25120093	-1.3902257	-0.18614525	-0.5008665
0.25165582	-861.0513	-0.19869814	-1.8415115
0.25196293	-1.7699899	-0.19869814	-0.53391327
0.25243146	-580406.88	-0.19869814	-6.7701778
0.25293438	-2.2793277e+08	-0.19869814	-22.413856
0.2531101	-1.2209047	-0.18611361	-0.46571579
0.2535122	-5697.7498	-0.18611361	-2.6420109
0.25401259	-892.04791	-0.18611361	-1.8310149
0.25437331	-1.2849096	-0.17016185	-0.35033326
0.25474234	-18745.039	-0.17016185	-3.3247863
0.25511069	-1.2739273	-0.10865918	-0.29505119
0.25547209	-811036.73	-0.17016185	-7.0123077
0.25584392	-227751.7	-0.18304153	-5.4983271
0.25639992	-3.1117538e+09	-0.18304153	-36.210282
0.25666576	-1.2639508	-0.1196128	-0.29932441
0.25707754	-1.2235292	-0.18304153	-0.33577092
0.25743894	-1.2235292	-0.18904092	-0.35438729
0.25769875	-1.222503	-0.18904092	-0.35002397
0.2581965	-13.837959	-0.18904092	-0.76928807
0.25850516	-1.1646729	-0.17312383	-0.4254674
0.2594195	-1.2513056	-0.17312383	-0.43329155
0.26017725	-1.2449433	-0.1763804	-0.42838279
0.26102385	-1.2585792	-0.1763804	-0.41785343
0.26171382	-1.2419886	-0.17278212	-0.42412273
0.26220665	-1.2088498	-0.17278212	-0.36739624
0.2627573	-1.1973514	-0.19034881	-0.42865598
0.26388452	-1.2270384	-0.18971156	-0.43010589
0.26417698	-1.1878932	-0.18971156	-0.40808184
0.26515531	-1.2132627	-0.18971156	-0.40820115
0.26586275	-1.2063596	-0.17478186	-0.41024001
0.26660201	-1.1448185	-0.17342351	-0.40067364
0.26744964	-1.0851468	-0.17342351	-0.40097665
0.26796075	-1.063834	-0.17869054	-0.397656
0.26911331	-0.93016721	-0.17869054	-0.38840148
0.26954154	-0.93016721	-0.17310429	-0.38763849
0.27031755	-1.1653812	-0.17310429	-0.40129697
0.271127	-1.2458529	-0.23651464	-0.50741366
0.27146471	-1.2666001	-0.25319926	-0.51421334
0.27261187	-1.2602742	-0.25319926	-0.51928563
0.27322034	-1.1749266	-0.22011037	-0.48224104
0.27433262	-1.1181249	-0.22011037	-0.48688193
0.27505973	-0.95618669	-0.27279067	-0.49635275
0.27605336	-0.82620139	-0.27279067	-0.47619068
0.27689913	-0.77707084	-0.27244931	-0.47726307
0.27778059	-0.86163054	-0.27244931	-0.48881251
0.27835841	-0.94318841	-0.27244931	-0.49351391
0.27949485	-1.024092	-0.24499222	-0.48792043
0.28009187	-0.85973377	-0.24499222	-0.45907287
0.2812156	-0.74323219	-0.29881892	-0.46517146
0.28182532	-0.58861071	-0.29881892	-0.43405862
0.28293634	-0.98780841	-0.28092916	-0.49147611
0.28355878	-0.65345464	-0.28092916	-0.44083978
0.28465709	-0.71358627	-0.29945928	-0.45507335
0.28529224	-0.6260738	-0.29945928	-0.43564758
0.28637783	-0.60100458	-0.29139343	-0.42956405
0.28760351	-1.096485	-0.29139343	-0.52681721
0.28875915	-1.0848604	-0.256815	-0.49521471
0.2916143	-0.47130111	-0.25449612	-0.34632976
0.2952931	-0.63693939	-0.29623814	-0.43437972
0.29897189	-0.71770715	-0.26523984	-0.43630784
0.30264184	-0.64113102	-0.28693036	-0.42890553
0.30611684	-0.62899322	-0.28920296	-0.42650522
0.30851468	-0.6653857	-0.42070679	-0.52908627
0.31132935	-1.2948443e+09	-0.68733197	-29832.665
0.31480436	-0.68362387	-0.3742375	-0.505804
0.31827937	-0.68712584	-0.6796887	-0.68339715
0.32175437	-0.81476333	-0.6892419	-0.74937909
0.32522938	-0.91985988	-0.70357291	-0.80448026
0.32870439	-0.90045156	-0.77177394	-0.83363364
0.3321794	-0.7595788	-0.73596676	-0.74767958
0.3356544	-0.74469876	-0.72489983	-0.73473261
0.33912941	-0.61654173	-0.45811113	-0.5314552
0.34267964	-0.69378086	-0.40707099	-0.5314302
0.34635844	-0.3963741	-0.3963741	-0.3963741
0.35371602	-0.52910364	-0.52910364	-0.52910364
0.36107361	-0.53455896	-0.53455896	-0.53455896
0.3665918	-0.49226986	-0.49226986	-0.49226986


==> graphics/data/performance_tubularreactor_net=20_10_FOM.dat <==
0	-6281.6834	-3275.4176	-4665.8605
9.8222249e-05	-7.8635339	-5.7196143	-6.8189319
0.00032318288	-113.97573	-61.782049	-86.259208
0.00044041589	-6.3724102	-3.5315532	-4.9146192
0.00056948876	-1059.4097	-5.209704	-205.03693
0.00059567041	-247.75413	-138.19121	-190.08514
0.00072451625	-63492.929	-203.34449	-13607.175
0.00076564599	-46543.207	-3475.0096	-13913.602
0.00078894645	-53414.945	-41.359063	-4533.3633
0.00085739696	-53414.945	-859.51961	-6866.98
0.000904432	-181501.17	-4.1343921	-6544.4439
0.00094914793	-53414.945	-1052.0228	-9491.9642
0.00097263731	-635683.73	-335.81851	-19867.176
0.00099489633	-44899.33	-54.714087	-1168.9513
0.0010248644	-44899.33	-1014.7363	-3495.5438
0.0010474006	-140783.01	-863.16092	-7760.4033
0.0010767177	-2851999	-6.6403567	-11708.97
0.0011041754	-717566.15	-6.6403567	-10401.407
0.001125101	-272631.59	-1.7149628	-465.48347
0.0011621231	-1491.1614	-0.73441132	-12.592525
0.001221237	-2063.8456	-0.70845892	-17.506532
0.0016736642	-1.1626168	-0.065693952	-0.32530499
0.002232837	-1.1404252	-0.33071774	-0.57271361
0.0026228121	-1.1406075	-0.03073976	-0.33131095
0.0030786085	-1.1406665	-0.03073976	-0.3809079
0.0036332681	-1.1365885	-0.16206468	-0.50981346
0.0042047253	-1.1365885	-0.34747906	-0.6819944
0.004521108	-1.1316933	-0.35227222	-0.68923771
0.0050520755	-1.1316933	-0.36785619	-0.64371799
0.0056159233	-1.1316933	-0.36545701	-0.63856463
0.0061030212	-1.1460613	-0.36131814	-0.64723562
0.0064616948	-1.1460613	-0.43974597	-0.65293536
0.0070521691	-1.1460613	-0.49307894	-0.70214296
0.007575787	-1.146958	-0.50596125	-0.70157241
0.008001317	-1.146958	-0.57034246	-0.73160759
0.00860609	-1.146958	-0.59416065	-0.75383037
0.0089504649	-1.1471083	-0.6013697	-0.76129971
0.0094768628	-1.1471083	-0.61550983	-0.77314636
0.010110555	-1.1471083	-0.63603493	-0.77544072
0.010470898	-1.1471146	-0.63710318	-0.78270593
0.010972477	-1.1471146	-0.63710422	-0.78271304
0.011481526	-1.1471146	-0.63710422	-0.78376484
0.0119232	-1.1471695	-0.63710422	-0.78434516
0.012430674	-1.1471695	-0.63710422	-0.78458468
0.012957309	-1.1471695	-0.63710422	-0.78480179
0.013448295	-1.147218	-0.63710422	-0.78480793
0.013912706	-1.147218	-0.63710422	-0.78491497
0.014355563	-1.147218	-0.63710422	-0.78488352
0.014961735	-1.147218	-0.45187139	-0.73271287
0.01544372	-1.1472541	-0.38088259	-0.70804523
0.015910883	-1.1472541	-0.33144067	-0.68864331
0.016447474	-1.1472541	-0.33195972	-0.68860084
0.016860031	-1.1472181	-0.046275778	-0.4635655
0.017308528	-1.1472181	-0.052071143	-0.47491655
0.017930131	-1.1472181	-0.21795288	-0.63221939
0.01834855	-1.147192	-0.063905252	-0.49464797
0.018866345	-1.147192	-0.066613448	-0.49791564
0.019391092	-1.147192	-0.047746985	-0.46661681
0.019712116	-1.1472085	-0.08846596	-0.52787546
0.02034024	-1.1472085	-0.045967105	-0.46143411
0.020883317	-1.1472085	-0.064237333	-0.49453866
0.021289388	-1.1472725	-0.065508999	-0.49594513
0.021685583	-1.1472725	-0.13647923	-0.5754313
0.022249431	-1.1472725	-0.088458646	-0.5276357
0.022813279	-1.1472539	-0.056422154	-0.4823344
0.023377126	-1.1472539	-0.11772467	-0.55872919
0.023820449	-1.1472539	-0.091958811	-0.5308134
0.024146159	-1.1471932	-0.07167431	-0.50548919
0.024767761	-1.1471932	-0.12307605	-0.56220966
0.025319161	-1.1471932	-0.10373945	-0.54336025
0.025718745	-1.147243	-0.10247439	-0.54367685
0.026196365	-1.147243	-0.11779183	-0.55956574
0.026667893	-1.147243	-0.064861006	-0.49593382
0.027220237	-1.1472703	-0.10962922	-0.55084517
0.027617041	-1.1472703	-0.097170929	-0.53809486
0.028249806	-1.1472703	-0.08690877	-0.52621664
0.028699254	-1.1472823	-0.079356481	-0.51663625
0.029121313	-1.1472823	-0.083568265	-0.52197236
0.029740583	-1.1472823	-0.058692975	-0.48554216
0.030148102	-1.1472823	-0.11253918	-0.55306137
0.030707147	-1.1474591	-0.10036561	-0.54235675
0.03109725	-1.1474591	-0.10897809	-0.55086551
0.03165608	-1.1474591	-0.080995832	-0.52020034
0.032116766	-1.1476918	-0.069672698	-0.50478708
0.032679163	-1.1476918	-0.10631925	-0.54813894
0.032995546	-1.1476918	-0.071778005	-0.50796117
0.033557156	-1.1479335	-0.069940817	-0.50342743
0.034091803	-1.1479335	-0.10469255	-0.54492543
0.034654081	-1.1479335	-0.097140083	-0.53682571
0.034936005	-1.1472508	-0.10340169	-0.54378374
0.035499852	-1.1472508	-0.097098924	-0.53540234
0.036091924	-1.1472508	-0.10088422	-0.54140944
0.036578214	-1.1457681	-0.06042024	-0.48852336
0.03710852	-1.1457681	-0.072438422	-0.50657337
0.037473319	-1.1457681	-0.1153646	-0.55598942
0.037993	-0.98193862	-0.095224623	-0.51879794
0.038601015	-0.98193862	-0.10940774	-0.53340612
0.039064625	-0.98193862	-0.063240817	-0.47802097
0.039446786	-0.92063323	-0.09269439	-0.50939946
0.039955964	-0.92063323	-0.083689558	-0.49909992
0.040527767	-0.92063323	-0.10928548	-0.52645158
0.040905112	-0.92508067	-0.090600938	-0.50756431
0.041537877	-0.92508067	-0.10897767	-0.52667002
0.041984101	-0.92508067	-0.090646356	-0.5076218
0.042428843	-0.9221086	-0.072715221	-0.48542229
0.042829873	-0.9221086	-0.11882903	-0.53552427
0.043415844	-0.9221086	-0.096654939	-0.51385029
0.043957568	-0.83661093	-0.088108648	-0.43200959
0.044385321	-0.83661093	-0.079322688	-0.42303264
0.044963611	-0.83661093	-0.055225171	-0.39348343
0.045367187	-0.83661093	-0.054003214	-0.3917265
0.045902255	-0.83661093	-0.11227456	-0.42966347
0.046494883	-0.83661093	-0.061979128	-0.38152488
0.046916382	-0.83661093	-0.085100194	-0.40650113
0.047340654	-0.83661093	-0.08967295	-0.40620164
0.04786553	-0.83661093	-0.090278735	-0.40674879
0.048388666	-0.83661093	-0.090825627	-0.40723846
0.048765762	-0.83661093	-0.054394384	-0.36778332
0.049399454	-0.83661093	-0.1067344	-0.38722109
0.049877969	-0.83661093	-0.10805924	-0.37490184
0.050253474	-0.83661093	-0.080806447	-0.34516959
0.050723741	-0.83661093	-0.076250673	-0.33460219
0.05130053	-0.83661093	-0.06335136	-0.24652339
0.051851436	-0.83661093	-0.076013585	-0.27395227
0.052294887	-0.83661093	-0.056506046	-0.26154312
0.052739885	-0.83661093	-0.059980851	-0.25319059
0.053244035	-0.83661093	-0.0590373	-0.25690812
0.053824903	-0.83661093	-0.062480872	-0.27303197
0.054388751	-0.83661093	-0.057669658	-0.23234877
0.054670675	-0.83661093	-0.055831985	-0.23629686
0.055226296	-0.83661093	-0.056731582	-0.23916571
0.055775096	-0.83661093	-0.07314395	-0.26005018
0.05615098	-0.83661093	-0.072075535	-0.27821069
0.056724244	-0.83661093	-0.054253528	-0.23989186
0.057207989	-0.83661093	-0.056382826	-0.23478538
0.057676076	-0.83661093	-0.055091589	-0.19305195
0.058271141	-0.83661093	-0.06819801	-0.22192385
0.05862254	-0.83661093	-0.057815511	-0.21365185
0.059181456	-0.83661093	-0.056377252	-0.2142264
0.059577515	-0.83661093	-0.048046333	-0.16717154
0.060199118	-0.83661093	-0.048046333	-0.18105243
0.060726268	-0.83661093	-0.038001225	-0.16147788
0.061153601	-0.83661093	-0.038001225	-0.16651651
0.061469983	-0.83661093	-0.038001225	-0.16189616
0.062102749	-0.83661093	-0.038001225	-0.16649518
0.062685529	-0.83661093	-0.074069415	-0.20807826
0.06312839	-0.83661093	-0.072021809	-0.21867268
0.063684662	-0.83661093	-0.065912711	-0.19797081
0.063974369	-0.83661093	-0.073133201	-0.20034032
0.064608061	-0.83661093	-0.053926427	-0.18933693
0.06517194	-0.83661093	-0.087091257	-0.2120342
0.065582958	-0.83661093	-0.049752107	-0.23114156
0.065947629	-0.83661093	-0.063055824	-0.2685943
0.066511477	-0.83661093	-0.071774887	-0.26580587
0.067036748	-0.83661093	-0.078766841	-0.28196195
0.067639172	-0.83661093	-0.081658638	-0.30768243
0.068114019	-0.94139868	-0.053643598	-0.26935405
0.068430402	-0.97420005	-0.084556265	-0.31650007
0.069043904	-0.9745049	-0.086088765	-0.30629143
0.069523159	-0.9745049	-0.051500341	-0.26926387
0.070012315	-0.97446287	-0.07478897	-0.2962974
0.070458411	-0.97449875	-0.063347289	-0.30107268
0.070961463	-0.97449792	-0.091555128	-0.31154864
0.071401939	-0.97449792	-0.074586447	-0.31175506
0.071910611	-0.97450453	-0.067040455	-0.29047487
0.072543376	-0.9744616	-0.07123289	-0.28421669
0.072927035	-0.97446449	-0.092789622	-0.28670265
0.073479748	-0.97451865	-0.070649756	-0.2750975
0.073874378	-0.97451865	-0.064508996	-0.26035543
0.074441672	-0.97446414	-0.070212056	-0.26729495
0.074758054	-0.97449841	-0.053924538	-0.20136461
0.07539082	-0.9744683	-0.053924538	-0.20945161
0.075977226	-0.9744683	-0.032762122	-0.18885217
0.076360789	-0.9744907	-0.032762122	-0.16253396
0.076942659	-0.97444493	-0.032762122	-0.15426376
0.077289116	-0.97449691	-0.032762122	-0.18654811
0.077915591	-0.97447516	-0.03507741	-0.19444617
0.078352279	-0.97447516	-0.03507741	-0.17121605
0.078871029	-0.97447035	-0.03507741	-0.17726883
0.07919805	-0.97447777	-0.03872096	-0.18550535
0.079816667	-0.97448119	-0.03872096	-0.16521547
0.080450359	-0.97448757	-0.03872096	-0.19575194
0.080769325	-0.97448757	-0.041174987	-0.1791984
0.081333611	-0.97449509	-0.041174987	-0.20024017
0.081735365	-0.97449678	-0.041174987	-0.19651109
0.082299213	-0.97449678	-0.04210743	-0.20054993
0.08266762	-0.97448868	-0.04210743	-0.19748742
0.083300386	-0.97446215	-0.04210743	-0.18203325
0.083708832	-0.97448518	-0.043045381	-0.18225053
0.08425251	-0.97447407	-0.043045381	-0.20176207
0.084836527	-0.97447407	-0.043045381	-0.1795302
0.085127802	-0.97445328	-0.043646947	-0.19834971
0.085684831	-0.9744652	-0.043646947	-0.18222896
0.086246147	-0.97443795	-0.043646947	-0.17416525
0.086780595	-0.97443795	-0.043535045	-0.17785503
0.087096977	-0.97451114	-0.043535045	-0.18349017
0.087655766	-0.97446438	-0.043535045	-0.17651256
0.088177993	-0.97447992	-0.044618273	-0.18233915
0.088688354	-0.97446431	-0.044618273	-0.18090749
0.089311656	-0.97446431	-0.036881688	-0.16057714
0.089629233	-0.97445519	-0.040759012	-0.16483668
0.09003605	-0.97447828	-0.038535076	-0.15297517
0.09058943	-0.97447073	-0.035639848	-0.14716206
0.091223122	-0.97445321	-0.035288737	-0.15751735
0.0916027	-0.97445321	-0.032155529	-0.22591949
0.0921591	-0.97447771	-0.041317777	-0.22032084
0.092522461	-0.97450187	-0.048029939	-0.24326264
0.093108248	-0.97450187	-0.050801802	-0.16148572
0.093741013	-0.97452794	-0.051834762	-0.16899175
0.094140015	-0.97447717	-0.050715441	-0.17036461
0.094421939	-0.97448616	-0.04384257	-0.15301809
0.095008872	-0.97448616	-0.049856333	-0.18175924
0.095630475	-0.97446393	-0.046353522	-0.16405931
0.096113482	-0.9744877	-0.046259742	-0.16414626
0.096588457	-0.97444838	-0.045570368	-0.16612718
0.096959253	-0.97451708	-0.046703455	-0.16032869
0.097523101	-0.97451708	-0.040313175	-0.16940288
0.098086949	-0.9744847	-0.054124519	-0.18829995
0.098486753	-0.97447978	-0.037592674	-0.16112345
0.09893272	-0.97448664	-0.04028143	-0.15978145
0.099461117	-0.97445567	-0.046051235	-0.1637843
0.10006042	-0.97445567	-0.051325017	-0.17386345
0.10038505	-0.97450101	-0.054018591	-0.1785444
0.10090619	-0.97447911	-0.043581063	-0.15919907
0.10147004	-0.97447884	-0.040061591	-0.16820323
0.10196696	-0.97447884	-0.05525596	-0.1853643
0.1024681	-0.9744654	-0.040063606	-0.16608365
0.10291611	-0.9744588	-0.03995599	-0.15222312
0.10342895	-0.97452494	-0.040034211	-0.19962853
0.10389696	-0.97451557	-0.04018783	-0.20071048
0.10449802	-0.97451557	-0.040641095	-0.22013395
0.10495405	-0.97446589	-0.046703832	-0.22070928
0.10541697	-0.97448386	-0.040286225	-0.20963723
0.10579804	-0.97447493	-0.039946934	-0.21070577
0.10639632	-0.97447493	-0.042056588	-0.20846248
0.10682659	-0.97448034	-0.051013977	-0.22965986
0.10739044	-0.97443379	-0.051476527	-0.2445893
0.10795428	-0.97449327	-0.041849639	-0.22803381
0.10829461	-0.97449327	-0.040609106	-0.23366458
0.10880006	-0.97448392	-0.039655005	-0.23088674
0.1093639	-0.97444481	-0.034348226	-0.20238751
0.10987653	-0.97449559	-0.039871827	-0.19807067
0.11023388	-0.97451327	-0.038831635	-0.21114911
0.11082568	-0.97451327	-0.035210221	-0.21226183
0.11117054	-0.97450011	-0.027428855	-0.19672178
0.11179215	-0.97450084	-0.023278307	-0.20780244
0.11240759	-0.9744914	-0.023520433	-0.20475144
0.11274699	-0.9744914	-0.024508402	-0.22032683
0.11331084	-0.97449793	-0.024714804	-0.19373256
0.11367312	-0.97449184	-0.024969362	-0.21479144
0.11427856	-0.97447045	-0.02516401	-0.20920164
0.11472046	-0.97445361	-0.025134385	-0.20986762
0.1152843	-0.97445361	-0.025900811	-0.23456422
0.11562972	-0.97451397	-0.025844886	-0.21785863
0.11614337	-0.97451302	-0.0258141	-0.2195033
0.11669392	-0.97448908	-0.026393375	-0.19795084
0.11720449	-0.97448531	-0.025879441	-0.20821601
0.11778609	-0.97448531	-0.025862269	-0.21292099
0.11810354	-0.97445881	-0.026293164	-0.22804782
0.11866739	-0.97450298	-0.026062383	-0.21322521
0.11910557	-0.9744909	-0.026264648	-0.22658731
0.11973926	-0.97451469	-0.026357682	-0.19542986
0.12020501	-0.97451469	-0.026221317	-0.19801641
0.12063354	-0.97448379	-0.025806487	-0.21649576
0.12111619	-0.97447281	-0.026130273	-0.21652192
0.12164033	-0.97449672	-0.025908279	-0.19503161
0.12221545	-0.97449672	-0.025981585	-0.19404126
0.12261432	-0.97450297	-0.026313486	-0.21927657
0.1231646	-0.97454051	-0.026054065	-0.21151192
0.12354141	-0.97447043	-0.025968363	-0.21085521
0.12411375	-0.97447043	-0.025630343	-0.20970667
0.12458779	-0.9744811	-0.025822801	-0.21033594
0.12506289	-0.97450759	-0.026354528	-0.2120648
0.12546741	-0.97443176	-0.026916389	-0.22014749
0.12607618	-0.97444739	-0.027535496	-0.20066518
0.12656126	-0.97444739	-0.028479658	-0.19518703
0.12696119	-0.97446811	-0.028359809	-0.20682366
0.12759396	-0.97450495	-0.028423353	-0.19634119
0.12797088	-0.97450495	-0.027942996	-0.19517365
0.1285431	-0.97448849	-0.028792719	-0.18871638
0.12909857	-0.97451668	-0.029221507	-0.18488676
0.1293805	-0.97450895	-0.028670178	-0.20544663
0.12994434	-0.97445863	-0.029320506	-0.19394356
0.13050819	-0.97445863	-0.030682174	-0.20332023
0.13106183	-0.97445618	-0.030328597	-0.2086787
0.13139055	-0.97448305	-0.029598515	-0.20269039
0.13191781	-0.97446707	-0.033318434	-0.21370892
0.13240577	-0.97446707	-0.034250441	-0.20415694
0.13297246	-0.97450122	-0.032823279	-0.21764962
0.13354824	-0.97448942	-0.032443827	-0.19767953
0.13392161	-0.97448627	-0.032951745	-0.20432535
0.13431417	-0.97037584	-0.033531104	-0.22740357
0.13487076	-0.97037584	-0.034085711	-0.19006217
0.13545597	-0.96878912	-0.044959607	-0.21371903
0.13586475	-0.96851542	-0.040817412	-0.20494449
0.13642859	-0.96819031	-0.044699671	-0.21486177
0.13684894	-0.96757864	-0.039573349	-0.19595363
0.13727786	-0.96757864	-0.050933181	-0.22865156
0.13789946	-0.96728225	-0.054584275	-0.2176044
0.13840206	-0.96635719	-0.05238651	-0.21584994
0.13875002	-0.96555466	-0.05612311	-0.22143528
0.13930011	-0.96555466	-0.039379351	-0.20792814
0.13981168	-0.96578485	-0.037807909	-0.19961563
0.14024926	-0.9651089	-0.047582829	-0.21552183
0.14088203	-0.96512581	-0.052727193	-0.23180682
0.14128478	-0.96505081	-0.050405348	-0.2244432
0.14178515	-0.96505081	-0.043965472	-0.22212267
0.14225068	-0.96402898	-0.07547364	-0.26263761
0.14274933	-44057.453	-0.072730392	-3.6272552
0.14309671	-0.96328383	-0.042719832	-0.24866807
0.14355845	-0.96279804	-0.069877462	-0.25689048
0.14411549	-0.96072121	-0.083878585	-0.32296984
0.14445324	-522.12292	-0.085981244	-1.5276166
0.14473709	-51.95351	-0.044654445	-0.8845404
0.14514568	-6291.3182	-0.076858144	-2.5727514
0.14562777	-0.96028171	-0.093990526	-0.31026781
0.14612114	-41317.757	-0.057595272	-3.5368497
0.1463946	-307.31851	-0.05252668	-1.3093523
0.1468933	-0.95529388	-0.048967955	-0.26856919
0.14737852	-0.95486141	-0.062434475	-0.32144709
0.14784511	-0.95527889	-0.066007327	-0.3463611
0.14846671	-0.95552461	-0.049109383	-0.31231707
0.14888909	-0.95446969	-0.046569034	-0.2913723
0.14935198	-0.95446969	-0.064306534	-0.30514019
0.14974074	-0.95371698	-0.072502922	-0.31746717
0.15037351	-0.95271109	-0.047801211	-0.2827173
0.15079016	-0.9525096	-0.081212643	-0.37577681
0.15132545	-0.9525096	-0.043714364	-0.28149743
0.1518893	-0.95122837	-0.066985352	-0.35608213
0.15223202	-0.94939342	-0.068304736	-0.36141031
0.15281793	-0.94922819	-0.058285859	-0.35232653
0.15332493	-0.9501421	-0.054243113	-0.34970129
0.15385371	-0.9501421	-0.061371513	-0.35738982
0.1541701	-0.95052401	-0.062420056	-0.35800645
0.15470854	-0.95725056	-0.069727246	-0.36756801
0.15527238	-0.96487692	-0.063157859	-0.361623
0.15583623	-0.96487692	-0.070564913	-0.37002369
0.15638478	-0.96852115	-0.053657135	-0.35023734
0.15670116	-0.96899018	-0.072221343	-0.37127087
0.15716915	-0.96910941	-0.085914349	-0.38433018
0.15776077	-0.96917274	-0.051360035	-0.34656256
0.1583324	-0.96917274	-0.097302396	-0.39536779
0.15865547	-405.9726	-0.04374936	-1.1162188
0.15921932	-0.83661093	-0.07697027	-0.34929108
0.15965556	-0.83661093	-0.065438422	-0.34726225
0.16007058	-0.83661093	-0.041102264	-0.3078697
0.16070427	-0.83661093	-0.053604787	-0.33293896
0.16119279	-0.83661093	-0.060763785	-0.34031988
0.16152037	-0.83661093	-0.1172479	-0.39456292
0.16207966	-0.83661093	-0.047589243	-0.3238186
0.16260535	-0.83661093	-0.078118176	-0.34611471
0.16302881	-0.83661093	-0.070767161	-0.34234862
0.16366158	-0.83661093	-0.082043245	-0.35107936
0.16401202	-0.83661093	-0.050274713	-0.31529559
0.16457587	-0.83661093	-0.11259393	-0.35442616
0.16513972	-0.83661093	-0.079541356	-0.34121129
0.16555987	-0.83661093	-0.070356555	-0.32954478
0.16598549	-0.83661093	-0.074106122	-0.30396658
0.16650902	-0.83661093	-0.043755173	-0.24837445
0.16711319	-0.83661093	-0.05680886	-0.2207081
0.16748298	-0.83661093	-0.050883815	-0.20114467
0.16795896	-0.83661093	-0.051375285	-0.21626966
0.16852281	-0.83661093	-0.039275865	-0.18322493
0.16900808	-0.83661093	-0.060811779	-0.22482575
0.16957596	-0.83661093	-0.07436795	-0.28524035
0.16998923	-0.83661093	-0.05080099	-0.22630066
0.17049627	-0.83661093	-0.040599082	-0.18612075
0.17084441	-0.83661093	-0.048129778	-0.20775642
0.17147704	-0.83661093	-0.061013136	-0.21755245
0.17205827	-0.83661093	-0.038807606	-0.18840163
0.17246974	-0.83661093	-0.033107639	-0.18343361
0.17283667	-0.83661093	-0.041963863	-0.19342995
0.17337811	-0.83661093	-0.038705378	-0.20964112
0.17395242	-0.83661093	-0.033153437	-0.20194149
0.17444321	-0.83661093	-0.05065767	-0.20721627
0.17500705	-0.83661093	-0.061192456	-0.20705175
0.17528898	-0.83661093	-0.047509028	-0.19892999
0.17585283	-0.83661093	-0.057358394	-0.21734399
0.17643883	-0.83661093	-0.050441256	-0.2086194
0.17694965	-0.83661093	-0.057692209	-0.17622798
0.17726603	-0.83661093	-0.036124313	-0.22212965
0.17782629	-0.83661093	-0.077635775	-0.2484898
0.17830364	-0.83661093	-0.03105889	-0.18710913
0.17892524	-0.83661093	-0.049871273	-0.22457944
0.17948071	-0.83661093	-0.032584504	-0.20491198
0.17979709	-0.83661093	-0.046784392	-0.18241814
0.18034872	-0.83661093	-0.03359574	-0.14552377
0.18079005	-0.83661093	-0.033904113	-0.12856092
0.18120938	-0.83661093	-0.032212904	-0.12342968
0.18177323	-0.83661093	-0.0334936	-0.12377081
0.18232815	-0.83661093	-0.033412645	-0.14703651
0.18273394	-0.83661093	-0.037175092	-0.14745715
0.18327646	-0.83661093	-0.077423046	-0.19989796
0.18374669	-0.83661093	-0.04156866	-0.16683889
0.18425903	-0.83661093	-0.040684668	-0.15722579
0.18478457	-0.83661093	-0.047603555	-0.20599559
0.1851756	-0.83661093	-0.039258658	-0.17508748
0.18576287	-0.83661093	-0.037979833	-0.1483247
0.18612474	-0.83661093	-0.040158057	-0.16008669
0.18675751	-0.83661093	-0.038282627	-0.14636417
0.18730923	-0.83661093	-0.047364609	-0.14541662
0.18769363	-0.83661093	-0.045129465	-0.15084245
0.18824928	-0.83661093	-0.048220795	-0.15190919
0.18865581	-0.83661093	-0.049702801	-0.17950688
0.18910325	-0.83661093	-0.043582709	-0.14741657
0.18966709	-0.83661093	-0.043251837	-0.13425693
0.19023094	-0.83661093	-0.041554325	-0.13456952
0.1905541	-0.83661093	-0.039319228	-0.12717815
0.19112149	-0.83661093	-0.051563765	-0.13371488
0.19164056	-0.83661093	-0.06974073	-0.16856012
0.19213601	-0.83661093	-0.050637563	-0.11868326
0.1926005	-0.83661093	-0.067875645	-0.1541412
0.19308516	-0.83661093	-0.049239982	-0.15905986
0.19361403	-0.83661093	-0.039685156	-0.10420117
0.19403431	-0.83661093	-0.04693199	-0.10790582
0.19466708	-0.83661093	-0.066038921	-0.12435641
0.19502365	-0.83661093	-0.041332763	-0.11510824
0.1955875	-0.83661093	-0.043482818	-0.11144663
0.19615134	-0.83661093	-0.062462822	-0.14132308
0.1964598	-0.83661093	-0.051851146	-0.11182941
0.19695172	-0.83661093	-0.053333302	-0.12029092
0.19756096	-0.83661093	-0.058013092	-0.13190034
0.1980921	-0.83661093	-0.042065781	-0.13135723
0.19846367	-0.83661093	-0.054385819	-0.12354993
0.19897058	-0.83661093	-0.055929108	-0.14753238
0.19943813	-0.83661093	-0.055929108	-0.11238997
0.20004558	-0.83661093	-0.044634247	-0.097362612
0.20062686	-0.83661093	-0.054692329	-0.10752073
0.20099473	-0.83661093	-0.040913655	-0.092995269
0.20131111	-0.83661093	-0.038833742	-0.10004141
0.20192454	-0.83661093	-0.032446634	-0.091418906
0.20254615	-0.83661093	-0.044820632	-0.10593076
0.20291752	-0.83661093	-0.052818215	-0.12657716
0.20348136	-0.83661093	-0.052818215	-0.10322002
0.20384217	-0.83661093	-0.052818215	-0.11353333
0.20441096	-0.83661093	-0.052074678	-0.10508137
0.20489098	-0.83661093	-0.052074678	-0.10773317
0.20545483	-0.83661093	-0.052074678	-0.11176982
0.20574047	-0.83661093	-0.045105617	-0.10031562
0.20633009	-0.83661093	-0.049427459	-0.10349584
0.20689737	-0.83661093	-0.051616353	-0.11959618
0.20732238	-0.83661093	-0.051135877	-0.11270775
0.20795515	-0.83661093	-0.051135877	-0.13672016
0.20827407	-0.83661093	-0.0411448	-0.10176628
0.20883792	-0.83661093	-0.039304511	-0.095346193
0.20938378	-0.83661093	-0.050086892	-0.1129329
0.20985344	-0.83661093	-0.05094909	-0.11533989
0.21024754	-0.83661093	-0.044755303	-0.10512306
0.21080259	-0.83661093	-0.050403938	-0.11918694
0.21137523	-0.83661093	-0.050403938	-0.13236519
0.21175174	-0.83661093	-0.049946155	-0.13050563
0.212221	-0.83661093	-0.043002006	-0.11122928
0.21270089	-0.83661093	-0.049946155	-0.12578377
0.2133007	-0.83661093	-0.050035658	-0.12472104
0.213735	-0.83661093	-0.039002968	-0.10826773
0.2142828	-0.83661093	-0.050035658	-0.13393062
0.21475832	-0.83661093	-0.04287222	-0.10599564
0.21520178	-0.83661093	-0.03769678	-0.10027549
0.21583547	-0.83661093	-0.04991967	-0.11108144
0.21622141	-0.83661093	-0.042672819	-0.11887605
0.21673179	-0.83661093	-0.04340472	-0.1156778
0.21713024	-0.83661093	-0.0498422	-0.13294601
0.21773655	-0.83661093	-0.0498422	-0.11403921
0.21808622	-0.83661093	-0.049473955	-0.11182603
0.21870782	-0.83661093	-0.042744643	-0.098162516
0.2191958	-0.83661093	-0.049473955	-0.11978149
0.21963762	-0.83661093	-0.04930201	-0.1068337
0.22004157	-0.83661093	-0.04930201	-0.1065058
0.22060542	-0.83661093	-0.041927331	-0.12154248
0.22116927	-0.83661093	-0.04097959	-0.097828953
0.2215596	-0.83661093	-0.042449008	-0.10227392
0.22217239	-0.83661093	-0.049181518	-0.11811122
0.22250875	-0.83661093	-0.048955998	-0.12663884
0.22305904	-0.83661093	-0.048364833	-0.10534571
0.22368064	-0.83661093	-0.048955998	-0.13559944
0.22407347	-0.83661093	-0.04870631	-0.12289511
0.22455235	-0.83661093	-0.04040923	-0.093941882
0.22503981	-0.83661093	-0.042803001	-0.10264559
0.22543662	-0.83661093	-0.041089361	-0.10024147
0.22598896	-0.83661093	-0.048556659	-0.11207163
0.22660823	-0.83661093	-0.048556659	-0.12551352
0.22696172	-0.83661093	-0.04858767	-0.11738719
0.22741026	-0.83661093	-0.04858767	-0.11683917
0.22793544	-0.83661093	-0.04858767	-0.10748608
0.22849929	-0.83661093	-0.048352083	-0.12918215
0.22906313	-0.83661093	-0.039873122	-0.09472122
0.22946917	-0.83661093	-0.044398763	-0.096179727
0.22990891	-0.83661093	-0.048352083	-0.10588241
0.23041831	-0.83661093	-0.035652704	-0.090929704
0.2310366	-0.83661093	-0.048459691	-0.1106133
0.23153701	-0.83661093	-0.048715968	-0.10386534
0.23188237	-0.83661093	-0.048715968	-0.11950007
0.23238308	-0.83661093	-0.021938579	-0.086577067
0.23294938	-0.83661093	-0.048715968	-0.12434752
0.23329199	-0.83661093	-0.046466102	-0.096465655
0.23389852	-0.83661093	-0.046422492	-0.08866337
0.23441969	-0.83661093	-0.024031725	-0.088104343
0.23484767	-0.83661093	-0.024216152	-0.077831206
0.23547992	-0.83661093	-0.035777183	-0.079790331
0.23582931	-0.83661093	-0.040724469	-0.085372526
0.23611361	-0.040724469	-0.040724469	-0.040724469


==> graphics/data/performance_tubularreactor_net=20_10_Proj.dat <==
0	-45444.407	-1534.3322	-5925.9371
0.00013578958	-46751.272	-1789.6109	-9398.3765
0.00020059822	-50050.232	-0.4777799	-63.73045
0.00032620645	-1704.0492	-0.52206683	-28.103804
0.00040040157	-71547.06	-6.7188518	-430.43141
0.00061679265	-11252.096	-0.013221881	-4.6614802
0.0010211114	-99374.417	-1.4843629	-390.99832
0.001542158	-9664.7976	-0.81900787	-28.417559
0.0017416425	-3334.4998	-1.5010185	-35.319677
0.0018418638	-39674.469	-1.5000891	-169.57402
0.0019530504	-553237.87	-1.5000891	-424.64777
0.0021221474	-260325.04	-1.5000891	-85.511561
0.0022462506	-337412.17	-1.5000891	-35.995072
0.0023293136	-1017077.2	-1.5039273	-365.36677
0.0024264011	-12434.985	-1.5039273	-228.69555
0.002531257	-89540.819	-1.5039273	-87.703349
0.0026548604	-44661.397	-0.4563347	-8.081379
0.0028664923	-44661.397	-1.08447	-11.344465
0.0031662295	-1.9315538	-0.40773555	-1.2874116
0.0038038671	-1.9315538	-0.13796509	-0.9826527
0.0043330803	-1.9892293	-0.086913295	-0.87108244
0.0048835003	-1.9892293	-0.08638589	-0.85530476
0.0054080439	-1.7426856	-0.050115682	-0.72347803
0.0058755107	-8891.8977	-1.1711674	-7.836625
0.0062410418	-8781.0708	-1.1565239	-7.7909487
0.0064917865	-8643.6846	-0.88439056	-7.2708181
0.0067476976	-9213.8608	-0.21077294	-5.5237425
0.0069816745	-71527.661	-0.21077294	-49.116914
0.0071784166	-9364.3796	-0.19690637	-5.3571294
0.0073935685	-72163.738	-0.19690637	-48.856253
0.0075885485	-64468.865	-0.19690637	-48.856656
0.007773083	-9086.3624	-0.20248315	-5.1860347
0.0079870496	-9696.3064	-0.20248315	-5.2673161
0.0082170105	-11075.517	-0.20817599	-5.4412138
0.0084415856	-10346.878	-0.20817599	-5.3664086
0.0086365655	-11373.475	-0.21392978	-5.5092739
0.0088559179	-13115.439	-0.21392978	-5.6667224
0.0090361366	-12019.954	-0.22726649	-5.6377556
0.009224987	-13322.317	-0.22726649	-5.753981
0.0094060398	-14298.294	-0.22362733	-5.8271962
0.0096097241	-15467.15	-0.22362733	-5.8580903
0.0098030662	-15835.218	-0.22362733	-5.8792683
0.0099905412	-15896.481	-0.24276111	-5.988512
0.010198146	-15957.981	-0.24276111	-5.981923
0.010379198	-19264.851	-0.48198948	-7.1329202
0.010574178	-18329.378	-0.48198948	-6.5769924
0.010769158	-17600.905	-0.61454144	-6.8469931
0.010988511	-17724.315	-0.61454144	-6.858045
0.011183491	-18502.604	-0.19776557	-5.5080213
0.011402843	-18936.273	-0.19776557	-5.5359766
0.011597823	-19587.934	-0.19339931	-5.5484272
0.011817175	-20944.107	-0.19339931	-5.6259455
0.012012155	-17137.948	-0.19339931	-5.4040597
0.012193208	-17629.329	-0.19420406	-5.438101
0.012419524	-17150.56	-0.19420406	-5.4113832
0.012577945	-16889.965	-0.19405335	-5.427467
0.012781629	-18027.245	-0.19405335	-5.4880963
0.012962682	-19612.367	-0.19282153	-5.5766485
0.013177616	-33538.082	-0.19282153	-6.2109755
0.013365091	-3.752398	-0.20404946	-1.0161134
0.013582181	-3.5519886	-0.20404946	-1.0037521
0.01380157	-91204.128	-0.21899009	-7.7799654
0.013988068	-4.8223361	-0.21899009	-1.0828946
0.014183048	-2.6582215	-0.21899009	-0.96258399
0.014329282	-3.5993938	-0.24042192	-1.0298359
0.014536449	-55650.886	-0.24042192	-7.0882617
0.014689647	-60001.161	-0.25625734	-7.2402363
0.01486489	-2.8127211	-0.25625734	-0.98272794
0.015053494	-3.7064179	-0.25625734	-1.0289821
0.015225842	-3.9415375	-0.27736657	-1.0427287
0.01537904	-3.4654821	-0.27736657	-0.99688204
0.01555313	-3.7160149	-0.27736657	-0.99642464
0.015744628	-88292.275	-0.27509641	-7.3426044
0.015962239	-3.8241873	-0.27509641	-0.97145318
0.016155478	-23730.702	-0.27145333	-5.5180453
0.016343495	-10003.171	-0.27145333	-4.6549865
0.016552165	-11049.863	-0.25796439	-4.7024923
0.016891876	-10565.631	-0.25796439	-4.6644017
0.017161714	-10608.902	-0.23864391	-4.6280134
0.017567342	-10847.227	-0.22230393	-4.5871285
0.017939893	-10393.816	-0.21297035	-4.5171727
0.018272403	-10591.133	-0.20728886	-4.5070929
0.018676101	-10481.176	-0.20432453	-4.4902383
0.01911924	-9782.7476	-0.20156915	-4.4063142
0.019551765	-9896.174	-0.20156915	-4.416163
0.019927264	-9839.5661	-0.19734235	-4.3933061
0.020404996	-9989.2784	-0.19431972	-4.3964033
0.020864089	-9836.9751	-0.1918854	-4.3739342
0.021239039	-9795.0729	-0.19002752	-4.3592427
0.021667142	-9200.1765	-0.18790637	-4.2956102
0.022221215	-1.5398279	-0.18271729	-0.50751256
0.022742115	-1.5400243	-0.18075663	-0.49960119
0.023301264	-1.5378866	-0.17838457	-0.49625984
0.023898203	-1.539007	-0.17719645	-0.49454484
0.024436911	-1.5389638	-0.17524518	-0.49250217
0.024988539	-1.5391819	-0.17364048	-0.48761785
0.025550964	-1.5391988	-0.17148368	-0.50634114
0.026171225	-1.539424	-0.16930447	-0.53919705
0.026675814	-1.5388603	-0.16541316	-0.54014958
0.027238238	-1.5386678	-0.16260408	-0.53237639
0.027807269	-1.5390543	-0.16373827	-0.50949725
0.028371816	-1.539104	-0.11695343	-0.43655569
0.028925513	-1.5389797	-0.079621093	-0.40176705
0.029487938	-1.5390727	-0.10764802	-0.4280054
0.030070428	-1.5395112	-0.14560595	-0.45512039
0.030612788	-1.5395213	-0.15387285	-0.4637061
0.031175213	-1.5389156	-0.15337096	-0.46388203
0.031737638	-1.539719	-0.15597197	-0.46341569
0.032300063	-1.5388731	-0.15556357	-0.46093065
0.032856555	-1.5393644	-0.15416207	-0.45953734
0.033378123	-1.5396494	-0.15170498	-0.45722042
0.034001517	-1.5416576	-0.15038193	-0.45633063
0.034563922	-1.5371796	-0.15083398	-0.45620609
0.035088466	-1.5373991	-0.14944796	-0.45423692
0.035641283	-1.5375317	-0.14998657	-0.45445905
0.036237037	-1.5377537	-0.15242324	-0.45438224
0.036816367	-28655.885	-0.15430829	-3.8069736
0.037361488	-28655.885	-0.15330277	-3.8184347
0.037711183	-1.5397469	-0.15330277	-0.4799745
0.038235727	-1.5398461	-0.15616471	-0.48340037
0.03876027	-1.5396458	-0.15577096	-0.48599654
0.039297156	-1.5390883	-0.15556672	-0.4863306
0.039946782	-1.5378404	-0.154269	-0.48786057
0.040488808	-1.5388109	-0.1536117	-0.49342006
0.041033292	-1.5390993	-0.15280901	-0.49348569
0.041560316	-1.5393184	-0.15226169	-0.49452149
0.042162478	-1.5399469	-0.15163979	-0.49489806
0.042611186	-1.537435	-0.15164763	-0.49547284
0.043301208	-1.5384941	-0.15531235	-0.49954025
0.043830858	-1.5388976	-0.15452148	-0.49989086
0.044355401	-1.5393114	-0.15372647	-0.49992119
0.044879945	-1.5394907	-0.15238322	-0.50015405
0.045423311	-1.5385261	-0.15138108	-0.50122975
0.04610388	-1.5392009	-0.15031879	-0.5299428
0.046499227	-65583.477	-0.14919085	-6.4566418
0.046628423	-11751.144	-0.14815577	-4.5713983
0.046793437	-58.10477	-0.14815577	-1.5810407
0.047056793	-1.539078	-0.14690403	-0.59367878
0.04763777	-1.5378247	-0.14585924	-0.52466574
0.048160038	-1.5369205	-0.14519725	-0.51650804
0.04879786	-1.5389507	-0.14345347	-0.51346423
0.049252705	-1.5389973	-0.14040971	-0.48994347
0.049871643	-1.5388974	-0.14115912	-0.47791679
0.050475076	-1.5389639	-0.14440857	-0.48830934
0.05099962	-1.5389749	-0.14417561	-0.4868875
0.051524163	-1.5377238	-0.14552919	-0.4866837
0.052048707	-1.5378192	-0.14639687	-0.48884754
0.052686494	-1.5376682	-0.14364915	-0.48716628
0.053240958	-1.5378416	-0.14870164	-0.49054791
0.053730892	-1.5386703	-0.14995225	-0.49165648
0.054422109	-1.5387106	-0.15011788	-0.49159231
0.054949517	-1.5376311	-0.1515695	-0.49182191
0.055471784	-1.5376476	-0.15276902	-0.49240914
0.055994052	-1.5386577	-0.15264769	-0.490891
0.056594751	-1.5381271	-0.15057492	-0.4898488
0.057212676	-1.5380554	-0.14825583	-0.4884631
0.05767235	-1.5387721	-0.14506362	-0.48635191
0.058257212	-1.5386067	-0.14395946	-0.48542971
0.058867773	-1.711417	-0.14240013	-0.54617832
0.059392316	-1.8734978	-0.14032638	-0.55484602
0.05991686	-1.8734978	-0.13885717	-0.55336956
0.060520371	-1.5368613	-0.13894193	-0.52573995
0.061131045	-1.4009829	-0.13950672	-0.46370653
0.061660603	-1.4009829	-0.13665868	-0.47605704
0.062108583	-1.3710779	-0.13873255	-0.48727723
0.062783531	-1.3710779	-0.14942992	-0.50060835
0.063305799	-1.3604112	-0.15371019	-0.5025225
0.063876298	-1.3604112	-0.1461033	-0.49925499
0.064462904	-1.3741223	-0.14303065	-0.49821789
0.064987447	-1.3817549	-0.1387317	-0.49551114
0.065568958	-1.3817549	-0.13627844	-0.49321649
0.066091226	-1.3893997	-0.13191647	-0.49018715
0.066735926	-1.3893997	-0.12882532	-0.48765689
0.067260469	-1.4043834	-0.12589484	-0.48660313
0.067785013	-1.4174338	-0.11967849	-0.4832744
0.068354386	-1.4174338	-0.1184084	-0.48140338
0.068876653	-1.426461	-0.11659979	-0.4807425
0.069533491	-1.426461	-0.11586703	-0.48006693
0.070058035	-1.4422184	-0.11782882	-0.48296415
0.070582578	-1.452444	-0.11581268	-0.48203781
0.071139813	-1.452444	-0.11654709	-0.48291307
0.071669806	-1.4641481	-0.15024991	-0.50963928
0.072295943	-1.4641481	-0.16471115	-0.51824709
0.0728556	-1.4786514	-0.15363647	-0.51165181
0.073380144	-1.4952415	-0.16358222	-0.52947955
0.07392524	-1.4952415	-0.16352147	-0.52612631
0.074511639	-1.510738	-0.16361385	-0.52975172
0.075128622	-1.510738	-0.1636864	-0.5293881
0.075653166	-1.5270379	-0.16356606	-0.53143044
0.076177709	-1.5709971	-0.16251775	-0.53903444
0.076731631	-1.5709971	-0.16128085	-0.5383543
0.077294055	-1.6840019	-0.16109211	-0.55327434
0.077926188	-1.6840019	-0.16034992	-0.55040465
0.078245335	-127751.75	-0.15992915	-5.0347965
0.078499892	-175579.28	-0.14665442	-5.2121076
0.078793855	-155199.75	-0.14665442	-5.0811842
0.078984703	-153098.92	-0.15815048	-5.1482262
0.079316855	-155741.95	-0.15847635	-5.1685807
0.079499818	-122275.39	-0.15771929	-4.987928
0.079752219	-163283.15	-0.15875341	-5.2809174
0.080018362	-169327.15	-0.15886935	-5.3478956
0.080272028	-161079.24	-0.15907678	-5.2948507
0.08048971	-164105.81	-0.15839883	-5.3312763
0.080715588	-165889.5	-0.15783018	-5.342714
0.080988876	-165179.02	-0.15860373	-5.3449986
0.08123103	-158894.95	-0.15928959	-5.2551285
0.081423145	-172021.85	-0.15870563	-5.3342076
0.081655058	-186216.45	-0.15840594	-5.4299933
0.081933344	-142085.76	-0.15948651	-5.1657202
0.082137335	-144665.4	-0.15943443	-5.2654206
0.082375659	-154335.86	-0.1592946	-5.3266553
0.0826297	-152187.95	-0.16069463	-5.318433
0.082857937	-149372.88	-0.16079412	-5.2991054
0.083100014	-181462.33	-0.16092863	-5.5160942
0.083326057	-155830.78	-0.16028183	-5.3507142
0.083574786	-135441.94	-0.16031163	-5.2147919
0.083837505	-129153.98	-0.16051316	-5.1774766
0.084045862	-138264.78	-0.16143372	-5.2540033
0.084342301	-139679.59	-0.16204096	-5.2629497
0.084578749	-137608.98	-0.1614747	-5.2522946
0.084815196	-136915.99	-0.16125439	-5.2739307
0.085091052	-135916.25	-0.1611885	-5.2656394
0.085355479	-139342.18	-0.16150625	-5.2954778
0.085590119	-140009.83	-0.16149632	-5.2980095
0.085839802	-135927.55	-0.16136474	-5.2661983
0.086111484	-139807.77	-0.16106359	-5.3024236
0.086352105	-136970.38	-0.16171678	-5.2976209
0.08662796	-137177.42	-0.16157456	-5.3068869
0.086855279	-139996.89	-0.16244616	-5.3381649
0.087140263	-137902.43	-0.16190088	-5.3263008
0.087367971	-141469.31	-0.16172635	-5.3546565
0.087613158	-140712.47	-0.16125881	-5.374388
0.087852377	-118127.83	-0.1618827	-5.4394332
0.088149856	-122330.79	-0.16272093	-5.4822208
0.088374644	-130230.86	-0.16323351	-5.5245314
0.088600232	-130553.39	-0.16274034	-5.520076
0.088896912	-130783.24	-0.16360657	-5.5119422
0.08911645	-134669.41	-0.16412115	-5.5433465
0.089350859	-206175.28	-0.16521486	-6.0614943
0.089593269	-3.76504	-0.16345311	-0.68842077
0.089848149	-111452.81	-0.16365694	-5.3985548
0.090042353	-9.7938733	-0.16343519	-0.83163577
0.090260994	-117312.27	-0.1629518	-5.4351395
0.09046465	-54016.392	-0.16348282	-4.6622065
0.090647566	-122417.41	-0.1638962	-5.4939997
0.090861495	-89.762802	-0.1639917	-1.2974433
0.091039776	-44821.278	-0.16351015	-4.4826231
0.091272463	-20004.777	-0.16373096	-3.8176661
0.091443231	-24993.631	-0.16464372	-4.0007237
0.0916459	-14465.26	-0.16495269	-3.5881772
0.09184294	-21592.94	-0.16585628	-3.8874892
0.092062498	-16969.064	-0.16558695	-3.7041129
0.092253908	-29039.151	-0.1662626	-4.1152012
0.092456577	-17315.146	-0.16670477	-3.7132805
0.092680346	-69698.632	-0.16668208	-4.9165686
0.092900964	-39300.525	-0.16892024	-4.3955109
0.093123485	-58198.125	-0.16878284	-4.748329
0.093314168	-95814.906	-0.16923299	-5.2493927
0.093566624	-35777.397	-0.16875295	-4.3089909
0.09377205	-27544.613	-0.1689758	-4.089861
0.093995362	-20860.367	-0.16918288	-3.8693612
0.09422618	-7.9207874	-0.16885595	-0.80248986
0.094462627	-43353.935	-0.16865896	-4.486675
0.094711581	-9.2511853	-0.16913093	-0.82793176
0.094916703	-78648.156	-0.1690941	-5.0545601
0.095200118	-77421.091	-0.16924275	-5.0394341
0.095447825	-66.780805	-0.16961327	-1.229972
0.095712421	-62909.865	-0.16946753	-4.8370313
0.096034569	-46638.989	-0.16976792	-4.5582907
0.096277267	-15.384451	-0.17007461	-0.91749615
0.096592531	-64055.625	-0.16985597	-4.8567507
0.096905015	-61883.552	-0.16976067	-4.8237832
0.097303749	-90302.223	-0.17076821	-5.2118736
0.097728827	-92423.162	-0.17057523	-5.2345144
0.098208538	-77319.859	-0.17145986	-4.9171537
0.098733081	-1.5400189	-0.17191576	-0.55717648
0.099342264	-1.5400665	-0.17158515	-0.55725607
0.099864532	-1.5400548	-0.1721288	-0.5555727
0.10043011	-1.540765	-0.17314984	-0.55316621
0.10108316	-1.5413199	-0.1722912	-0.55367624
0.10154313	-1.5414104	-0.1720864	-0.55423109
0.10212769	-1.5415122	-0.17162953	-0.55441428
0.10264996	-1.5416926	-0.1716254	-0.55132575
0.10327913	-1.5416096	-0.17193912	-0.52434693
0.10380367	-1.5416582	-0.17151025	-0.52356956
0.10432821	-1.5415256	-0.17081461	-0.44870595
0.1050276	-1.5413671	-0.17055834	-0.4485546
0.10553138	-1.5415806	-0.17115708	-0.43232584
0.10605981	-1.541601	-0.17164274	-0.4579811
0.10660123	-1.5417405	-0.17134826	-0.49234461
0.10717628	-1.5415945	-0.17147501	-0.48626128
0.10774708	-1.5416898	-0.17050234	-0.48932714
0.10822743	-1.5417369	-0.17086981	-0.52186275
0.10887466	-1.5417774	-0.17094934	-0.55222488
0.10943944	-1.5419234	-0.17008815	-0.54090424
0.10996171	-1.5417852	-0.16971564	-0.54903301
0.11048397	-1.5419852	-0.17000787	-0.5868798
0.11114728	-1.5421056	-0.17116653	-0.5517017
0.11168951	-1.5420979	-0.17076242	-0.55102883
0.11219637	-1.5421903	-0.17075777	-0.55263593
0.11272682	-1.5421631	-0.16997436	-0.55984241
0.1134203	-1.542165	-0.16668943	-0.56390127
0.11394484	-1.5422759	-0.16760306	-0.56208528
0.11446939	-1.5421535	-0.16903409	-0.5787334
0.11501029	-1.5423074	-0.16796597	-0.5793682
0.11553895	-1.5422335	-0.16886468	-0.59226896
0.11616672	-1.542313	-0.16825422	-0.58136701
0.1166638	-1.5423779	-0.16854957	-0.59618183
0.11727345	-1.542351	-0.1677357	-0.59564844
0.11779572	-1.5423136	-0.16715412	-0.59632355
0.11835107	-1.5423931	-0.16691757	-0.60178044
0.11901434	-1.5423623	-0.1658403	-0.61571778
0.11953661	-1.5424119	-0.16505555	-0.61112756
0.12006452	-1.542314	-0.16455807	-0.61662433
0.12059811	-1.5423423	-0.16402887	-0.62175615
0.1211632	-1.5424721	-0.16364068	-0.62001785
0.12179977	-1.5422215	-0.16335845	-0.62679228
0.12232204	-1.5414022	-0.16328266	-0.61895765
0.12286208	-1.5395199	-0.16254257	-0.62070341
0.1234129	-1.5382084	-0.16209488	-0.59686418
0.12397532	-1.5378454	-0.1618144	-0.59780233
0.1245852	-1.5365359	-0.16215292	-0.59807572
0.12510747	-1.5367746	-0.1618148	-0.59865197
0.1256626	-1.5362287	-0.16146916	-0.6017948
0.12622502	-0.80539709	-0.16143473	-0.42786475
0.12678745	-0.80224684	-0.16125546	-0.52177104
0.12737063	-0.90388262	-0.16112077	-0.5374475
0.1279123	-0.91923861	-0.16174586	-0.54075029
0.12847472	-0.92666204	-0.16165203	-0.54827975
0.12903715	-0.93621592	-0.16196321	-0.55655942
0.12959957	-0.92404604	-0.16195434	-0.52531563
0.130162	-0.9706061	-0.1623968	-0.54648278
0.13072442	-0.99973768	-0.16215349	-0.52748282
0.13128685	-1.0099439	-0.16219882	-0.51802463
0.13184927	-1.0199104	-0.16225654	-0.50089376
0.1324117	-1.024139	-0.16228612	-0.50034503
0.13300326	-1.0313718	-0.16254038	-0.5010697
0.1335278	-1.0351055	-0.16235907	-0.5122915
0.13409897	-1.0378165	-0.16232754	-0.54942549
0.1346614	-1.0392537	-0.16231208	-0.56667911
0.13522171	-1.0387827	-0.16235204	-0.56949478
0.13578625	-1.0392841	-0.16219527	-0.58635891
0.13632537	-2.1277592	-0.16175056	-0.74359436
0.13694553	-1.0397325	-0.161682	-0.59426292
0.1374678	-1.0399701	-0.1616765	-0.61317439
0.13799007	-1.1651901	-0.16187502	-0.65851972
0.13859837	-1.0405053	-0.16184146	-0.63161283
0.1391608	-1.1887609	-0.16153368	-0.66105928
0.13972322	-3.5591439	-0.16215889	-0.82355182
0.14025323	-2.1878578	-0.16171453	-0.74726215
0.14077549	-2.3136634	-0.16200712	-0.75588179
0.14139596	-2.0083349	-0.16200742	-0.73481242
0.1419205	-1.0411936	-0.16209873	-0.6309658
0.14251639	-2.7413431	-0.16259564	-0.78275409
0.14303865	-1.9536643	-0.16238824	-0.73132066
0.14359115	-2.3248723	-0.16225461	-0.75690418
0.14419352	-1.8300939	-0.16235167	-0.72168312
0.14471806	-1.2443817	-0.16233691	-0.66812262
0.14530181	-1.4596544	-0.16247207	-0.69002926
0.14582408	-1.607348	-0.16239542	-0.70347766
0.146406	-2.1714262	-0.16238775	-0.74760048
0.14699109	-2.0351106	-0.16205221	-0.73723851
0.14751563	-2.0140844	-0.1625011	-0.73613439
0.14808724	-2.1661489	-0.1624145	-0.64081049
0.14860951	-2.2217793	-0.068735119	-0.4359379
0.14922085	-2.3211115	-0.13200615	-0.50065337
0.14978865	-2.4693899	-0.11923583	-0.49675228
0.1503132	-2.475883	-0.080738725	-0.45960235
0.15093986	-2.3503761	-0.079251869	-0.45295442
0.15139494	-2.323259	-0.072895412	-0.44444327
0.1520357	-2.2498161	-0.069096263	-0.43746815
0.15258622	-2.1474963	-0.054526507	-0.41446655
0.15313583	-2.04405	-0.06565404	-0.4258398
0.1536581	-1.9614358	-0.065408958	-0.42247246
0.15418036	-1.5047823	-0.048470732	-0.37772019
0.15485055	-1.2452284	-0.055719102	-0.3756319
0.15538378	-1.004898	-0.052764151	-0.35592987
0.15590833	-0.91954245	-0.046602637	-0.34087075
0.15644352	-0.80532155	-0.042943482	-0.32281095
0.15713226	-0.80339144	-0.041727045	-0.31728678
0.15765681	-0.80339144	-0.040122158	-0.31463624
0.15783242	-137143.36	-0.036366797	-3.4327265
0.15799943	-16121.758	-0.035927293	-2.2299755
0.15810452	-22807.558	-0.03577881	-2.4438215
0.15822274	-28474.564	-0.03577881	-2.5508846
0.1583541	-26555.617	-0.038395306	-2.5512976
0.15847072	-12318.597	-0.048225066	-2.291494
0.15856052	-15327.72	-0.048225066	-2.1321425
0.15867312	-16387.514	-0.047442277	-2.1537826
0.15877445	-21803.654	-0.047442277	-2.2843279
0.15888077	-47801.131	-0.044033256	-2.6311349
0.15898838	-39630.656	-0.044033256	-2.9319706
0.15907846	-96510.922	-0.051686621	-3.6197652
0.15921357	-163626.81	-0.051686621	-4.0228701
0.15930364	-198915.55	-0.18729997	-6.8192703
0.15940498	-306024.02	-0.18746296	-7.8253419
0.15950631	-288103.16	-0.12363451	-5.6497249
0.15960765	-267619.67	-0.070442346	-4.9752872
0.1597315	-75815.356	-0.070442346	-3.8660368
0.15981032	-109031.75	-0.036623371	-3.7656679
0.15992531	-226222.26	-0.036623371	-4.3567185
0.16003551	-30209.723	-0.09483997	-3.523365
0.16013684	-30329.289	-0.09483997	-3.5341919
0.16024578	-135168.46	-0.098649658	-36.669619
0.16034547	-315047.88	-0.10825948	-44.184868
0.1604521	-69532.749	-0.10825948	-32.788629
0.16055344	-43116.571	-0.19395203	-33.693555
0.16064351	-82916.044	-0.19422732	-4.9066952
0.16076737	-39725.729	-0.14855279	-3.9904377
0.1608687	-60331.49	-0.14855279	-4.3377171
0.16096984	-89813.707	-0.19625661	-4.8255398
0.16106011	-17264.897	-0.19625661	-17.136859
0.16115206	-13389.072	-0.19690792	-22.419057
0.16124402	-10984.913	-0.19690792	-7.8627047
0.16132261	-33233.882	-0.19896569	-3.8297737
0.16142417	-11179.636	-0.19896569	-7.661806
0.16149211	-30286.733	-0.17865367	-4.0579871
0.1615619	-40219.245	-0.17865367	-19.970334
0.16164935	-41009.57	-0.17865367	-6.4569769
0.1617019	-39947.018	-0.080666502	-10.082568
0.16178071	-40756.321	-0.080666502	-21.399848
0.16184639	-41450.587	-0.048134051	-18.242834
0.16192521	-35891.79	-0.048134051	-19.770242
0.16200402	-42015.426	-0.048134051	-12.614497
0.16205822	-36022.514	-0.038195537	-8.4353389
0.16213577	-25777.031	-0.038195537	-8.9854087
0.16221332	-20282.273	-0.038195537	-9.7113248
0.16227988	-14207.307	-0.063543181	-12.143623
0.16236841	-425.37776	-0.063543181	-3.7123359
0.16246147	-9600.7561	-0.14119461	-8.5432265
0.16255254	-101.68171	-0.14119461	-1.1337993
0.16269855	-0.81475861	-0.22301365	-0.43615554
0.16282263	-0.81475861	-0.23173064	-0.5206028
0.16297012	-11792.513	-0.23568472	-3.9976523
0.1631151	-6673.0932	-0.24017491	-3.5803185
0.16326134	-5.6095631	-0.24473516	-0.91149639
0.16342678	-2.7756777	-0.2452661	-0.81100518
0.16357597	-13.730419	-0.2452661	-1.1297552
0.16372002	-0.9804952	-0.25257158	-0.67449445
0.16392936	-4.9982948	-0.25652333	-0.93961522
0.16413211	-300.241	-0.25610932	-2.134538
0.16446992	-52898.021	-0.25792519	-6.0295544
0.16467717	-4195.2119	-0.2584029	-3.6378866
0.16517526	-175.58414	-0.26628818	-1.9430652
0.16543051	-5.3492175	-0.26212867	-0.9638115
0.1657119	-1.018587	-0.26570406	-0.55056984
0.16587143	-310.91733	-0.26910078	-2.1867101
0.16603096	-2340.2757	-0.27079125	-3.2779793
0.16619049	-205.96929	-0.27079125	-2.0167725
0.16633451	-17527.198	-0.26740619	-4.8925437
0.16648075	-104.59118	-0.27465288	-1.7665464
0.16664914	-20.607351	-0.27291209	-1.2748086
0.16679981	-22.850106	-0.27464073	-1.3021378
0.16695269	-4703.0267	-0.2763626	-3.7825444
0.16714989	-5587.1856	-0.27816244	-3.9178812
0.16743128	-760.67356	-0.27858629	-2.6305885
0.16765728	-4881.2441	-0.28152498	-3.8201994
0.16800736	-1.0088885	-0.28259324	-0.6807471
0.16843056	-12.25009	-0.28115218	-1.1495226
0.16868315	-0.98894001	-0.28940791	-0.60303716
0.16902192	-0.97935553	-0.28957	-0.61776995
0.16943427	-5489.1991	-0.2905474	-3.897882
0.16971922	-191.08078	-0.29253801	-1.9793755
0.17005262	-3961.1987	-0.29008013	-3.6083564
0.1704207	-1.0819754	-0.29112364	-0.68376656
0.17061302	-4933.882	-0.29275124	-3.6040834
0.17075261	-0.85580166	-0.29476056	-0.61406308
0.1708922	-0.81216594	-0.29476056	-0.49215509
0.17103154	-21.125617	-0.29287315	-1.0168144
0.17117802	-0.81175801	-0.29645517	-0.5235115
0.17132869	-3999.1789	-0.20288853	-2.684258
0.17176337	-1.6270518	-0.0355625	-0.39841621
0.17234387	-1.4869922	-0.045073067	-0.41112395
0.17286747	-1.3654767	-0.04313404	-0.4016473
0.17334497	-1.941338	-0.048713131	-0.4422779
0.17375709	-1.8896547	-0.30640561	-0.73462458
0.17421862	-1.8506738	-0.72245064	-1.0086827
0.17474404	-1.8928769	-0.72217089	-1.0238591
0.17534346	-1.9749047	-0.81223499	-1.1683407
0.17618549	-2.0099398	-0.81209285	-1.1560636
0.1769765	-2.0012548	-0.81178181	-1.1737713
0.17778064	-1.9608468	-0.81171647	-1.1616198
0.17855186	-2.0237121	-0.81157213	-1.1947046
0.17953341	-2.0007829	-0.81245807	-1.1800182
0.18042412	-2.0371518	-0.81252981	-1.2018345
0.18139016	-2.0394007	-0.81310915	-1.2079657
0.18246751	-1.9540923	-0.81354976	-1.196481
0.18359236	-1.0646741	-0.28977832	-0.63083119
0.18490469	-1.0475412	-0.25101373	-0.59792698
0.18617164	-1.0722292	-0.1690115	-0.52794067
0.18748776	-1.7645395	-1.7645395	-1.7645395
0.18910522	-1.8698644	-1.8698644	-1.8698644
0.19041469	-1.7329572	-1.7329572	-1.7329572
0.19183496	-1.7318946	-1.7318946	-1.7318946
0.19533354	-0.091381426	-0.091381426	-0.091381426
0.19866373	-2.2827198	-2.2827198	-2.2827198
0.2013846	-2.0035822	-2.0035822	-2.0035822
0.20651616	-0.090972394	-0.090972394	-0.090972394
0.21139069	-0.069974139	-0.069974139	-0.069974139
0.21626522	-0.044570609	-0.044570609	-0.044570609
0.22113975	-0.048608123	-0.048608123	-0.048608123


==> graphics/data/performance_tubularreactor_net=20_10_ROM.dat <==
0	-15.804973	-1.1528002	-3.2960419
4.0060682e-05	-11.785609	-1.2688021	-5.193103
6.9397359e-05	-17.231516	-0.019168066	-1.7441509
9.6702592e-05	-19.889745	-0.029208498	-1.3725739
0.00013180335	-15.651036	-0.053178777	-1.3982465
0.00016470998	-14.229792	-0.064965928	-0.87532776
0.00019133587	-8.5471412	-0.090513642	-0.51632297
0.00022720014	-0.85039001	-0.11225933	-0.30904758
0.00026578201	-0.37948019	-0.12675109	-0.24888263
0.00030518631	-5.1192985	-0.10177949	-0.36213549
0.00034240791	-0.24262023	-0.070997307	-0.13131547
0.00037750867	-0.25843057	-0.079394926	-0.1391189
0.00041260943	-0.25454357	-0.096375385	-0.15412016
0.00044771019	-0.87111799	-0.08790297	-0.20959171
0.00048281095	-0.61097081	-0.085819014	-0.20266306
0.00052190997	-3.7997041	-0.079541243	-0.29335473
0.00056131427	-0.26999612	-0.066916368	-0.17033027
0.00060071857	-0.31397398	-0.060701468	-0.18039742
0.00063725429	-0.70039422	-0.035549497	-0.1818079
0.00067550349	-0.93123374	-0.035627295	-0.18439078
0.00071136776	-0.30705893	-0.026996898	-0.12618163
0.00074969564	-0.36664404	-0.026677159	-0.11985323
0.00078814158	-0.39371169	-0.020086949	-0.095443882
0.00082658751	-1.2441241	-0.022808847	-0.14060856
0.00086503344	-0.48919043	-0.021556677	-0.12712529
0.00089625082	-1.1428723	-0.019509362	-0.15318545
0.00093565513	-0.22402144	-0.017691776	-0.088476203
0.00097505943	-0.23054892	-0.029761872	-0.10338988
0.0010144637	-0.20352784	-0.033356795	-0.085564728
0.0010520783	-0.20627905	-0.036400948	-0.0870186
0.001087597	-0.21450251	-0.03190036	-0.079443364
0.0011226978	-0.2065605	-0.027686633	-0.089374753
0.0011577985	-0.21431303	-0.021989236	-0.089068949
0.0011955354	-0.22564087	-0.02573091	-0.1039279
0.0012313997	-0.24169735	-0.013832627	-0.085943069
0.0012705917	-0.24127124	-0.018130376	-0.083824143
0.001309996	-0.27115588	-0.0056968046	-0.05783899
0.0013494003	-0.24543949	-0.01379947	-0.084898393
0.0013859535	-0.23363846	-0.016933641	-0.082432542
0.0014224994	-0.27226028	-0.0133411	-0.080134091
0.0014609454	-0.30173986	-0.014353598	-0.08210484
0.0014993913	-0.40261615	-0.011225549	-0.089607482
0.0015362459	-0.52605105	-0.0072222762	-0.073438533
0.0015721102	-0.54493234	-0.0084087345	-0.080117576
0.0016079745	-0.53555862	-0.0092786745	-0.0784007
0.0016449325	-0.54029067	-0.0093119629	-0.070403789
0.0016843368	-0.50150683	-0.007216034	-0.08143828
0.0017237411	-0.45317855	-0.0058135509	-0.076094723
0.0017631454	-0.39462437	-0.0086163341	-0.083615758
0.0018025497	-0.30781115	-0.0063689843	-0.07708501
0.0018410922	-0.31477732	-0.0061733206	-0.079053212
0.0018773641	-0.27611131	-0.0064634527	-0.072542582
0.0019128207	-0.25666028	-0.0039706897	-0.060474406
0.001948685	-0.27507548	-0.00660576	-0.067660107
0.0019845493	-0.27751352	-0.0052263122	-0.072022004
0.0020204136	-0.29145022	-0.0045734281	-0.066971305
0.0020586777	-0.29616395	-0.0033406763	-0.065246911
0.002098082	-0.34303759	-0.0038825607	-0.077340708
0.0021374863	-0.4242976	-0.0043553575	-0.078097454
0.0021757206	-0.45020091	-0.0039908708	-0.075776854
0.0022108213	-0.46360794	-0.0033314584	-0.06976882
0.0022490869	-0.47729765	-0.002521919	-0.071593863
0.0022875329	-0.50203274	-0.0041154607	-0.085688046
0.0023252598	-0.50469529	-0.0030916516	-0.072319836
0.0023611241	-0.52090663	-0.0057508278	-0.08396894
0.0023990339	-0.56123889	-0.0029514353	-0.067976688
0.0024389763	-0.58607932	-0.0039076363	-0.077792838
0.002474077	-0.61709701	-0.0043465837	-0.076321192
0.0025118272	-0.62423538	-0.004258393	-0.063981666
0.0025512315	-0.64400884	-0.0018483819	-0.063676006
0.0025906358	-0.67460373	-0.0025675339	-0.063039682
0.0026300401	-0.69967055	-0.0029854825	-0.067242475
0.0026659704	-0.75210611	-0.0041631242	-0.079569658
0.0027018347	-0.87082302	-0.0068557929	-0.090695349
0.0027373327	-0.8728769	-0.0038313201	-0.081578148
0.0027724335	-1.0358167	-0.006783373	-0.091369529
0.0028075342	-0.92520862	-0.011909414	-0.097398566
0.0028452917	-0.95834494	-0.0091580952	-0.080564598
0.0028834448	-0.57935399	-0.010066843	-0.06891468
0.0029218907	-0.3926267	-0.010513213	-0.053979192
0.0029603366	-0.27668432	-0.009498357	-0.04741072
0.0029999442	-0.20692518	-0.0057566323	-0.042148865
0.0030372285	-0.21289921	-0.013096262	-0.051379451
0.0030756744	-0.19847987	-0.009622534	-0.044945776
0.0031141204	-0.20382449	-0.0075683878	-0.045994715
0.003150138	-0.23236995	-0.0064988149	-0.050667592
0.0031860023	-0.24492004	-0.0037148832	-0.046325876
0.0032218665	-0.2453667	-0.0027189396	-0.053471727
0.0032605089	-0.22053725	-0.0044553064	-0.054310169
0.0032989449	-0.16636006	-0.0055146895	-0.0564572
0.0033340456	-0.17662197	-0.0079318761	-0.050650925
0.0033787218	-0.19663574	-0.0065930204	-0.0756689
0.0034181261	-0.20544924	-0.010374093	-0.071702232
0.0034549843	-0.18589642	-0.01541719	-0.062931979
0.0034908486	-0.20448759	-0.003793279	-0.061143619
0.0035267128	-0.20490138	-0.0079822102	-0.072170317
0.0035622006	-0.26101701	-0.0070778031	-0.058441346
0.0035984414	-0.25291261	-0.011907735	-0.068092384
0.0036348497	-0.21035885	-0.008521753	-0.06073038
0.003674254	-0.20463533	-0.0071123231	-0.066861632
0.0037136583	-0.23111344	-0.004455193	-0.069436114
0.0037530626	-0.21553113	-0.003989242	-0.064239909
0.0037903555	-0.22499912	-0.0060727696	-0.072069511
0.0038254563	-0.25645951	-0.0042858218	-0.071040045
0.003863816	-0.28204746	-0.0056406502	-0.07663029
0.0039022619	-0.28062377	-0.0055173711	-0.077189306
0.0039391519	-0.22865713	-0.0076663426	-0.074296491
0.0039750162	-0.22045064	-0.0057015163	-0.066313957
0.0040108804	-0.20390175	-0.0073894467	-0.063073564
0.0040485949	-0.19821969	-0.0090789176	-0.063816349
0.0040879992	-0.21048762	-0.0052167293	-0.058879696
0.0041238127	-0.24256816	-0.0052283681	-0.065722329
0.004161704	-0.22245139	-0.0047899549	-0.056502141
0.0042017646	-0.39829058	-0.0099130945	-0.07656531
0.0042418253	-0.22962977	-0.0097660059	-0.072254678
0.0042798625	-0.44170815	-0.0035839984	-0.067507072
0.0043157267	-0.52471428	-0.0040670824	-0.067779869
0.004351591	-0.55955335	-0.0048095896	-0.074263429
0.0043870684	-0.61380006	-0.0039373573	-0.072312445
0.0044229358	-0.6963128	-0.0019877963	-0.060865021
0.0044597279	-0.87526185	-0.003429706	-0.069247155
0.0044981739	-0.84061043	-0.0035858121	-0.064920372
0.0045366198	-0.89307248	-0.0043555328	-0.062451568
0.0045750657	-0.94941309	-0.0049091899	-0.067733018
0.0046135117	-0.97733414	-0.0029696928	-0.066944363
0.0046503241	-0.25576382	-0.0025684306	-0.042502723
0.0046854249	-0.22956189	-0.004615104	-0.043437796
0.0047225535	-0.24598815	-0.0031191127	-0.041188387
0.0047626142	-0.28685386	-0.0026971108	-0.050550194
0.0047998943	-0.32958092	-0.0030022333	-0.052352848
0.0048366809	-0.31330337	-0.0032526431	-0.056500355
0.0048760852	-0.37038832	-0.0035565672	-0.064704973
0.0049135798	-0.34063887	-0.0053937894	-0.069287437
0.0049486806	-0.33957414	-0.002443617	-0.057910229
0.0049837813	-0.32130393	-0.0042340689	-0.056962158
0.0050188821	-0.38022202	-0.00197049	-0.056327361
0.0050556399	-0.32700391	-0.0030221966	-0.057299617
0.0051047406	-0.31995636	-0.0032203538	-0.052759104
0.0051406049	-0.35494857	-0.0050024413	-0.052451333
0.0051764692	-0.34910535	-0.0026402722	-0.043573855
0.0052119363	-0.39052794	-0.0029362401	-0.058801468
0.0052481977	-0.29032118	-0.0028399025	-0.051263275
0.0052863154	-0.34983544	-0.0043935172	-0.047778217
0.0053247614	-0.323262	-0.0030976856	-0.056335813
0.0053635244	-0.28530992	-0.0083543267	-0.074341844
0.0054035851	-0.24325677	-0.0054437853	-0.064137812
0.0054400992	-0.31347409	-0.0027023371	-0.057502601
0.0054785451	-0.29121872	-0.0039224433	-0.063829026
0.005516991	-0.29724873	-0.0043727998	-0.064763348
0.005553044	-0.32772986	-0.0033396328	-0.064210517
0.0055889082	-0.31238394	-0.0033086694	-0.06296012
0.0056247725	-0.34134877	-0.0029790703	-0.056325443
0.0056641712	-0.4314204	-0.004993435	-0.058819188
0.0057033469	-0.35590663	-0.0057659492	-0.069766491
0.0057384477	-0.39286708	-0.0051012494	-0.068807846
0.0057735484	-0.29011947	-0.0056776361	-0.058279848
0.0058086492	-0.24043663	-0.0038403174	-0.048087999
0.0058442526	-0.19630275	-0.0058517813	-0.049638576
0.0058843133	-0.20970321	-0.0038022987	-0.035465252
0.005924374	-0.1999809	-0.0035971482	-0.032105032
0.0059644346	-0.20420045	-0.004182543	-0.038692556
0.0060013473	-0.21829294	-0.0038401391	-0.040342321
0.0060372116	-0.21193186	-0.0048146308	-0.046522324
0.006074457	-0.22391657	-0.0067212295	-0.052623663
0.0061129029	-0.22329924	-0.0069492321	-0.052906784
0.0061513489	-0.21777226	-0.0060228808	-0.046002875
0.0061897948	-0.2297077	-0.0097906955	-0.054858428
0.0062282407	-0.23421195	-0.0090538344	-0.053058811
0.006264959	-0.23004812	-0.0085098147	-0.053757936
0.0063000598	-0.22709688	-0.0056589845	-0.050445008
0.0063351606	-0.22732637	-0.0058663238	-0.049164789
0.0063734487	-0.23707822	-0.0054600051	-0.050860577
0.006412853	-0.27210962	-0.0055298874	-0.054704955
0.0064496507	-0.32975426	-0.0043916597	-0.051175969
0.006485515	-0.3560671	-0.0053728396	-0.046583081
0.0065252842	-0.36622394	-0.0063080113	-0.055245881
0.0065633155	-0.39367074	-0.0077374942	-0.062799633
0.0065984163	-0.37965059	-0.0092344799	-0.060681377
0.006633517	-0.37285995	-0.005657633	-0.058040697
0.0066703689	-0.39618132	-0.0056444935	-0.059851122
0.0067088149	-0.37664612	-0.0054008667	-0.061287528
0.0067477895	-0.36537431	-0.0042803172	-0.051056444
0.0067903612	-0.35982295	-0.0057282079	-0.053874729
0.0068265712	-0.30383585	-0.0048235404	-0.051530739
0.0068625986	-0.31266532	-0.0059582576	-0.051663327
0.0069010445	-0.35220058	-0.0038158295	-0.047459178
0.0069394905	-1.3367595	-0.0048375177	-0.061262059
0.0069779364	-0.2973873	-0.0049003947	-0.045438521
0.0070163823	-0.49168248	-0.0050971545	-0.061685803
0.0070547261	-0.29716912	-0.0052275322	-0.048088106
0.0070898269	-0.7695894	-0.0053093186	-0.064054859
0.0071261944	-0.7833385	-0.004615845	-0.05871329
0.0071662551	-0.45830566	-0.0070846378	-0.058527909
0.0072028003	-0.26528976	-0.0055502916	-0.054325368
0.0072403433	-0.28713896	-0.0058047756	-0.050375639
0.0072797476	-0.23932247	-0.0049659745	-0.046076453
0.0073179818	-0.22423081	-0.0044600076	-0.043063485
0.0073530826	-0.22565845	-0.0049124149	-0.048113499
0.0073881833	-0.2299118	-0.0061586194	-0.049169377
0.0074232841	-0.34214544	-0.0055651124	-0.048273043
0.0074585105	-0.31223705	-0.0059109293	-0.052604501
0.0074969564	-0.25084306	-0.0052778963	-0.050173078
0.0075358755	-0.2390581	-0.0042826625	-0.043641497
0.0075752798	-0.25281168	-0.0067259557	-0.049564313
0.0076146841	-0.88407052	-0.0060160624	-0.059191736
0.0076511037	-0.2056275	-0.0046197824	-0.041662121
0.007687044	-0.36204698	-0.0059851306	-0.043374076
0.0077271047	-0.25080933	-0.0057826927	-0.042911913
0.007766078	-0.261911	-0.0084498335	-0.051897286
0.0078045239	-0.29113007	-0.0044971618	-0.04714447
0.0078429698	-0.24631568	-0.0068440525	-0.045367287
0.007879594	-0.23166565	-0.0052771389	-0.041974628
0.0079146947	-0.29905931	-0.0074337239	-0.051912362
0.0079497955	-0.26502699	-0.005626583	-0.045977605
0.007989025	-0.27081636	-0.0049943036	-0.047278737
0.0080276785	-0.78704392	-0.0068945	-0.060871753
0.0080635428	-0.23452553	-0.0065301464	-0.043342248
0.008099407	-0.38418703	-0.0072595397	-0.055141166
0.0081352713	-0.27530826	-0.0055485356	-0.047787882
0.0081711356	-0.284254	-0.0066135377	-0.045248989
0.0082082062	-0.21619292	-0.0045857234	-0.040264641
0.0082478935	-0.3118247	-0.0062292373	-0.044139964
0.008285098	-0.29948745	-0.0073244666	-0.048286858
0.0083239616	-0.28326397	-0.0051473188	-0.050950887
0.0083633659	-0.32463704	-0.0077107935	-0.052847704
0.0084027702	-0.47335455	-0.0060383777	-0.046795603
0.0084401176	-0.86417448	-0.0059062644	-0.053315846
0.0084763069	-1.1138592	-0.0052782364	-0.055128583
0.0085157736	-1.2793296	-0.0046570003	-0.063850999
0.0085542195	-1.5550977	-0.0057732219	-0.061976638
0.0085926655	-1.2702871	-0.0047072959	-0.057363478
0.0086311114	-1.5120339	-0.0051364039	-0.056207314
0.0086693611	-1.9441527	-0.0059603688	-0.062705904
0.0087044618	-1.939	-0.0039868151	-0.052268256
0.0087395626	-1.9919551	-0.0049090659	-0.056696606
0.008777111	-1.8621565	-0.006037643	-0.057082953
0.0088165153	-1.9581208	-0.0056313912	-0.056811753
0.0088525567	-1.9307686	-0.0043425184	-0.058884565
0.0088888644	-1.8567341	-0.0042442029	-0.045389022
0.0089289251	-1.9276082	-0.0037004767	-0.050371254
0.0089677175	-2.2044889	-0.0044469043	-0.056040731
0.0090028183	-1.5652585	-0.0054814519	-0.054588542
0.009037919	-0.62392415	-0.0040159777	-0.041787886
0.0090732396	-0.24049635	-0.0041075617	-0.034927092
0.0091120476	-0.21586852	-0.0054833695	-0.038134357
0.0091514519	-0.21533807	-0.0051368192	-0.036709176
0.0091908562	-0.21653663	-0.0049321689	-0.035090541
0.0092291315	-0.21345474	-0.0045262678	-0.028085962
0.0092654692	-0.23365487	-0.0059106679	-0.034521385
0.0093011747	-0.21325602	-0.0056909228	-0.034159485
0.0093367243	-0.19509599	-0.0052383929	-0.033852097
0.0093725886	-0.19727352	-0.0050079587	-0.036586756
0.0094096533	-0.20945089	-0.0047399685	-0.037668202
0.009449714	-0.25175425	-0.0068978805	-0.042012171
0.0094897747	-0.25778825	-0.0071531918	-0.039418354
0.0095293297	-0.2548903	-0.0051893135	-0.036605397
0.009565197	-0.23731395	-0.0038685577	-0.034352957
0.0096046013	-0.2522052	-0.0040919296	-0.036089245
0.0096415706	-0.26895519	-0.0072651994	-0.039156899
0.0096774348	-0.26799279	-0.007591708	-0.040443323
0.0097132991	-0.30113633	-0.005626426	-0.036752933
0.0097491634	-0.28910555	-0.0078129154	-0.0390113
0.0097850276	-0.26046225	-0.0076765368	-0.04200688
0.0098229352	-0.24242672	-0.0071274358	-0.037584996
0.0098613812	-0.21227542	-0.0053900228	-0.027810149
0.0098998271	-0.20137327	-0.0072303968	-0.030812863
0.009938273	-0.19358235	-0.0041367913	-0.024871925
0.009976719	-0.21900766	-0.0090057237	-0.032408503
0.010015165	-0.22723394	-0.0043762451	-0.033823349
0.010053611	-0.21576712	-0.0039633376	-0.031798258
0.010090685	-0.24873981	-0.0034962436	-0.03581699
0.010126043	-0.24549144	-0.0048867901	-0.038685488
0.010161602	-0.34648288	-0.0052138511	-0.038388299
0.010207395	-0.25984057	-0.0063591549	-0.039118155
0.01024584	-0.38237696	-0.006309884	-0.044708467
0.010283996	-0.45303974	-0.0058993136	-0.045421789
0.010319097	-0.44649816	-0.0051419957	-0.046887888
0.010354198	-0.38085185	-0.0084860639	-0.054443472
0.010392687	-0.40206819	-0.0066302124	-0.039938237
0.010430584	-0.4042141	-0.0046403417	-0.041627276
0.010466449	-0.44423661	-0.0077738153	-0.042521847
0.010502313	-0.43199796	-0.0052231554	-0.034532368
0.010538177	-0.43787072	-0.0049961675	-0.036360649
0.010574042	-0.44069785	-0.0046987039	-0.037717962
0.010611474	-0.45812014	-0.0050603589	-0.033232351
0.010651534	-0.46783236	-0.0039068586	-0.032452389
0.01068822	-0.46079484	-0.005648539	-0.036667906
0.010727624	-0.46335531	-0.0061684356	-0.03467272
0.010767028	-0.4694175	-0.0053300926	-0.04044757
0.010806433	-0.48089649	-0.0057358492	-0.037361269
0.010843024	-0.4618863	-0.0074536404	-0.035785518
0.010880198	-0.46638253	-0.0066529406	-0.03596936
0.01091581	-0.44177603	-0.0057810971	-0.034004718
0.01095091	-0.42558859	-0.0061572492	-0.030846038
0.010986481	-0.42690433	-0.0054622769	-0.032521167
0.011023156	-0.43897457	-0.0050922039	-0.036570798
0.01106256	-0.41660573	-0.0054814648	-0.034979684
0.011101965	-0.41756851	-0.0062216087	-0.03448138
0.011141369	-0.38821485	-0.0059400308	-0.032418126
0.011179065	-0.37714877	-0.0048530898	-0.035907696
0.011214166	-0.37088375	-0.0050361055	-0.035977305
0.011252445	-0.41117215	-0.0061198291	-0.03904238
0.011291327	-0.3878851	-0.0041359637	-0.03881739
0.011327191	-0.38196657	-0.0050455772	-0.043438524
0.011363055	-0.40484825	-0.0099098942	-0.051910397
0.011399218	-0.38284241	-0.0059276002	-0.040441748
0.011437664	-0.36612732	-0.004503054	-0.031165889
0.011476306	-0.36372273	-0.006180232	-0.036944297
0.011514556	-0.39249304	-0.0071837787	-0.034731473
0.011553002	-0.37331796	-0.0061489239	-0.03656799
0.011591448	-0.3670705	-0.0050184671	-0.037775449
0.011629894	-0.40199689	-0.0048463951	-0.037836357
0.011667902	-0.3727197	-0.0058115943	-0.045440883
0.011703766	-0.39690463	-0.0086953753	-0.047493057
0.01173963	-0.37421955	-0.0056072516	-0.038846999
0.011775495	-0.30234134	-0.0063502471	-0.042247635
0.011811359	-0.38016836	-0.0063367489	-0.038602285
0.011850646	-0.40032791	-0.0055650779	-0.038681511
0.011890051	-0.37513188	-0.005343827	-0.0349207
0.011933476	-0.34422381	-0.0060206967	-0.035176587
0.011968859	-0.17319631	-0.0033462662	-0.025644474
0.012008264	-0.3386387	-0.0065900028	-0.027970867
0.012044477	-0.36036343	-0.0065637554	-0.032588657
0.012080341	-0.32458973	-0.0060439576	-0.032055554
0.012116205	-0.30455095	-0.0082854246	-0.036977202
0.012152069	-0.31528227	-0.0047331661	-0.035687003
0.012187934	-0.12409733	-0.0069902507	-0.029590952
0.012225806	-0.34540262	-0.0053444823	-0.038774804
0.012264392	-0.30003884	-0.0047556856	-0.037908691
0.012302698	-0.3374874	-0.0038821967	-0.035986193
0.012341144	-0.32135388	-0.0056917181	-0.042554772
0.01237959	-0.14211947	-0.0047311183	-0.029755425
0.012418036	-0.14910547	-0.0061909998	-0.025583238
0.012456481	-0.15261947	-0.0052634017	-0.033342148
0.012494326	-0.14158966	-0.0058112592	-0.032348074
0.012530445	-0.14739963	-0.005432516	-0.026662661
0.012565545	-0.13123919	-0.0049976283	-0.025634775
0.012600646	-0.11840339	-0.0065415329	-0.028954592
0.012638733	-0.19401773	-0.003800561	-0.031114179
0.012678137	-0.13196791	-0.0065672316	-0.024554511
0.012717541	-0.15479423	-0.0044003496	-0.024117016
0.012756945	-0.17716028	-0.006023601	-0.029249928
0.0127937	-0.18361415	-0.0049812065	-0.028681451
0.012828801	-0.15590007	-0.0056323103	-0.029960605
0.012863902	-0.1621473	-0.0037954535	-0.026571013
0.012899003	-0.14663101	-0.0040951874	-0.029920473
0.012937056	-0.14391046	-0.003415333	-0.026009157
0.012975502	-0.13950062	-0.0057456873	-0.029417214
0.013013947	-0.16609229	-0.0056762016	-0.028697323
0.013052478	-0.1207599	-0.0042731226	-0.031842897
0.013091882	-0.11399448	-0.0080728749	-0.03442691
0.013129285	-0.10965125	-0.006512348	-0.033238651
0.013167731	-0.099224255	-0.0044214976	-0.031155545
0.013206177	-0.12443221	-0.0081180826	-0.040330667
0.013244623	-0.11207356	-0.0068991068	-0.03382417
0.013281794	-0.12419482	-0.003860637	-0.031465098
0.013317658	-0.14010931	-0.0071059779	-0.035863966
0.013353522	-0.15888644	-0.0033231131	-0.03051885
0.013389387	-0.12848894	-0.008274099	-0.037337231
0.013425514	-0.12530819	-0.0050033814	-0.030703504
0.013461115	-0.1247671	-0.0053997228	-0.025262945
0.013496979	-0.12760726	-0.0040295253	-0.024792688
0.013535904	-0.11740444	-0.0055442868	-0.025501851
0.013575964	-0.11246797	-0.0036246472	-0.023305624
0.013618568	-0.10923888	-0.0035586366	-0.021174609
0.013656086	-0.11256416	-0.0041972831	-0.024118618
0.013694233	-0.12882795	-0.0066702605	-0.028032944
0.013730097	-0.11404266	-0.0081343597	-0.030648924
0.013765961	-0.11366463	-0.0034372541	-0.022209328
0.013802089	-0.10114318	-0.0021841246	-0.020575331
0.013840564	-0.11067983	-0.0054054885	-0.025379422
0.013879968	-0.148581	-0.0038329005	-0.024985539
0.013917427	-0.18125748	-0.0062244119	-0.034033066
0.013955873	-0.14945581	-0.0059725113	-0.028452665
0.013994319	-0.12831689	-0.0039653255	-0.025924381
0.014032765	-0.126752	-0.0050877876	-0.024984844
0.014070808	-0.14286034	-0.0068111815	-0.030469363
0.014106672	-0.16511862	-0.0034693038	-0.026537881
0.014142536	-0.15542345	-0.0051887185	-0.029047874
0.014178401	-0.11325143	-0.005046045	-0.02896439
0.014215281	-0.14509808	-0.004229405	-0.029936435
0.014254309	-0.19066159	-0.0058968277	-0.035756699
0.014293713	-0.2113674	-0.0042480665	-0.034827989
0.014333117	-0.20411477	-0.0039151219	-0.02736491
0.014372522	-0.2054395	-0.0058201502	-0.03385295
0.014408335	-0.21011697	-0.0038156642	-0.036603647
0.014443436	-0.17449206	-0.0031521398	-0.034379585
0.014478537	-0.21226026	-0.0043681916	-0.03031513
0.014513638	-0.19957721	-0.0050141585	-0.036272702
0.014551785	-0.2011357	-0.0042584354	-0.032935572
0.014590231	-0.17119947	-0.0038764242	-0.030728385
0.01462865	-0.17364366	-0.0046845899	-0.029043521
0.014667122	-0.18004978	-0.005379738	-0.033963621
0.014705568	-0.17038021	-0.0049186054	-0.037758974
0.014741792	-0.15267829	-0.0031231409	-0.037414239
0.014777785	-0.16558257	-0.004798669	-0.034467115
0.014817845	-0.17665672	-0.0065508901	-0.039085873
0.014857906	-0.1564651	-0.0044520062	-0.032232139
0.014895686	-0.1564651	-0.0037811907	-0.030044544
0.01493155	-0.1573809	-0.0051414189	-0.029674153
0.014967414	-0.17756298	-0.0025764695	-0.023094415
0.015003279	-0.12222029	-0.0064247359	-0.027975488
0.015040149	-0.13507966	-0.0039387834	-0.026885791
0.01507525	-0.15743874	-0.0036138197	-0.027345973
0.015110871	-0.16928432	-0.0036402559	-0.028819777
0.015147697	-0.13586051	-0.0036606292	-0.027757092
0.015186143	-0.16112973	-0.0027384943	-0.026685444
0.015224588	-0.16115233	-0.0025390696	-0.027409472
0.015263034	-0.13568655	-0.0030805575	-0.026874121
0.01530148	-0.14534443	-0.0027095733	-0.025528931
0.015339926	-0.14163069	-0.00303751	-0.024718025
0.015378695	-0.16592246	-0.00413441	-0.032629548
0.015416818	-0.15706463	-0.0060352199	-0.030736987
0.01545614	-0.1436124	-0.0029466168	-0.024874554
0.015495544	-0.14738835	-0.0040039599	-0.029267034
0.015532156	-0.15178148	-0.0046865021	-0.034714996
0.015570602	-0.14360298	-0.0039898359	-0.033848282
0.015609048	-0.13513363	-0.0071560663	-0.033008059
0.015647494	-0.1604114	-0.0042029655	-0.024599908
0.0156847	-0.17604879	-0.0038197745	-0.024779479
0.015720564	-0.18717766	-0.0031904024	-0.027389043
0.015756428	-0.15579862	-0.0031975027	-0.025235063
0.015792293	-0.15083319	-0.0027219077	-0.016583011
0.015829916	-0.14243022	-0.0025631565	-0.019548619
0.015865017	-0.15922751	-0.0045036315	-0.024215324
0.015900118	-0.17949341	-0.0030851724	-0.022349205
0.015939544	-0.15573024	-0.0020313321	-0.0174448
0.015979605	-0.15308042	-0.0020533126	-0.015233757
0.016019666	-0.053446879	-0.0033106385	-0.013359861
0.016058071	-0.056370545	-0.0026975112	-0.01223513
0.016093172	-0.12273436	-0.0040348756	-0.017436603
0.016128272	-0.08997994	-0.005607336	-0.02007794
0.016166514	-0.11858155	-0.0029069902	-0.016139653
0.016204822	-0.16077267	-0.0031934029	-0.020117038
0.016243406	-0.15639706	-0.0038843717	-0.024993096
0.016281852	-0.16019428	-0.0036632647	-0.022458767
0.016320297	-0.16454622	-0.0050570529	-0.020139597
0.016356427	-0.13728219	-0.0043059512	-0.018025707
0.016391528	-0.18047495	-0.0027445485	-0.022237523
0.016426629	-0.12569216	-0.0029056522	-0.022152487
0.01646173	-0.15294358	-0.0035525124	-0.018590688
0.016500394	-0.074442392	-0.0042271445	-0.017347832
0.016540455	-0.075034237	-0.005502918	-0.016639749
0.016580515	-0.11269299	-0.003909656	-0.021009464
0.016618567	-0.06858601	-0.0040792115	-0.018838354
0.016654784	-0.079654312	-0.0035041896	-0.017161099
0.016689885	-0.1159828	-0.0024815353	-0.019331383
0.016724985	-0.12231141	-0.0030772964	-0.025307534
0.016762426	-0.15041378	-0.0021315117	-0.023953039
0.016800872	-0.1446379	-0.0034729632	-0.016426268
0.016839318	-0.18126207	-0.0035425179	-0.025066132
0.016877763	-0.17147083	-0.0045356754	-0.02278633
0.016916209	-0.15435432	-0.0042050661	-0.019477599
0.016953503	-0.16182598	-0.0035633969	-0.020125578
0.016992908	-0.17002417	-0.0025347747	-0.016728292
0.017031547	-0.15605363	-0.0051137493	-0.021422786
0.017069993	-0.15666247	-0.0058404871	-0.021018135
0.017108439	-0.15131863	-0.0049116464	-0.027727979
0.017146194	-0.14396872	-0.004077595	-0.026905627
0.017181426	-0.11288805	-0.0038098061	-0.023541336
0.017221486	-0.12296538	-0.0033286572	-0.021641046
0.017261547	-0.10723101	-0.0027705311	-0.021658344
0.017298592	-0.071941348	-0.0023452109	-0.016628687
0.017334456	-0.041551369	-0.0031610575	-0.015150926
0.01737032	-0.051689712	-0.0038432564	-0.015692804
0.017406653	-0.038513061	-0.004685674	-0.016515212
0.017444551	-0.057781599	-0.0047152247	-0.020876129
0.017479652	-0.050094482	-0.004147944	-0.019037703
0.017514752	-0.079934307	-0.0029472645	-0.018061222
0.017550567	-0.099535063	-0.006416393	-0.040081397
0.017603674	-0.18832503	-0.003447719	-0.030134403
0.017657235	-0.18219474	-0.002983649	-0.035944646
0.017702214	-0.15332442	-0.0052337214	-0.025325492
0.017746895	-0.12390631	-0.0060387725	-0.024664089
0.017800692	-0.14307059	-0.0014615869	-0.02369781
0.017854488	-0.1865679	-0.0030645121	-0.02591326
0.017899207	-0.15583648	-0.0028394569	-0.022945416
0.01795425	-0.041654201	-0.0043705896	-0.018478493
0.0180227	-0.049662451	-0.0049764733	-0.015845467
0.018096228	-0.039950428	-0.0029034598	-0.013716355
0.018165702	-0.068565353	-0.0022881902	-0.017433261
0.018234143	-0.21104658	-0.002045249	-0.02216534
0.018303125	-0.18095312	-0.0028009375	-0.024244351
0.018377155	-0.1511538	-0.0027118325	-0.022724764
0.018450867	-0.046115391	-0.0035715554	-0.017245411
0.018511716	-0.099730714	-0.0037957823	-0.021528835
0.018588607	-0.077923597	-0.0033768302	-0.020388518
0.018663671	-0.019449928	-0.0037418342	-0.010736667
0.018726697	-0.030738911	-0.0028311897	-0.012942377
0.01880006	-0.034067102	-0.0061976084	-0.016620267
0.018864612	-0.055010383	-0.0068924927	-0.023900622
0.018943421	-0.049825608	-0.0014726668	-0.015023015
0.019011513	-0.069018924	-0.0032412222	-0.018725474
0.019081336	-0.070021712	-0.0080740319	-0.023285131
0.019146073	-0.096206538	-0.01159473	-0.030836211
0.019222965	-0.066973557	-0.0021695281	-0.015018269
0.019337464	-0.032179138	-0.022152946	-0.026699489
0.019455677	-0.030579018	-0.027475741	-0.028985879
0.019573889	-0.063714726	-0.028497326	-0.042611024
0.019692102	-0.034953309	-0.026193133	-0.030257836
0.020025734	-0.068949714	-0.068949714	-0.068949714


==> graphics/data/performance_tubularreactor_net=20_10_ROM_Proj.dat <==
0	-0.40651165	-0.016874499	-0.085966041
0.00043835618	-0.45994053	-0.01219613	-0.088245988
0.00083380383	-0.42318681	-0.0079242534	-0.083334816
0.0011673254	-0.33156205	-0.022855017	-0.093844646
0.0015342466	-0.23590944	-0.01398948	-0.070279993
0.0019726028	-0.26991504	-0.00829944	-0.069147676
0.0023346507	-0.37337236	-0.009447721	-0.049628794
0.0026732663	-0.3415572	-0.0092868131	-0.041744669
0.0030684932	-0.28093081	-0.0090098085	-0.043404649
0.0034415505	-0.15579912	-0.0091875188	-0.033965394
0.0038189519	-0.049983626	-0.028912107	-0.03790246
0.0041827762	-0.049983626	-0.030520104	-0.035942974
0.0045827422	-0.056171822	-0.026272035	-0.036552056
0.0049646374	-0.034648126	-0.0099967561	-0.021930557
0.0053363445	-0.035683799	-0.0094640653	-0.022036901
0.0057037857	-0.043291482	-0.0094687766	-0.025118148
0.006110323	-0.061199253	-0.0096553657	-0.02706326
0.0064922182	-0.067156974	-0.0056268331	-0.021700793
0.0068445428	-0.067156974	-0.0051895541	-0.020929029
0.007227256	-0.055708907	-0.0055807833	-0.019049432
0.0076050476	-0.053726302	-0.0036696233	-0.015796596
0.0079853	-0.060719669	-0.0040034994	-0.014853836
0.0083380383	-0.055867462	-0.0040034994	-0.012972935
0.0087458047	-0.033225246	-0.0041071258	-0.010531222
0.0091260571	-0.020835078	-0.0053127931	-0.011491498
0.0095053636	-0.024113216	-0.0053127931	-0.012605034
0.0098630139	-0.042888537	-0.0063433572	-0.017101231
0.010266814	-0.063617622	-0.009748624	-0.020787756
0.010647067	-0.079645237	-0.010214842	-0.021518281
0.011006211	-0.071862221	-0.010010764	-0.021253342
0.011357117	-0.06634084	-0.0081323936	-0.022424941
0.011701272	-0.15650886	-0.0049761499	-0.02296276
0.012054795	-0.17896066	-0.0060309321	-0.026879663
0.012493151	-0.11284316	-0.0058309266	-0.024116701
0.012840579	-0.061122008	-0.0062061003	-0.016222551
0.0131741	-0.057754059	-0.0042288417	-0.011796595
0.013589041	-0.058384053	-0.005488382	-0.01215466
0.014007904	-0.046092071	-0.0039444226	-0.011667613
0.014341426	-0.028288547	-0.0040304682	-0.0088147659
0.014684932	-0.018345095	-0.0046003213	-0.0083520962
0.015123288	-0.016179762	-0.0046244471	-0.0077394125
0.015486977	-0.016849031	-0.0047295149	-0.0074239204
0.015831132	-0.017193145	-0.0036701501	-0.0054508703
0.016175794	-0.016067655	-0.003371799	-0.00560054
0.016519442	-0.01667824	-0.0030487685	-0.0072568968
0.016876713	-0.015727314	-0.0027300991	-0.0053588262
0.017315069	-0.015786291	-0.0025324922	-0.0049626358
0.017676641	-0.015874584	-0.0023239085	-0.0050816546
0.018010163	-0.016349421	-0.0027318719	-0.0053677411
0.018410959	-0.016097053	-0.0025749396	-0.0053555796
0.018843966	-0.016116974	-0.001600355	-0.0043441402
0.019177488	-0.016182716	-0.0023974896	-0.0047910813
0.01951101	-0.014994214	-0.0017734019	-0.0048044118
0.019945206	-0.016016938	-0.0021191311	-0.0051695637
0.020305148	-0.015358841	-0.0014918113	-0.0053650498
0.020649303	-0.016168475	-0.001958766	-0.0040697852
0.021011856	-0.015515553	-0.0021188433	-0.0047643098
0.02138613	-0.014921585	-0.0016295027	-0.0039395294
0.021768026	-0.015632674	-0.0020045664	-0.0048657524
0.022149921	-0.014703472	-0.0020583437	-0.0042007808
0.022531816	-0.014016339	-0.0021327483	-0.0052294663
0.022913711	-0.014271762	-0.0016371732	-0.0040535242
0.023295606	-0.014004144	-0.0016323028	-0.0042717324
0.023677502	-0.012601591	-0.0019403273	-0.0047814922
0.024059397	-0.012517017	-0.0020821692	-0.0049952386
0.024435008	-0.011472084	-0.0020821692	-0.0045076264
0.024779163	-0.012149153	-0.0026296634	-0.0050125326
0.025180876	-0.012614726	-0.0030715934	-0.00560615
0.025514397	-0.014439126	-0.0017893722	-0.0048803821
0.025863014	-0.01208918	-0.0025463783	-0.0055794091
0.026301371	-0.01133964	-0.0024326648	-0.0053096902
0.026681722	-0.011103491	-0.0014625967	-0.0048073647
0.027015244	-0.011606635	-0.0021302161	-0.0057723554
0.027397261	-0.010778207	-0.0020569376	-0.0048544574
0.027835617	-0.010580728	-0.0021199374	-0.0049688574
0.028182569	-0.013016894	-0.0019119533	-0.0046958622
0.028518928	-0.013861335	-0.0016368825	-0.0048992966
0.028909024	-0.014165693	-0.0023441962	-0.0053497234
0.029279433	-0.015698009	-0.0018398908	-0.0049812301
0.029659686	-0.014545686	-0.0023309076	-0.005029664
0.030027398	-0.013099482	-0.00225417	-0.0047119248
0.03042019	-0.014222747	-0.0022243165	-0.0053097928
0.030800443	-0.012844892	-0.0015131906	-0.0048036168
0.031180695	-0.014352222	-0.0022786573	-0.0049814644
0.031560947	-0.013531402	-0.0020263231	-0.0052281105
0.0319412	-0.011733198	-0.0019819551	-0.0053461819
0.032321452	-0.012801741	-0.0023242355	-0.0055161058
0.03268511	-0.013265282	-0.0020704547	-0.0057346421
0.033038885	-0.010818504	-0.0020262886	-0.0051252002
0.03338304	-0.0086398272	-0.002149611	-0.0049458206
0.033753426	-0.0086989486	-0.0013153317	-0.0042085109
0.034185957	-0.0086647076	-0.0019815891	-0.0046938971
0.034519478	-0.0089942761	-0.0017744916	-0.0049288748
0.034853	-0.009083277	-0.0019838238	-0.0043434804
0.035287672	-0.0085880986	-0.002286156	-0.0047422698
0.035686804	-0.0080873218	-0.0019160703	-0.0047548268
0.036020325	-0.007953891	-0.0018937393	-0.004782482
0.036383563	-0.0083967446	-0.0018154831	-0.0044798254
0.036821919	-0.0080836835	-0.0019409	-0.0044566075
0.037168745	-0.0094139375	-0.002104424	-0.0051179164
0.0375129	-0.010794077	-0.0019101359	-0.0047077959
0.037857055	-0.011784146	-0.0021938408	-0.0058160981
0.03820121	-0.010063098	-0.0022362931	-0.0052453299
0.038575343	-0.0097107043	-0.0018433165	-0.0047757846
0.0390137	-0.012806168	-0.0015476738	-0.0049427516
0.039355541	-0.014507053	-0.0018145052	-0.0056150947
0.039717099	-0.012356773	-0.001910458	-0.0050169057
0.04010959	-0.015068215	-0.0015803109	-0.0051302274
0.040522866	-0.018991244	-0.0016014938	-0.0052800654
0.040862785	-0.0063080535	-0.0014809884	-0.0035872987
0.04124468	-0.0075814456	-0.001721211	-0.0038029695
0.041642761	-0.0061051173	-0.0015034723	-0.003774599
0.042008471	-0.0086249496	-0.001220943	-0.0040391011
0.042357234	-0.0086249496	-0.0015443741	-0.004049556
0.042739727	-0.010093038	-0.0018083641	-0.0043133895
0.043154156	-0.019352925	-0.0011716537	-0.004198651
0.04352456	-0.019352925	-0.00093637807	-0.0044611087
0.043858081	-0.016847927	-0.0011715639	-0.0046183874
0.044273974	-0.010789901	-0.0011666045	-0.0040256478
0.044681737	-0.0076213708	-0.001323011	-0.0033465495
0.045025407	-0.006382815	-0.0013510154	-0.0032773157
0.045369864	-0.0097441381	-0.0013136029	-0.0030495813
0.045772621	-0.005510967	-0.0014199694	-0.0030094903
0.046116776	-0.007323786	-0.001285185	-0.0027970039
0.046465755	-0.0048612528	-0.0010662056	-0.0024883454
0.046859775	-0.0062488472	-0.00095323492	-0.0024005735
0.047193297	-0.0050112642	-0.0011505689	-0.0026224761
0.047561645	-0.0074139347	-0.00099487502	-0.0025686418
0.048000001	-0.012576837	-0.0011340727	-0.0028060074
0.048360622	-0.010535982	-0.00094215164	-0.002660081
0.048694143	-0.0078077269	-0.00083422413	-0.0021426084
0.049095892	-0.0078964183	-0.0010189814	-0.0024346441
0.049527947	-0.010988571	-0.00079400475	-0.0026505833
0.049861469	-0.0078761115	-0.00098591342	-0.002404187
0.05019499	-0.0062378118	-0.00085239303	-0.0023654831
0.050590792	-0.004475166	-0.00098387773	-0.0024763417
0.050953819	-0.0088832526	-0.0010974354	-0.0027669416
0.051334071	-0.0079697132	-0.001016024	-0.0027051333
0.051714324	-0.016973771	-0.00089183057	-0.0026373941
0.052094576	-0.011936638	-0.001032478	-0.0029182479
0.052474828	-0.0089119747	-0.00086876253	-0.0022723488
0.052855081	-0.0082615415	-0.00098800263	-0.0026945493
0.053235333	-0.0052306404	-0.00098760606	-0.0024797909
0.053615585	-0.0056186332	-0.0010128124	-0.002616462
0.053995838	-0.0039502512	-0.00093429292	-0.0021970034
0.054364009	-0.0065670092	-0.001025818	-0.0024465727
0.054720653	-0.0048833646	-0.0008532484	-0.0020813838
0.055064808	-0.0053759769	-0.0011049047	-0.002079013
0.055452056	-0.0037395647	-0.00098444951	-0.0020874983
0.055864856	-0.0061942305	-0.0010825067	-0.0021812927
0.056198378	-0.0061059066	-0.0011208521	-0.0022659725
0.056547947	-0.0037992242	-0.0010586619	-0.0021624608
0.056986303	-0.005332749	-0.00085570207	-0.0019902291
0.057365703	-0.0040038447	-0.00086312517	-0.001857936
0.057699225	-0.0043182453	-0.0013038633	-0.0021310153
0.058082193	-0.0051094408	-0.0010886266	-0.0022372586
0.058506358	-0.0047483833	-0.0010599783	-0.0023785938
0.058850513	-0.0039762659	-0.0012860611	-0.0020765053
0.059194668	-0.0066065372	-0.0012839488	-0.0023047468
0.059575649	-0.0062053418	-0.0010982204	-0.0023514657
0.059957544	-0.0042833229	-0.0015774243	-0.0022251067
0.06033944	-0.0060659397	-0.001623158	-0.0024439302
0.06071233	-0.0086024535	-0.0015626435	-0.0026035869
0.06110323	-0.0053189096	-0.0014689152	-0.0022110354
0.061485125	-0.0044758583	-0.0015724749	-0.0020932858
0.06186702	-0.0050492366	-0.0012567791	-0.0021056109
0.062246577	-0.0067772563	-0.0010361316	-0.0021263394
0.062630811	-0.0038644599	-0.0012418292	-0.0020252066
0.062980374	-0.0032867319	-0.0012093234	-0.0021242065
0.063342467	-0.0072202549	-0.00094239542	-0.0022647574
0.063702612	-0.007581333	-0.0010601581	-0.0023801393
0.064036134	-0.0069991646	-0.0009785966	-0.0021485572
0.064438358	-0.0036926055	-0.0010050726	-0.0018074532
0.064869938	-0.0048307374	-0.00081879162	-0.0015972843
0.065203459	-0.0031628567	-0.00078723796	-0.0016047059
0.065536981	-0.01326782	-0.00081331291	-0.0029301484
0.065972604	-0.0058725536	-0.00084474258	-0.0020510767
0.066370785	-0.0064186858	-0.00082146481	-0.0020517124
0.066704306	-0.0027634929	-0.00089840444	-0.0017682626
0.067068495	-0.0041030608	-0.00072817593	-0.0019112623
0.067454389	-0.0046398322	-0.00085088422	-0.0017681887
0.067798544	-0.0052089943	-0.00073521963	-0.0018089358
0.068164385	-0.0069668309	-0.00068172106	-0.0017340416
0.068538674	-0.0031033753	-0.00090832363	-0.0017907921
0.068872196	-0.0029874943	-0.00089561744	-0.0015923996
0.069260276	-0.0032518322	-0.00081248468	-0.0016574117
0.069698632	-0.0026403839	-0.00085691002	-0.0016465589
0.070039521	-0.0031590641	-0.00066293685	-0.0014888616
0.070373043	-0.0022484252	-0.0006627666	-0.0015372543
0.070794522	-0.0022366569	-0.00070360921	-0.0014971213
0.071206847	-0.0025221501	-0.00069225252	-0.0015944109
0.071540368	-0.003929283	-0.00058252699	-0.0017974989
0.071890413	-0.0034045973	-0.00073687533	-0.0016991018
0.07227256	-0.0027174221	-0.00069816191	-0.0016060621
0.072628204	-0.0020649732	-0.00069781206	-0.001353851
0.073008457	-0.0025006476	-0.00071371325	-0.0015978718
0.073388709	-0.0025423573	-0.0006052672	-0.0014934716
0.073768962	-0.0035490273	-0.00058336187	-0.0014832073
0.074149214	-0.0024272496	-0.00058003877	-0.0014092658
0.074529466	-0.0022297079	-0.00059490424	-0.0014885771
0.074909719	-0.002839826	-0.00056950687	-0.0015071734
0.075289971	-0.002769233	-0.00058294652	-0.001527191
0.075670223	-0.0022974718	-0.00055067999	-0.0014227552
0.076050476	-0.0026431144	-0.00056530471	-0.0014210028
0.07640242	-0.0020821543	-0.00060740554	-0.0014847493
0.076760933	-0.0032588308	-0.00068239391	-0.0015704158
0.077150687	-0.00240531	-0.00058733546	-0.0015016369
0.077543756	-0.0019228495	-0.00055889691	-0.0013509745
0.077906618	-0.0020022424	-0.00061934438	-0.0013254547
0.078288513	-0.0024266475	-0.00060797948	-0.0014905234
0.078684933	-0.0024820709	-0.00065080882	-0.0014561112
0.079052304	-0.0024829102	-0.0005931606	-0.0013862076
0.079434199	-0.0022710111	-0.00060905905	-0.0013878884
0.079816094	-0.0026988492	-0.00081357121	-0.0014395613
0.080197989	-0.0025470922	-0.00065265343	-0.0014625296
0.08054545	-0.0022547029	-0.00055827695	-0.0011818821
0.080878971	-0.0022747769	-0.00057317901	-0.0012964245
0.081315071	-0.0025562054	-0.00065448765	-0.0012933669
0.081712775	-0.0027198956	-0.00058092051	-0.0012102357
0.082046296	-0.002235051	-0.00060636369	-0.0012308673
0.082410961	-0.0026772432	-0.00073075504	-0.0013995683
0.082849317	-0.0022406452	-0.00063381097	-0.0012749993
0.083213622	-0.0022473183	-0.00067819318	-0.0013840008
0.083547143	-0.0024235565	-0.00063970381	-0.0013194821
0.083945208	-0.0025742995	-0.00053423329	-0.0012582572
0.084317987	-0.0021255928	-0.00061256763	-0.0011744289
0.084662142	-0.0022274645	-0.00058953213	-0.0012656277
0.085041098	-0.0021990161	-0.00065404746	-0.0012995602
0.085381512	-0.0020799945	-0.00062351839	-0.0013037355
0.085715033	-0.0017305892	-0.00069016384	-0.0011211241
0.086136988	-0.0018051927	-0.00061140513	-0.0012487688
0.086548837	-0.0021269821	-0.00060151713	-0.0013280292
0.086882359	-0.002120517	-0.0006341635	-0.0012485603
0.087232879	-0.0022235269	-0.0006271518	-0.0012287945
0.087671235	-0.0018754228	-0.00060186113	-0.001217413
0.088049684	-0.0021613246	-0.00070361349	-0.0012270906
0.088383206	-0.001682229	-0.00097768499	-0.0013456684
0.088767126	-0.0021053805	-0.00062743665	-0.0012770233
0.089136157	-0.0017165617	-0.00077077477	-0.0012465998
0.089480312	-0.0019001217	-0.0005971885	-0.0012317165
0.089863016	-0.002183597	-0.00057312157	-0.0012514012
0.090217574	-0.0018974376	-0.00073824064	-0.0011743928
0.090551095	-0.0023030917	-0.00050896717	-0.0012183359
0.090958906	-0.0019900385	-0.00058417169	-0.0012758687
0.091384899	-0.0016218591	-0.00054353053	-0.0011199338
0.091718421	-0.0017252622	-0.00062754068	-0.001264179
0.092054797	-0.0018214587	-0.00063232657	-0.0013542901
0.092493153	-0.0017765001	-0.00056714667	-0.0012597117
0.092885746	-0.0016145069	-0.00061844924	-0.0011387655
0.093219268	-0.0015126206	-0.00077833033	-0.0011689072
0.093589043	-0.0015502238	-0.00064595206	-0.001093364
0.093954328	-0.0015052033	-0.00061248262	-0.0010367945
0.094328111	-0.0019297284	-0.00057816295	-0.0011754267
0.094710006	-0.001487685	-0.00061618675	-0.0010500215
0.095091902	-0.0019826431	-0.00060601078	-0.0011707719
0.095473797	-0.0022181472	-0.0005801051	-0.0011521333
0.095855692	-0.0016427942	-0.00063004492	-0.0011722497
0.096220961	-0.0016903523	-0.00055909528	-0.0011252029
0.096619482	-0.0016736775	-0.00053648775	-0.0010667826
0.097001378	-0.0016027112	-0.00054808648	-0.0010711298
0.097383273	-0.001691242	-0.00061920712	-0.0011444509
0.097740033	-0.0017414131	-0.00064918807	-0.0012707661
0.098105114	-0.0013886771	-0.00061994416	-0.0010495359
0.098485366	-0.0016467818	-0.00060884559	-0.0010919886
0.098865619	-0.0017111844	-0.00059809982	-0.0011521246
0.099245871	-0.0015290866	-0.00061231342	-0.0011072962
0.099626123	-0.0015235184	-0.00062280119	-0.0011817817
0.10000638	-0.0015275891	-0.00059694174	-0.0011024208
0.10038663	-0.0013051249	-0.00062331815	-0.0010256555
0.10076688	-0.0014382508	-0.0005217365	-0.0010402252
0.10114713	-0.0016285241	-0.00064630336	-0.0011184074
0.10152574	-0.0013973702	-0.00065690041	-0.0010440948
0.10189083	-0.001158567	-0.00066223276	-0.00096895555
0.10222435	-0.0014017368	-0.00055325596	-0.001037169
0.10257535	-0.0015621152	-0.00057530872	-0.00099582318
0.1030137	-0.0014160293	-0.00059147287	-0.0010331926
0.10339167	-0.0014517118	-0.00089400726	-0.0010921764
0.1037252	-0.0016584629	-0.00065497777	-0.0011060543
0.10410959	-0.0018374603	-0.00070173105	-0.0011022558
0.10454795	-0.001679017	-0.00066092837	-0.0010403015
0.10489252	-0.0014057131	-0.00074351337	-0.0010981685
0.10522604	-0.0012745824	-0.00058741616	-0.0010047085
0.10564384	-0.0013226617	-0.00061354467	-0.00096691187
0.10599975	-0.0014782171	-0.00068183506	-0.00099583366
0.10634391	-0.0011940685	-0.00061962125	-0.00090964982
0.10672689	-0.0012403415	-0.00068484229	-0.00097951285
0.10706041	-0.0011953603	-0.00062051082	-0.00094924706
0.10739726	-0.0014092973	-0.00059615928	-0.00094891028
0.10783562	-0.001279946	-0.00057811616	-0.00096758068
0.10822774	-0.0013184319	-0.00072758821	-0.0010633445
0.10856126	-0.0013582523	-0.00071848141	-0.0010200467
0.10893151	-0.0011804163	-0.00066116492	-0.00099191361
0.10936987	-0.0011235417	-0.00064999693	-0.00092090872
0.10972858	-0.0011242615	-0.00065908592	-0.00094841421
0.11006211	-0.0018221295	-0.0007228226	-0.0010182949
0.11046576	-0.0017404697	-0.00067023646	-0.00099773773
0.11081793	-0.0012486295	-0.00067236146	-0.00099313593
0.11116208	-0.0012472184	-0.00064371717	-0.00095017303
0.11156165	-0.0015340818	-0.00062075272	-0.001003105
0.11189647	-0.0011396216	-0.00074675168	-0.00095164728
0.11227719	-0.0019399063	-0.0006295032	-0.0009798876
0.11265908	-0.0021335985	-0.00064456066	-0.0010173129
0.1130638	-0.002023738	-0.00060756768	-0.0010568906
0.11342287	-0.0011589258	-0.00079766728	-0.00092201201
0.11380477	-0.0012468101	-0.00077303806	-0.0010472977
0.11419178	-0.0012101929	-0.00074196715	-0.00089900984
0.11456856	-0.0013178298	-0.00073999563	-0.00096694628
0.11494779	-0.0015218395	-0.00079367745	-0.00098303585
0.11529194	-0.0013285357	-0.00070345011	-0.00093277495
0.11571424	-0.0013381268	-0.00076060103	-0.00098647528
0.11606549	-0.0018730699	-0.00064367661	-0.0010661909
0.11639901	-0.0017187339	-0.00069692347	-0.0010128057
0.11682192	-0.0011660521	-0.00062483827	-0.0008899789
0.11723282	-0.0011815337	-0.00060953619	-0.00086146954
0.11756634	-0.0010688564	-0.00063839784	-0.00089840675
0.11791781	-0.0013036347	-0.00062151382	-0.00089017035
0.11835617	-0.0014954202	-0.00062613868	-0.00095477656
0.11873349	-0.0016136584	-0.00072809868	-0.0010121191
0.11906719	-0.0016136584	-0.00063796657	-0.00089735741
0.1194218	-0.0015064057	-0.00061836589	-0.00089359563
0.1197795	-0.0017134612	-0.00058078125	-0.00091493072
0.12015975	-0.0015971457	-0.00061875775	-0.00097934168
0.12054795	-0.0017826383	-0.00059562114	-0.0010084544
0.12092026	-0.001667297	-0.00063766805	-0.00096972333
0.12130051	-0.0015245667	-0.00063248743	-0.00095525851
0.12168076	-0.00098483911	-0.0007086389	-0.00082770283
0.12206888	-0.0010126822	-0.00061225951	-0.00086459145
0.12244127	-0.00099033407	-0.00062428943	-0.00082683308
0.12282152	-0.00092878815	-0.00057048376	-0.00079130711
0.12320177	-0.0010264544	-0.00061927462	-0.00083206753
0.12356973	-0.001121494	-0.00071011238	-0.00094488349
0.12390325	-0.0010087501	-0.00060276795	-0.00084981306
0.12427398	-0.0010466756	-0.00063324422	-0.00085017717
0.12471233	-0.0010515781	-0.00059693033	-0.0008411018
0.12507057	-0.0010394502	-0.0007287703	-0.00088377959
0.1254041	-0.00095697229	-0.00067247303	-0.00084704861
0.12580822	-0.0012723157	-0.00067793104	-0.00092798078
0.1262379	-0.0012757049	-0.00070008788	-0.00090649918
0.12657142	-0.0010643085	-0.00065596211	-0.00081275089
0.12690494	-0.001100079	-0.00062955639	-0.00088525897
0.12733737	-0.00092175503	-0.00067065633	-0.00082024079
0.12768152	-0.0010371748	-0.00061367129	-0.00084843881
0.12802568	-0.0010318	-0.00063188062	-0.00085161708
0.12840579	-0.0010658041	-0.00070446833	-0.00089872312
0.12873931	-0.0012605649	-0.0006165466	-0.00093095378
0.12909589	-0.00112616	-0.00057357438	-0.00087243088
0.12953425	-0.0013363098	-0.00074501598	-0.00098712888
0.12990664	-0.0010674445	-0.00072781458	-0.0008707066
0.13024016	-0.0010352606	-0.00071266488	-0.0008661443
0.13063014	-0.001098702	-0.00064353473	-0.00091356452
0.1310685	-0.0011084656	-0.0006837163	-0.00086069829
0.13140748	-0.0010205597	-0.00060736686	-0.00078260846
0.13175384	-0.0010178723	-0.00064625372	-0.00084140307
0.13215554	-0.0010504936	-0.0006827543	-0.00087354437
0.13251763	-0.0010276674	-0.00065444769	-0.00086006553
0.13289953	-0.00092844919	-0.00076173287	-0.00083302024
0.13326028	-0.00098162351	-0.00073506625	-0.00083517456
0.13366332	-0.00087086615	-0.00065084416	-0.00076459472
0.13404521	-0.00086084089	-0.00071205286	-0.00080360604
0.13440918	-0.00093298424	-0.00071870472	-0.00082106397
0.13479452	-0.00087621107	-0.00066131711	-0.00074636943
0.1351909	-0.00081682093	-0.00057403881	-0.0007128159
0.13557279	-0.00097532388	-0.00065403049	-0.00075441582
0.13591002	-0.0010337509	-0.00070516844	-0.00080552481
0.1362854	-0.001135605	-0.00059603639	-0.00080427609
0.13662955	-0.00081926602	-0.00061724055	-0.00073528677
0.1369863	-0.00090642491	-0.00063366221	-0.00072610795
0.13741087	-0.0009142499	-0.00064223258	-0.00072832412
0.13774439	-0.00093885496	-0.00063163965	-0.00074135907
0.1380822	-0.0010976712	-0.0006374091	-0.00079034466
0.13852055	-0.00090851097	-0.0006157245	-0.00074143758
0.13891172	-0.00085139035	-0.00060881486	-0.00071040203
0.13924524	-0.00098429577	-0.00059988753	-0.00071851464
0.13961644	-0.0009525719	-0.00063488266	-0.00076525792
0.1400548	-0.00080039101	-0.00053094017	-0.00068161115
0.14041256	-0.00091630448	-0.00060522296	-0.00071297205
0.14074609	-0.0010077545	-0.00061130854	-0.00074852248
0.14110357	-0.0010751724	-0.0005591204	-0.00076499705
0.14145389	-0.0010578845	-0.0006118863	-0.00077651017
0.14183414	-0.0009154455	-0.00062440313	-0.00076993708
0.14224658	-0.0010339236	-0.00062079162	-0.00077668664
0.14259464	-0.0010324134	-0.00055867979	-0.00074038946
0.14297489	-0.0010183688	-0.00061047406	-0.00074809604
0.14335515	-0.0010323908	-0.00058495919	-0.00073321397
0.14374778	-0.001028745	-0.00055996967	-0.0006694098
0.14411565	-0.0010937847	-0.00054176836	-0.00071563128
0.1444959	-0.0010811867	-0.00056766217	-0.00072936002
0.14487672	-0.00094819331	-0.00060072076	-0.00073701609
0.14524863	-0.00097912579	-0.00059774577	-0.00071786473
0.14558215	-0.0010731721	-0.00062659404	-0.00078420422
0.14597261	-0.00098839401	-0.00058248526	-0.00076626046
0.14639717	-0.00098108569	-0.00059488574	-0.00071744721
0.14674947	-0.00095162698	-0.00062675459	-0.00070454965
0.14708299	-0.0010030115	-0.00061783619	-0.00072097912
0.14750685	-0.0009218092	-0.00059374058	-0.00074025591
0.1479168	-0.0010649599	-0.00057785028	-0.00070104393
0.14825032	-0.0010497485	-0.00054442501	-0.00073738157
0.14860274	-0.00097718342	-0.00059384771	-0.00077896279
0.14901914	-0.001040953	-0.00060192027	-0.00074148652
0.14936329	-0.001166552	-0.00056259554	-0.00074660672
0.14970745	-0.0012819905	-0.00054147084	-0.00074473274
0.15008481	-0.00097082121	-0.00059428153	-0.00068317231
0.1504667	-0.0010692914	-0.0005939224	-0.00075481132
0.1508486	-0.0010298626	-0.00060766578	-0.00075623052
0.15123288	-0.0010667762	-0.00060771292	-0.00076721035
0.15161239	-0.00092398382	-0.00051713286	-0.00074041333
0.15199428	-0.00098851176	-0.0005584401	-0.00070711139
0.15237618	-0.0010272547	-0.00060122266	-0.00077295315
0.15275807	-0.0010088441	-0.00060712648	-0.00074299866
0.15313997	-0.0010163073	-0.00062889651	-0.00074942894
0.15349315	-0.0010163073	-0.00065101771	-0.00073599174
0.15386302	-0.0010890726	-0.00064272615	-0.00077015976
0.15425371	-0.0010416365	-0.00056596115	-0.00068500431
0.15458723	-0.0010623062	-0.00055864107	-0.0007097143
0.15495891	-0.0010427664	-0.00051045626	-0.00064311006
0.15539726	-0.00097936782	-0.00058585856	-0.00070854406
0.15575455	-0.0011559899	-0.00059957267	-0.00074416535
0.15608808	-0.0010611562	-0.00060803914	-0.00072945402
0.15649315	-0.0011143843	-0.00058252163	-0.00077169041
0.15692188	-0.0012515265	-0.00059075215	-0.00078011694
0.1572554	-0.0010161191	-0.00055671483	-0.00074720397
0.15758905	-0.0010900792	-0.0005049051	-0.000693315
0.15796717	-0.0010100529	-0.00062421063	-0.0007344563
0.15831132	-0.0011136528	-0.00061109678	-0.00071523755
0.15868494	-0.0011304582	-0.0005882488	-0.00073768406
0.15908977	-0.0010058207	-0.00060071396	-0.00072857585
0.15942329	-0.0011396963	-0.00054454623	-0.0007341956
0.15978083	-0.0011181746	-0.00057997629	-0.00072289375
0.16021918	-0.0011797406	-0.00054093519	-0.00070596476
0.16059062	-0.001203057	-0.00051771888	-0.00070526064
0.16092414	-0.0011143164	-0.00058701896	-0.00074537212
0.16131507	-0.0010550814	-0.0005340535	-0.00068757901
0.16175287	-0.0010757283	-0.00051322819	-0.00066558506
0.16209146	-0.00092752567	-0.00055463769	-0.00069402937
0.16242499	-0.00095834271	-0.0005609943	-0.00068323938
0.16278534	-0.0011422264	-0.00058552078	-0.00072796885
0.16312949	-0.0010112586	-0.00053811243	-0.00067101733
0.16350852	-0.0010712399	-0.00054232738	-0.00067372101
0.16392583	-0.00098762036	-0.00054974207	-0.00071092683
0.16426903	-0.0010779343	-0.00056147507	-0.00068695699
0.16464928	-0.0009709613	-0.00054599358	-0.00065946897
0.1650411	-0.00095133859	-0.00056909324	-0.00072030324
0.16542668	-0.0009330965	-0.00055093541	-0.00069071567
0.16579004	-0.00098573241	-0.00053440569	-0.00071709683
0.16617029	-0.00099598948	-0.00054834937	-0.00070474264
0.16657104	-0.00092394693	-0.0005066356	-0.00065889197
0.16693079	-0.0010328686	-0.00055896805	-0.00067185305
0.16760351	-0.0011362921	-0.00054712052	-0.000680034
0.16807155	-0.00097461143	-0.00056243166	-0.00069043975
0.16863597	-0.0010945064	-0.0005289825	-0.00070029433
0.16920548	-0.0012848406	-0.00058318772	-0.00072393473
0.16966844	-0.001043093	-0.00054809468	-0.0006842789
0.17032525	-0.0010728966	-0.00049573569	-0.00067636701
0.17073973	-0.0010564469	-0.00053541127	-0.00068560134
0.17139726	-0.0011391534	-0.00056956736	-0.00071348904
0.17187408	-0.00098651759	-0.00055371464	-0.0006527147
0.17261662	-0.00099689133	-0.00063226217	-0.00073674779
0.17336987	-0.00098575884	-0.00063070229	-0.00076454409
0.1740274	-0.0010090629	-0.00064495662	-0.00077326027
0.17468494	-0.0010484787	-0.0004856127	-0.00066831853
0.17534247	-0.0010112678	-0.00057293806	-0.00072552524
0.17605685	-0.0011115511	-0.00047533988	-0.00071913516
0.17681747	-0.0014063491	-0.00052974962	-0.00079316553
0.17757786	-0.0010263058	-0.00058082062	-0.0007264029
0.17833837	-0.0010367273	-0.0004728799	-0.00067577374
0.1790685	-0.0011243195	-0.00062204483	-0.00079470348
0.17972603	-0.0012998995	-0.00061434952	-0.00081500579
0.18038357	-0.0013858898	-0.00049664907	-0.00074715898
0.1810411	-0.0012939004	-0.00045443658	-0.00070609664
0.18178211	-0.0019459755	-0.00063146303	-0.00094024968
0.1825459	-0.0019275195	-0.00045670347	-0.00077864538
0.18328165	-0.0020360256	-0.000501428	-0.00082832628
0.18404215	-0.0028305803	-0.00050220408	-0.00099403591
0.18476713	-0.0048048555	-0.0005103278	-0.0011510569
0.18542466	-0.0049456324	-0.0005552688	-0.0012168564
0.1860822	-0.0020888899	-0.00058826532	-0.00095464209
0.18674675	-0.00346732	-0.00045074414	-0.0010268863
0.18751054	-0.004768727	-0.00039991708	-0.0010572134
0.18827398	-0.0041871201	-0.00055195714	-0.0010901341
0.18898543	-0.0024041597	-0.0005748209	-0.00093955902
0.18974594	-0.0027827285	-0.00045440347	-0.00092921696
0.19046576	-0.0021963908	-0.00067408693	-0.001216782
0.19156165	-0.0007130268	-0.0007130268	-0.0007130268
0.1930959	-0.00070982122	-0.00070982122	-0.00070982122
0.19463014	-0.00068042853	-0.00068042853	-0.00068042853
0.19616439	-0.00067019399	-0.00067019399	-0.00067019399
0.19769864	-0.00061943372	-0.00061943372	-0.00061943372
0.19923288	-0.00061954209	-0.00061954209	-0.00061954209
0.20076713	-0.00067078569	-0.00067078569	-0.00067078569
0.20230137	-0.00057210536	-0.00057210536	-0.00057210536
0.20383562	-0.00064895304	-0.00064895304	-0.00064895304
0.20536987	-0.00067658129	-0.00067658129	-0.00067658129
0.20690411	-0.00062754194	-0.00062754194	-0.00062754194
0.20843836	-0.00059158695	-0.00059158695	-0.00059158695
0.20997261	-0.00064062139	-0.00064062139	-0.00064062139
0.21150685	-0.00060057431	-0.00060057431	-0.00060057431
0.2130411	-0.00068556382	-0.00068556382	-0.00068556382
0.21457535	-0.00060852146	-0.00060852146	-0.00060852146
0.21610959	-0.00064629454	-0.00064629454	-0.00064629454
0.21764384	-0.00059098807	-0.00059098807	-0.00059098807
0.21917809	-0.00081002092	-0.00081002092	-0.00081002092


==> graphics/data/performance_tubularreactor_net=400_300_FOM.dat <==
0	-4915.4585	-2316.5523	-3130.677
0.00023346601	-3480.7767	-5.719616	-242.58782
0.00023921338	-7.8635339	-4.1445751	-5.3761444
0.00077913739	-91.652796	-4.1445751	-22.912506
0.00088240557	-64.922425	-5.209704	-33.135925
0.0010623769	-43.723266	-2.5581985	-6.0186319
0.0011934694	-203.34449	-2.5581985	-7.0994709
0.0013757398	-540.85719	-2.5581985	-136.70321
0.0014360572	-346.30913	-138.19128	-217.3329
0.0014537473	-46543.207	-97.73147	-388.3993
0.001724636	-30044.167	-97.73147	-956.11225
0.0017521147	-32894.672	-97.73147	-2965.7872
0.0018473383	-32894.672	-3040.7132	-15723.349
0.0018674077	-21309.214	-2177.7218	-4033.6735
0.0019031068	-21309.214	-4.7489948	-1368.9571
0.0019743031	-265124.17	-4.7489948	-2465.9749
0.0020680383	-12826.996	-2.412926	-28.426737
0.0020853383	-4690.5004	-2.412926	-101.71374
0.0021374873	-78561.232	-26.24961	-1978.8251
0.002191568	-644249.5	-26.24961	-3193.576
0.0022151945	-644249.5	-86.506115	-16332.103
0.0022609523	-546083.03	-6.2816106	-9797.6238
0.0022853669	-73128.244	-6.2816106	-1631.1477
0.0023304013	-73128.244	-34.43332	-2646.5152
0.0023421912	-142316.88	-12.404558	-1870.0679
0.0023869388	-1590704.4	-1.7932901	-4008.0815
0.0024290754	-212529.09	-1.7932901	-917.68082
0.002470221	-957962.94	-0.41880165	-436.74545
0.0025304703	-957962.94	-0.41880165	-318.63107
0.0025850478	-81840.295	-0.41880165	-33.170061
0.0026390638	-1349315.1	-0.41880165	-132.31432
0.0026930797	-1967987.3	-0.41880165	-114.34013
0.0027470956	-1764530.4	-0.41880165	-75.534014
0.0028011115	-140844.61	-0.41880165	-18.93936
0.0028491985	-21.837484	-0.41880165	-3.3488585
0.0029091434	-20466.704	-0.41880165	-40.079873
0.0029672776	-39571.564	-0.41880165	-51.006687
0.0030480415	-1.7932901	-0.41880165	-0.88846434
0.0045526067	-2.9608363	-0.45440105	-1.0029519
0.0060803271	-1.2266642	-0.48756941	-0.86260107
0.0069063219	-627.01607	-0.49916168	-3.0902852
0.008063806	-1.2275416	-0.59895719	-0.91175938
0.0091357678	-1.2964002	-0.59895719	-0.96107097
0.010663488	-21109.656	-0.71360854	-6.99911
0.011922086	-1.2964002	-0.71360854	-0.93328743
0.012687379	-1.2963924	-0.71360854	-0.9564456
0.014077943	-1.2963924	-0.71360854	-0.9688065
0.015605664	-1.2963924	-0.75410751	-1.0459467
0.016508878	-1.2964059	-0.75416834	-1.0459658
0.018029601	-1.2964059	-0.7541422	-1.0571744
0.019638647	-1.2964059	-0.75415794	-1.0646843
0.020330378	-1.2964043	-0.75416263	-1.0592283
0.021795181	-1.2964043	-0.9658001	-1.112438
0.023496927	-1.2964043	-0.75273942	-1.0608216
0.024771986	-1.2963938	-0.75410698	-1.0810589
0.026299706	-1.2963938	-0.75410982	-1.0826931
0.027827427	-1.2963938	-0.75410611	-1.0485101
0.029113036	-1.296406	-0.75417285	-1.0485307
0.030382684	-1.296406	-0.75410741	-1.0471555
0.031652332	-1.296406	-0.75418245	-1.0490041
0.032921981	-68922.373	-0.75419253	-9.7932277
0.034191629	-1.296406	-0.75414554	-1.0685224
0.035461277	-1.296406	-0.75415926	-1.0668823
0.036730925	-1.2835553	-0.75413031	-1.0647642
0.038000574	-1.2835553	-0.75408474	-1.0604334
0.039437875	-1.2744592	-0.75413983	-1.0588568
0.040623085	-1.2744592	-0.75416431	-1.0570999
0.042508819	-1.2744592	-0.75409962	-1.0564917
0.043259375	-1.2706867	-0.75413689	-1.055896
0.044348815	-1.2706867	-0.75417615	-1.0579548
0.045618464	-1.2706867	-0.7541588	-1.0586027
0.047080875	-1.2869166	-0.75413138	-1.0612865
0.04815776	-1.2869166	-0.75413866	-1.0612078
0.050147421	-1.2869166	-0.75414425	-1.0605838
0.050902374	-4.1282054	-1.0348455	-1.4909553
0.051919827	-28307.915	-1.0278516	-8.7118187
0.053706123	-1.2907488	-0.74534954	-1.0600847
0.054730582	-1.2787206	-0.74534954	-1.0567302
0.05624542	-1.2787206	-0.74553287	-1.0297056
0.057786023	-1.2787206	-0.74637896	-1.0279121
0.058784716	-1.2926157	-0.74463343	-1.0296541
0.060054365	-1.2926157	-0.74396625	-0.99085369
0.062079731	-1.2926157	-0.733188	-0.9889697
0.062593661	-19.308503	-0.73405793	-1.7008649
0.063826686	-69.607645	-0.73405793	-2.1976253
0.064178264	-1.2664037	-0.73580449	-0.98102296
0.065938011	-1.2664037	-0.64640805	-0.95504454
0.06698215	-11012.918	-0.83351619	-6.7026671
0.068326123	-1.2949328	-0.51310538	-0.91589038
0.069796292	-6.7644871	-0.83351619	-1.532707
0.070747731	-1.2949328	-0.58969341	-0.94222433
0.071811308	-1.2949328	-0.71304804	-0.97503128
0.073080956	-1.2949178	-0.55347712	-0.92791166
0.074513312	-1.2949178	-0.54270362	-0.92431906
0.075642762	-1.2957125	-0.6183987	-0.94685979
0.077512853	-1.2957125	-0.50541458	-0.91019885
0.078278893	-1.2957125	-0.62511863	-0.94865728
0.079464262	-1.2939503	-0.63941303	-0.95562413
0.081371133	-1.2939503	-0.62669988	-0.94973609
0.082229549	-1.2939503	-0.62436687	-0.94962454
0.08375727	-1.2948491	-0.249147	-0.79093809
0.08528499	-1.2948491	-0.13401466	-0.6974159
0.08681271	-1.2948491	-0.41141014	-0.87189863
0.088316736	-1.2941979	-0.54920831	-0.9236655
0.089575635	-1.2941979	-0.54920831	-0.92383214
0.090856033	-1.2941979	-0.66356242	-0.96062457
0.092125681	-1.2934361	-0.6969325	-0.96942424
0.093341216	-1.2934361	-0.6969325	-0.96787906
0.094664978	-1.2934361	-0.28750926	-0.81277511
0.095979033	-1.2944548	-0.26903427	-0.80168522
0.097204274	-1.2944548	-0.32805332	-0.83412701
0.098571759	-1.2949404	-0.62468518	-0.94967486
0.10056219	-1.2949404	-0.63778369	-0.95480284
0.10101322	-1.2949404	-0.67400423	-0.96541064
0.10228287	-1.2949404	-0.67617474	-0.96399212
0.10361763	-1.2944147	-0.67157867	-0.96298185
0.10482216	-1.2944147	-0.68650222	-0.96722455
0.10621476	-1.296406	-0.67833343	-0.96374584
0.1082008	-1.296406	-0.70417473	-0.97381612
0.10863111	-1.296406	-0.7027148	-0.97289189
0.11003626	-1.296406	-0.70109385	-0.97087903
0.11216912	-1.296406	-0.67169033	-0.96392785
0.11278396	-1.296406	-0.48168637	-0.8989128
0.11431168	-1.296406	-0.44142366	-0.88410848
0.1159347	-1.296406	-0.38002824	-0.81468331
0.11736712	-1.296406	-0.43605599	-0.83812649
0.1187883	-1.296406	-0.56203102	-0.88176565
0.11995394	-1.296406	-0.56203102	-0.85595175
0.12132759	-1.296406	-0.54954222	-0.85393858
0.12259724	-16.872647	-0.48924994	-1.3975957
0.123478	-3.2927363	-0.48924994	-1.0030533
0.12365608	-3.2929875	-0.48924994	-1.0030687
0.12381222	-3.2929875	-0.48924994	-1.0030386
0.12390066	-3.2929875	-0.4125594	-0.96941291
0.12408409	-3.2929875	-0.4125594	-0.96941291
0.12426752	-3.2929875	-0.4125594	-0.96941291
0.12445095	-3.2929875	-0.4125594	-0.96941291
0.12457324	-3.2929875	-0.4125594	-0.96941291
0.12475667	-3.2929969	-0.4125594	-0.96941346
0.12494011	-3.2929969	-0.4125594	-0.96941346
0.12506239	-3.2931283	-0.4125594	-0.97097348
0.12518468	-3.294104	-0.24841952	-0.87735013
0.12536811	-3.2953773	-0.24841952	-0.87741794
0.12555155	-3.2970705	-0.24841952	-0.87750809
0.12573498	-2138.2017	-0.24841952	-3.2035774
0.12604834	-3.2929797	-0.24841952	-0.87729023
0.12623177	-3.2927952	-0.24841952	-0.8772804
0.12640619	-3.2929404	-0.22069905	-0.85677189
0.12653344	-3.2929561	-0.22069905	-0.85262963
0.12665978	-3.2929797	-0.22069905	-0.85263085
0.12684321	-3.292998	-0.22069905	-0.8526318
0.12702665	-3.2929954	-0.22069905	-0.85263166
0.12723144	-24873.715	-0.22069905	-5.0818668
0.1276705	-111627.17	-0.22069905	-6.8603257
0.12797438	-7.0622619	-0.13406027	-0.89800643
0.12835653	-1588326.9	-0.13406027	-10.586897
0.12938069	-14.959323	-0.11771855	-1.0192297
0.13010677	-1560.4891	-0.11771855	-2.5925621
0.13056535	-1.4796979	-0.12281264	-0.6498173
0.13099702	-1.1607006	-0.12281264	-0.61356311
0.13113858	-2.0234231	-0.12281264	-0.6897063
0.13152878	-239457.77	-0.095937102	-6.7908747
0.13268246	-25.365367	-0.095937102	-1.0896646
0.13306461	-53.542429	-0.11606497	-1.3143987
0.13395885	-94.924005	-0.11606497	-1.473882
0.13475372	-1381.7501	-0.13865821	-2.6010143
0.13538706	-1381.7501	-0.13267489	-2.5757963
0.13656337	-533.95958	-0.11141758	-2.0576659
0.13783302	-1.1618288	-0.091906852	-0.56527155
0.13910267	-1.1618288	-0.1190993	-0.59177949
0.14037232	-1.1618288	-0.1407656	-0.61590703
0.14181064	-1.1618288	-0.089110945	-0.56130964
0.14310362	-1.1139359	-0.1360573	-0.60572937
0.14461319	-191334.4	-0.13324582	-6.8672501
0.14605935	-191334.4	-0.12070507	-6.7226191
0.1469619	-191334.4	-0.14449402	-6.9519224
0.14799021	-38333.33	-0.13317375	-4.9638417
0.14944925	-271.84058	-0.12498024	-1.8260109
0.15082018	-271.84058	-0.13086225	-1.3823589
0.15145367	-1685.2455	-0.13086225	-1.9881067
0.15250469	-2791833.2	-0.13086225	-8.9908789
0.15359051	-2.5225663	-0.14313771	-0.56159498
0.15433845	-2.5225663	-0.12826909	-0.54810483
0.15479366	-5.4823265	-0.12826909	-0.64015934
0.1556081	-1557454.1	-0.13954858	-8.0704862
0.15687774	-2.3945703	-0.14528052	-0.56043178
0.15783557	-7400851.2	-0.14656434	-11.244011
0.15853674	-47222.781	-0.13386765	-4.0181366
0.15961639	-1.1116186	-0.14126905	-0.47487638
0.16068669	-1744.6576	-0.11878259	-2.034356
0.16167101	-51997.614	-0.11878259	-25.807358
0.16210072	-1744.6576	-0.052199917	-2.968681
0.16283877	-26375.539	-0.052199917	-19.114835
0.16320027	-71.886436	-0.052199917	-1.3545846
0.16395339	-18114.398	-0.13049426	-4.916611
0.16449563	-2930.1646	-0.11340793	-9.5858638
0.16502281	-2930.1646	-0.11340793	-3.3235151
0.16578346	-23638.553	-0.13725069	-25.061069
0.16625417	-34248.05	-0.13725069	-27.027879
0.16695079	-65167.564	-0.13725069	-6.2362666
0.16768884	-33441.243	-0.11354583	-5.254195
0.16830458	-31680.628	-0.1300542	-5.3352761
0.16957423	-1.1116186	-0.12244745	-0.58928609
0.17050002	-323.65828	-0.12244745	-1.8695262
0.17084388	-1021.6636	-0.091603314	-2.2225882
0.17215482	-1021.6636	-0.12846309	-1.8858503
0.17338317	-1947.2308	-0.094525207	-2.0333296
0.17422981	-1307.8696	-0.094525207	-1.8772921
0.17542049	-4332.776	-0.091097686	-2.3675757
0.1767187	-4332.776	-0.11026818	-2.9730229
0.17719212	-1604.5248	-0.12491636	-2.4995615
0.17847593	-1604.5248	-0.11526208	-2.4578065
0.18000365	-10354.369	-0.1065153	-3.5070142
0.18100106	-11573.844	-0.11341408	-3.6812385
0.18153651	-315.03879	-0.11341408	-1.7927125
0.18305909	-315.03879	-0.13571343	-1.8561452
0.18458681	-315.03879	-0.13535346	-1.8736605
0.1855447	-1.1116186	-0.12537523	-0.58453263
0.1873493	-7.62086	-0.11367069	-0.86320365
0.18861895	-1.1116186	-0.13994255	-0.59846794
0.18940298	-1.1116186	-0.13994255	-0.5990651
0.19115825	-1.1116186	-0.088701349	-0.54607632
0.1924279	-1.1116186	-0.10883805	-0.57036371
0.19369755	-3641.2043	-0.12312094	-3.0098168
0.19457547	-1022.4817	-0.12312094	-2.3491619
0.19526334	-1.4067706	-0.10440468	-0.61229521
0.19626624	-1.1116186	-0.12487791	-0.47307525
0.19779396	-1.1116186	-0.13287471	-0.47419424
0.19908484	-1.4998631	-0.11320748	-0.49757885
0.19944406	-1317.5462	-0.11320748	-1.9837681
0.20097782	-1317.5462	-0.11635905	-1.9803258
0.20237712	-24225.375	-0.11643647	-3.5514286
0.20385473	-24225.375	-0.089520229	-3.4418633
0.2048361	-11355.395	-0.089520229	-2.9603021
0.20639403	-11355.395	-0.13547795	-3.1870655
0.20696028	-2230.656	-0.13547795	-8.1761459
0.20835814	-1.1099526	-0.12754039	-0.51055966
0.20988586	-4.9439145	-0.12393283	-0.7081865
0.21065736	-3931.6522	-0.097107988	-2.4963638
0.2116351	-25075.554	-0.10334134	-5.6200028
0.21274227	-25075.554	-0.12130825	-26.963514
0.21349189	-1980.3781	-0.12130825	-2.4694873
0.21444611	-2404.885	-0.11914038	-10.445406
0.215181	-16951.893	-0.11914038	-17.85526
0.21641095	-45879.031	-0.12623115	-22.042807
0.21678352	-1007.7373	-0.10757276	-2.5918463
0.21798598	-4.9234724	-0.093399715	-0.7457334
0.21814009	-1521.5063	-0.093399715	-2.9710669
0.21885358	-3913.1825	-0.093399715	-2.1748104
0.21910186	-228113.18	-0.13069056	-30.128926
0.21943815	-1332045.7	-0.13069056	-42.880259
0.21990437	-4116.2073	-0.13069056	-13.49749
0.22017952	-1912.6904	-0.13069056	-7.3187398
0.22036016	-15227.205	-0.11176445	-10.740965
0.22103822	-58422.859	-0.11176445	-4.9639257
0.22138711	-9374.073	-0.11176445	-3.4426619
0.2217234	-27.525794	-0.099984392	-1.0490167
0.22205205	-43728.962	-0.099984392	-4.4933413
0.22236542	-6031531.8	-0.099984392	-10.025996
0.22288514	-770.78377	-0.099984392	-1.6688932
0.2231985	-36.503527	-0.11683661	-0.93548825
0.22368765	-261072.63	-0.11683661	-5.5198038
0.22400866	-1000252.8	-0.11683661	-7.2153247
0.22417681	-13.969779	-0.10823004	-0.7596711
0.22466596	-9783060.4	-0.10823004	-11.211989
0.22517804	-15428359	-0.10823004	-12.281507
0.22543875	-15.007758	-0.13728929	-0.9225225
0.22570541	-3320.2185	-0.13728929	-2.6878066
0.22624806	-2386.8425	-0.13728929	-2.5161089
0.22659912	-22877.877	-0.13728929	-3.4582843
0.22699707	-1411611.4	-0.10306477	-7.4475821
0.22759323	-161.94158	-0.10306477	-1.2132322
0.22797805	-14432.462	-0.12052459	-3.072794
0.22812685	-14432.462	-0.12052459	-3.0587457
0.22861739	-2.5869339	-0.12052459	-0.54479405
0.2292477	-8.1609871	-0.10360382	-0.66509524
0.22952691	-80.229047	-0.10360382	-1.0453944
0.22999313	-1966346	-0.10360382	-7.6054618
0.23051735	-2288.0028	-0.11139405	-1.9979387
0.23184407	-2288.0028	-0.11521448	-2.0341783
0.23307326	-697.16866	-0.10687433	-1.5655403
0.23432629	-697.16866	-0.11029333	-1.5214813
0.23527444	-15215.231	-0.11029333	-2.8187383
0.23570235	-1.151286	-0.095003432	-0.34364525
0.23686559	-10044.219	-0.11380954	-2.6801355
0.23813524	-10044.219	-0.12077523	-2.6069966
0.23940488	-16.31628	-0.12088758	-0.73346606
0.24018889	-10.023537	-0.12088758	-0.66221032
0.24067453	-1878.3122	-0.11437795	-1.7611404
0.24163342	-1394.0197	-0.11437795	-1.6580924
0.24194418	-1.5246803	-0.1194199	-0.44817978
0.24310087	-4.6017503	-0.1194199	-0.55898623
0.24341891	-4.6017503	-0.12171905	-0.57411151
0.24448348	-314.48457	-0.11982384	-1.332197
0.24493177	-279912.4	-0.11982384	-5.1936168
0.24645949	-1192.224	-0.13440767	-1.7888537
0.24702277	-2881.746	-0.12452384	-2.101842
0.24798721	-192.56474	-0.12452384	-1.2278549
0.24829242	-3.5879213	-0.10816702	-0.53481945
0.24956207	-1.124335	-0.11206606	-0.41592264
0.25113547	-1.121435	-0.10394962	-0.41309502
0.25226483	-1954.8616	-0.10412097	-1.8796351
0.25337102	-3455.6548	-0.10153783	-2.0962705
0.25470295	-3750.9696	-0.089769663	-2.0863302
0.2557959	-3750.9696	-0.089769663	-2.0827879
0.25715353	-6873.6954	-0.1089018	-2.4491913
0.25844961	-6416.2105	-0.12336921	-2.4767075
0.25956148	-6416.2105	-0.12336921	-2.4729852
0.26025176	-1.0830218	-0.10272427	-0.41347887
0.26225855	-1.0830218	-0.13458596	-0.43688088
0.26332706	-1.0842573	-0.13458596	-0.43445788
0.26479213	-893.64146	-0.11981375	-1.6451787
0.26596108	-768.79933	-0.13254722	-1.6289802
0.26656859	-768.79933	-0.11704961	-1.598749
0.26784757	-768.79933	-0.13219794	-1.6108446
0.2697138	-1.0917275	-0.10868511	-0.41255323
0.27085822	-1.0796041	-0.12771754	-0.4348406
0.27241574	-1.0796041	-0.1309486	-0.43600906
0.27368539	-1063.5032	-0.12057815	-1.7357084
0.27428515	-19491.826	-0.12057815	-12.291205
0.27530083	-19491.826	-0.12167354	-3.5061701
0.27622469	-19491.826	-0.1046082	-18.14663
0.27716343	-1.0731396	-0.1046082	-0.40946087
0.27854162	-1.0731396	-0.11779764	-0.42048455
0.28006934	-1.0731396	-0.12459983	-0.42728657
0.28130328	-2362.9873	-0.11692637	-1.9951146
0.28257293	-2362.9873	-0.083234847	-1.8765976
0.28384257	-12205914	-0.080525671	-10.290546
0.2846525	-39.200998	-0.080525671	-0.82156041
0.28511222	-1.0793214	-0.087303274	-0.40320323
0.28618022	-1.0793214	-0.087303274	-0.40121833
0.28770794	-1.0793214	-0.12259678	-0.42783231
0.28911937	-1.0718616	-0.12649684	-0.41357027
0.28968613	-1.0718616	-0.12649684	-0.42456859
0.29146046	-1.0718616	-0.10942719	-0.41261971
0.29273011	-1.075362	-0.11701237	-0.42166571
0.29381882	-1.075362	-0.11701237	-0.42599065
0.29534654	-1.075362	-0.10109487	-0.4138643
0.29687426	-1.076127	-0.10243318	-0.41926399
0.29780871	-1.076127	-0.10552994	-0.41924037
0.2999297	-1.076127	-0.11528048	-0.4244958
0.300348	-1.05042	-0.12135417	-0.42680851
0.30119531	-11153316	-0.12135417	-10.837971
0.30161765	-1.05042	-0.1008109	-0.40980537
0.30415695	-1.05042	-0.10314223	-0.40962768
0.30474845	-1.0146378	-0.10314223	-0.41075042
0.30580404	-429288.49	-0.13382231	-5.787156
0.30632376	-1108.7907	-0.13382231	-1.7580848
0.30675177	-1.0146378	-0.12410686	-0.37441741
0.3073785	-458673.85	-0.12410686	-5.7786202
0.30777593	-27.577894	-0.12410686	-0.83632496
0.30802967	-9195418.4	-0.10988213	-10.375626
0.30851403	-7024.8555	-0.10988213	-2.4603084
0.30909602	-48601.806	-0.10988213	-3.5959098
0.30945739	-10461106	-0.11656479	-10.654226
0.31032869	-129.26519	-0.11656479	-1.1114827
0.3106497	-299.70013	-0.10946772	-1.3049672
0.31148279	-8.8649485	-0.10946772	-0.6453532
0.31188795	-8562677.6	-0.096017891	-9.9147497
0.31224709	-19.86344	-0.096017891	-0.73919899
0.31275152	-224320.52	-0.096017891	-4.797788
0.31330946	-1.0204404	-0.1038981	-0.36601924
0.31385212	-39656.98	-0.1038981	-6.2323019
0.31431413	-1931.8518	-0.12896394	-5.7372625
0.31455763	-9170047.4	-0.12896394	-10.682046
0.3151285	-940724.05	-0.12896394	-6.7744274
0.31572465	-189250.8	-0.10839598	-4.7478466
0.31604519	-2051.4988	-0.10839598	-1.900036
0.31661124	-1232314.6	-0.10839598	-6.8311285
0.31714625	-12707191	-0.10620276	-10.848822
0.31765069	-13609.682	-0.10620276	-18.494288
0.31812308	-945608.11	-0.12029206	-6.5838183
0.31880478	-5736.4137	-0.12029206	-2.3717215
0.31939273	-1.8045724	-0.12221693	-0.47423036
0.31960451	-18283366	-0.12221693	-12.051505
0.32005823	-160.34202	-0.12221693	-1.1647917
0.32066238	-1583892.6	-0.10150631	-7.0640911
0.32111155	-731023.26	-0.10150631	-6.0258353
0.32185434	-13670065	-0.10150631	-10.823934
0.32241992	-1.0075913	-0.11590782	-0.41604688
0.32346279	-1.0365106	-0.11482266	-0.41762597
0.32447132	-1.0365106	-0.12197498	-0.41998937
0.32624142	-5378.9384	-0.12057832	-2.3488355
0.32681464	-3763179.8	-0.12057832	-8.7061125
0.32708979	-3811485.8	-0.12254976	-8.7567064
0.32732107	-11676114	-0.12254976	-10.85334
0.32754837	-13536.892	-0.12254976	-2.8194276
0.32786173	-12238459	-0.12254976	-11.000249
0.32828027	-1600790.2	-0.10008945	-7.0329771
0.3285496	-1071.2236	-0.10008945	-1.630228
0.32880946	-30.293903	-0.10008945	-0.81246757
0.32925276	-5375.6088	-0.10008945	-2.2888668
0.32958905	-23.765924	-0.11321047	-0.79327833
0.33011642	-2.1079955	-0.11321047	-0.48866202
0.33081956	-1.0468663	-0.11597417	-0.41673367
0.33180559	-1.0413138	-0.11597417	-0.40754002
0.33335886	-1.0413138	-0.095785043	-0.39236038
0.33486103	-1.0413138	-0.10255659	-0.39931526
0.33589816	-1.0020928	-0.092397193	-0.39914384
0.33791647	-1.0020928	-0.078349221	-0.38510447
0.33863868	-1.0010705	-0.10574936	-0.41024428
0.3397071	-1.0024525	-0.11920446	-0.41848853
0.34179492	-1.0024525	-0.099833565	-0.406957
0.34249963	-1.0024525	-0.10443222	-0.40243601
0.34402735	-1.0494816	-0.11243961	-0.41144085
0.34561642	-1.0494816	-0.1004747	-0.40379504
0.34661248	-1.0034818	-0.097142928	-0.40982204
0.34859464	-1.0034818	-0.11216366	-0.41955344
0.34986429	-1.0034818	-0.12220855	-0.42930298
0.35047076	-1.0577194	-0.11851783	-0.41583441
0.35166595	-1.6629436	-0.11204231	-0.47190436
0.35325942	-1.0577194	-0.093925404	-0.39789452
0.353701	-1.0577194	-0.098488838	-0.39179404
0.35514916	-1.0736091	-0.11099578	-0.42179649
0.35708092	-1.0736091	-0.087818286	-0.38789926
0.35818732	-1.0040702	-0.061816443	-0.34576449
0.35973232	-1.0040702	-0.061816443	-0.35961876
0.36123216	-1.0040702	-0.057189646	-0.35464839
0.3620456	-1.0053049	-0.057189646	-0.34874414
0.36383042	-1.0053049	-0.057189646	-0.354791
0.36499774	-1.0053049	-0.058588086	-0.35555806
0.36590388	-1.0020456	-0.058588086	-0.36048437
0.36763936	-1.0020456	-0.058588086	-0.36274517
0.36889864	-1.0020456	-0.057617329	-0.36173877
0.37017866	-1609.3641	-0.057617329	-1.5775153
0.37144831	-1.0022794	-0.057617329	-0.35454003
0.3725289	-1245.5904	-0.056962869	-1.4676238
0.3739876	-1245.5904	-0.056962869	-1.526251
0.37500952	-2.248983	-0.056962869	-0.42821812
0.37571934	-8.0347911	-0.056962869	-0.52798387
0.3765269	-2423.8235	-0.057329773	-1.6666753
0.37702344	-1.4409186	-0.057329773	-0.37184665
0.37806496	-1.4409186	-0.057329773	-0.38618067
0.37959268	-1.4409186	-0.057329773	-0.37939432
0.38055763	-41136.82	-0.06405245	-3.0650605
0.38186944	-1.0395963	-0.06405245	-0.35295193
0.38287514	-1.0395963	-0.06405245	-0.3727929
0.38417584	-1.0395963	-0.055321852	-0.3599836
0.38572772	-1.0066171	-0.055321852	-0.35159374
0.38723128	-1.0066171	-0.055321852	-0.33762597
0.388759	-1.0066171	-0.056901262	-0.3450422
0.39024389	-1.0017122	-0.056901262	-0.35694794
0.39135681	-1.0017122	-0.056145873	-0.34564058
0.39303233	-1.0017122	-0.056145873	-0.34564851
0.39406539	-1.0053086	-0.056145873	-0.34314194
0.39512239	-1.0053086	-0.055866689	-0.34703369
0.39684127	-1.0053086	-0.055866689	-0.35650601
0.39792533	-1.0056974	-0.055866689	-0.35744074
0.39938057	-1.0056974	-0.05554462	-0.34269381
0.40098077	-1.0056974	-0.05554462	-0.33964934
0.40191987	-1.0032906	-0.05554462	-0.3393183
0.40318952	-1.0032906	-0.055465435	-0.35261579
0.40501912	-1.0053242	-0.055465435	-0.32740078
0.40572881	-1.0053242	-0.055465435	-0.35629401
0.40709165	-1.0053242	-0.055192826	-0.36472256
0.40861937	-1.0053242	-0.055192826	-0.35366362
0.40953776	-1.0045152	-0.055192826	-0.35751962
0.41080741	-1.0045152	-0.061371617	-0.36946724
0.41273568	-674.33979	-0.061371617	-1.3275731
0.4133467	-674.33979	-0.061371617	-1.3552427
0.41473025	-674.33979	-0.058380009	-1.3011218
0.41625797	-13353.372	-0.058380009	-2.3238929
0.41715565	-1.0047792	-0.058380009	-0.34966688
0.4184253	-1.0047792	-0.05572128	-0.35072683
0.42036736	-1.010571	-0.05572128	-0.35494033
0.42096459	-1.010571	-0.05572128	-0.35827959
0.42236885	-1.010571	-0.057363292	-0.34531264
0.42422564	-1.0046103	-0.057363292	-0.33887683
0.42524703	-1.0046103	-0.05584722	-0.35896539
0.42695201	-1.0046103	-0.05584722	-0.35025884
0.42845889	-1.015545	-0.05584722	-0.33649777
0.42901262	-1.015545	-0.055698577	-0.35167831
0.43112178	-1.015545	-0.055698577	-0.34611261
0.43228039	-1.0060021	-0.055698577	-0.34447736
0.43306289	-1.0060021	-0.054045772	-0.34760232
0.43493072	-1.0060021	-0.054045772	-0.3514134
0.43611834	-1.0269206	-0.054045772	-0.35281819
0.43747002	-1.0269206	-0.10801406	-0.50864475
0.43873967	-1.0269206	-0.10887733	-0.50874189
0.43992339	-1.0054201	-0.10887733	-0.51038764
0.4407015	-1.0054201	-0.096338001	-0.49824874
0.44254861	-1.0054201	-0.11555471	-0.51659125
0.44375694	-1.0047282	-0.11555471	-0.51329794
0.44508791	-1.0047282	-0.055814312	-0.35890106
0.44681238	-1.0047282	-0.055814312	-0.34817803
0.44762721	-1.0597193	-0.055814312	-0.34441643
0.44889685	-1.0597193	-0.057004916	-0.35188543
0.45123361	-1.0792927	-0.057004916	-0.35900081
0.45143615	-1.0792927	-0.057004916	-0.35039517
0.45292326	-1.0792927	-0.05744792	-0.35503935
0.45509189	-1.0115554	-0.05744792	-0.35950163
0.45537168	-1.0115554	-0.10621441	-0.4031502
0.45750642	-1.0115554	-0.10381755	-0.38850946
0.45903088	-1.003062	-0.099245625	-0.38445173
0.45913726	-1.003062	-0.057644808	-0.33779599
0.46159334	-1.003062	-0.057644808	-0.34442206
0.46285238	-1.0042793	-0.057644808	-0.34263222
0.4636173	-1.0042793	-0.076612022	-0.36940352
0.46540228	-1.0042793	-0.076612022	-0.36216718
0.46667193	-1.0016324	-0.10041867	-0.43264465
0.46667388	-1.0016324	-1.0016324	-1.0016324


==> graphics/data/performance_tubularreactor_net=400_300_Proj.dat <==
0	-45433.055	-950.21388	-2903.6201
0.00012368684	-36688.059	-834.70588	-2510.0823
0.00032362607	-329180.25	-2208.5209	-9665.5578
0.00043300171	-108215.05	-0.19437274	-1279.5948
0.00048638412	-8.2969398	-0.26850739	-0.67151735
0.00072193509	-1703.6234	-0.63268271	-7.8276567
0.00080906518	-140.53071	-3.4145517	-24.878266
0.00095013296	-8242.2576	-6.7188518	-152.57434
0.0013043339	-159.75619	-0.35193484	-4.8438583
0.0014754391	-162610.52	-0.068280562	-15.747817
0.0023276183	-9.9127729	-0.02963091	-0.64198212
0.0032308501	-2.1420315	-0.053729055	-0.45849303
0.0040632181	-1.9754252	-0.063912743	-0.5135162
0.004937969	-1.8210342	-0.099818861	-0.49851972
0.0056758554	-1.692781	-0.10951748	-0.69281294
0.0066874709	-1.579027	-0.13095826	-0.74237383
0.0075622219	-1.4739432	-0.10755984	-0.60603754
0.0084142779	-1.6609868	-0.10847254	-0.63078326
0.0092440883	-1.368581	-0.059974743	-0.4254701
0.010073899	-1.384804	-0.059974743	-0.41671189
0.010903709	-1.384804	-0.039914328	-0.35977657
0.011858704	-1.4286007	-0.039914328	-0.34545156
0.012686982	-3299.2768	-0.072642674	-3.6216923
0.013135444	-5862.9739	-0.071215935	-4.045724
0.013808046	-1.6398366	-0.065605584	-0.44529787
0.014560229	-1.7164922	-0.072666084	-0.46019646
0.01543498	-1.6634954	-0.077789798	-0.46291097
0.016297477	-8.0287644	-0.080545076	-0.61879535
0.0171716	-1.2348169	-0.09320011	-0.46857719
0.018059233	-1.204096	-0.15052367	-0.59441244
0.018965446	-1.2928369	-0.15052367	-0.60191755
0.01986237	-1.2800334	-0.1995428	-0.63758069
0.020759293	-1.2703241	-0.1995428	-0.70142088
0.021656217	-1.2637535	-0.29048647	-0.68600192
0.022521055	-1.261872	-0.29048647	-0.68115527
0.023350866	-1.2660108	-0.19207073	-0.62858322
0.024224402	-1.2557112	-0.19207073	-0.78928877
0.025010487	-1.2750683	-0.15434881	-0.77370774
0.025931992	-1.294863	-0.15434881	-0.78648673
0.026670108	-1.3052687	-0.13404728	-0.77235876
0.027681493	-1.305057	-0.13404728	-0.76960543
0.028383143	-1.3050042	-0.1471585	-0.78167169
0.029430995	-1.2953868	-0.1471585	-0.77504135
0.030305746	-1.3063846	-0.087920766	-0.70297175
0.031180497	-1.3101265	-0.087920766	-0.6981573
0.032063876	-1.3107044	-0.087920766	-0.6990306
0.032893686	-1.3107225	-0.090742021	-0.70933938
0.03380475	-1.3069555	-0.090742021	-0.70252355
0.034661607	-1.306955	-0.079417504	-0.41633335
0.035554252	-1.3002821	-0.087011933	-0.42244245
0.036429003	-1.3066248	-0.086980111	-0.42142534
0.037303754	-1.3170717	-0.087520525	-0.42640931
0.038178505	-1.3049383	-0.088465455	-0.44562167
0.039053256	-1.3168221	-0.078172458	-0.43270089
0.039928007	-1.3101976	-0.073702513	-0.45547232
0.040776885	-1.3180429	-0.075403014	-0.46395391
0.041606696	-1.3075813	-0.073109598	-0.47567842
0.042552259	-1.3157154	-0.074162164	-0.47851949
0.043339118	-1.322694	-0.073969828	-0.49868491
0.044301761	-1.322694	-0.076678391	-0.50306194
0.045176512	-1.3208042	-0.078597202	-0.49617884
0.04587315	-1.3090239	-0.078754744	-0.49578469
0.046894849	-1.3118577	-0.077904661	-0.49128758
0.047666997	-1.317354	-0.07771817	-0.48770306
0.048660084	-1.3027138	-0.077802778	-0.48437761
0.049460844	-1.3105271	-0.080559336	-0.50269089
0.050357767	-1.3172094	-0.095625658	-0.52189425
0.051149516	-1.3150992	-0.096951661	-0.54066044
0.052151614	-1.310728	-0.096060843	-0.5404271
0.053048538	-1.3109972	-0.090800781	-0.54111222
0.053924022	-1.3130584	-0.070891337	-0.51360756
0.054798772	-1.314582	-0.069680354	-0.51551003
0.055673523	-1.316063	-0.065013135	-0.5003325
0.056543284	-1.3210408	-0.062661922	-0.49483229
0.057199597	-1.3110907	-0.059319801	-0.48863208
0.058202904	-1.3105652	-0.061574813	-0.50324039
0.059032715	-1.3197098	-0.062420261	-0.53088923
0.059862525	-1.3142282	-0.38701325	-0.94762839
0.060692336	-1.3151646	-0.38996736	-0.93604854
0.061569311	-1.3187264	-0.38996736	-0.90540004
0.062466234	-1.3101161	-0.2823003	-0.81339444
0.063382446	-1.3110352	-0.2823003	-0.77860077
0.064260081	-1.3150325	-0.12430114	-0.58801889
0.065256293	-1.3186213	-0.12430114	-0.57516456
0.066053928	-1.3162583	-0.079852123	-0.49895071
0.066950851	-1.3191461	-0.079852123	-0.45803708
0.067701677	-1.3103547	-0.084937429	-0.457653
0.068575535	-1.3101693	-0.084937429	-0.44438879
0.069565295	-1.308306	-0.084937429	-0.36561991
0.070235156	-1.3141773	-0.094736528	-0.38290296
0.07141904	-1.3164595	-0.087339433	-0.40143596
0.071894777	-1.3232981	-0.083120269	-0.41329753
0.073139492	-1.3103558	-0.089735879	-0.41881736
0.073687195	-1.3148085	-0.085362679	-0.41380562
0.074799113	-1.3199234	-0.083587603	-0.41709498
0.075628924	-1.3213213	-0.072766867	-0.4134527
0.076458734	-1.3195273	-0.075111529	-0.41462823
0.077288545	-1.3122837	-0.062889951	-0.39330425
0.078118355	-1.2847116	-0.077294709	-0.40774552
0.078948166	-1.2759562	-0.078459673	-0.40775981
0.079870044	-1.2287655	-0.082003785	-0.40788904
0.080819978	-1.2502672	-0.084717018	-0.40958004
0.081750088	-1.2480959	-0.081115433	-0.40483949
0.082647012	-1.241413	-0.088626203	-0.4126723
0.083512123	-1.2381021	-0.080264842	-0.40513923
0.084341933	-1.2395175	-0.080264842	-0.40377331
0.085171744	-1.2479216	-0.085791219	-0.40924175
0.086052893	-1.260584	-0.080534951	-0.40422052
0.086831365	-1.2354448	-0.087028444	-0.41179748
0.088028553	-1.2242775	-0.084905177	-0.39595195
0.088477014	-1.2504534	-0.089335793	-0.41253888
0.089373938	-1.225402	-0.082443286	-0.41083696
0.090226185	-1.2068188	-0.077813228	-0.41262043
0.091167785	-1.26831	-0.077393382	-0.42007271
0.092064708	-1.2203488	-0.083365023	-0.41944477
0.092961632	-1.2785108	-0.089369342	-0.42737149
0.093884754	-1.2617618	-0.088379787	-0.42647731
0.094714564	-1.222887	-0.095212576	-0.45267218
0.095652402	-1.2582395	-0.090632307	-0.44883165
0.096374185	-1.2286088	-0.085642755	-0.42804666
0.097446249	-1.2030976	-0.084729344	-0.42202459
0.098343172	-1.2392709	-0.077320196	-0.41282746
0.098973695	-1.2328483	-0.078593833	-0.41171296
0.099848446	-1.1818984	-0.079513164	-0.40116549
0.1007232	-1.1674428	-0.078450138	-0.39932288
0.10159795	-1.1721003	-0.077580687	-0.39650673
0.10254049	-1.1478536	-0.085618664	-0.39450142
0.10334745	-1.1450906	-0.090872034	-0.40657386
0.10425738	-1.1042769	-0.08374057	-0.39993665
0.10509695	-1.1127014	-0.095949014	-0.39433345
0.1059717	-1.1036129	-0.082524765	-0.39847213
0.10686395	-1.1024628	-0.081657264	-0.3982641
0.10776087	-1.1593779	-0.08482631	-0.39920549
0.10872334	-1.2840154	-0.0899788	-0.41208012
0.10955472	-1.2839639	-0.094019943	-0.41516909
0.11045164	-1.1349882	-0.090203334	-0.40258791
0.11122021	-1.1824433	-0.088836277	-0.40486614
0.11214058	-1.2472349	-0.088258839	-0.42185425
0.11296971	-1.3350283	-0.085344986	-0.42518032
0.11384446	-1.3269728	-0.079244184	-0.41315577
0.11471921	-1.3178179	-0.091343292	-0.43262306
0.11559396	-1.3216678	-0.091343292	-0.34884428
0.11646871	-1.2897589	-0.093253943	-0.39610056
0.11734346	-1.2699651	-0.086856421	-0.38364361
0.11830084	-1.2946212	-0.093311266	-0.50189979
0.11909297	-1.2609128	-0.089120352	-0.45165717
0.12002378	-1.2723907	-0.088524329	-0.44691345
0.12084247	-1.2924281	-0.084796922	-0.44055254
0.1216834	-1.2869871	-0.088199603	-0.44250512
0.12256011	-1.3013631	-0.092889292	-0.58321059
0.12345703	-1.302497	-0.09492335	-0.60694556
0.12434147	-1.3045392	-0.11338952	-0.4587375
0.12521622	-1.3068861	-0.11035862	-0.48101994
0.12609097	-1.3045903	-0.12425373	-0.49765563
0.12704472	-1.3045903	-0.13038031	-0.53692892
0.12784048	-1.4037305	-0.13117431	-0.68343029
0.12873679	-1.4037305	-0.12964316	-0.68061218
0.1295666	-1.4129921	-0.13551469	-0.68270912
0.13046473	-1.4129921	-0.14033959	-0.67401269
0.13133948	-1.4129921	-0.1425982	-0.67332369
0.13205603	-1.1640428	-0.14413319	-0.61082361
0.13308898	-1.1647241	-0.13500866	-0.45222136
0.13377165	-1.1562263	-0.13596136	-0.45026146
0.13483848	-1.1748016	-0.11046892	-0.60963083
0.1355655	-1.2598109	-0.12099283	-0.63312647
0.13658799	-1.2316249	-0.10253294	-0.61075254
0.1374498	-1.2298116	-0.095141021	-0.59534569
0.13827961	-1.1852979	-0.10454057	-0.56372149
0.13915319	-1.1844253	-0.092970042	-0.55285466
0.14005011	-1.1920551	-0.10861467	-0.5390904
0.14094704	-1.0928775	-0.12023852	-0.50675181
0.14169853	-1.1202277	-0.12717462	-0.44953916
0.1426634	-1.1772842	-0.11932578	-0.58077442
0.14358599	-1.1202277	-0.14528705	-0.4089616
0.14446074	-1.134265	-0.13711319	-0.35382812
0.145333	-1.134265	-0.13230102	-0.32075949
0.14616281	-1.420989	-0.13647815	-0.34588618
0.14699262	-1.420989	-0.13265763	-0.32852051
0.14788138	-1.4350699	-0.13110227	-0.30132273
0.14865224	-1.4350699	-0.12747855	-0.29364725
0.14970925	-1.4350699	-0.11246317	-0.29493269
0.15036473	-1.3847787	-0.11169968	-0.39921704
0.15145875	-1.3847787	-0.1179494	-0.41946444
0.15203361	-1.380132	-0.11671254	-0.4183184
0.1530555	-1.380132	-0.11669593	-0.41442746
0.15395243	-1.380132	-0.09958437	-0.41424675
0.15484935	-1.2899281	-0.097582169	-0.42033575
0.15574627	-1.2899281	-0.10483584	-0.42334322
0.15653544	-1.4149302	-0.091060262	-0.40871353
0.15754012	-1.4149302	-0.084214284	-0.43618191
0.15819506	-1.3900356	-0.083236496	-0.4194877
0.15933151	-1.3900356	-0.083006267	-0.42287157
0.16020626	-2160.0757	-0.08212433	-2.1241313
0.16107774	-1.4458925	-0.079997254	-0.42559122
0.16192921	-1.4458925	-0.074197061	-0.40641891
0.16275902	-1.4567433	-0.079620925	-0.44821444
0.16337012	-1.4567433	-0.076555726	-0.44940814
0.16436898	-1.4502721	-0.0786068	-0.45212531
0.16516397	-1.4502721	-0.080191839	-0.48387724
0.16607826	-1.4502721	-0.082357632	-0.515372
0.16690807	-1.4386882	-0.077059526	-0.4745328
0.16785474	-1.4386882	-0.079643675	-0.45343471
0.16857392	-1.4571472	-0.073626873	-0.48535403
0.16964859	-1.4571472	-0.070958987	-0.57599625
0.17054551	-1.4571472	-0.066552576	-0.41932693
0.17144243	-1.449575	-0.074403042	-0.45965612
0.172322	-1.449575	-0.076235893	-0.41379489
0.17313165	-1.4397077	-0.077699927	-0.43447125
0.17396146	-1.4397077	-0.082995252	-0.43946916
0.17467373	-1.4481943	-0.076409655	-0.41831752
0.17562108	-1.4481943	-0.074345322	-0.41761271
0.17645089	-1.4481943	-0.079608178	-0.42037207
0.1772807	-1.4506515	-0.076941339	-0.43340304
0.17816936	-1.4506515	-0.08270346	-0.42013896
0.17906628	-1.4502142	-0.082266903	-0.49177148
0.17996321	-1.4502142	-0.078983155	-0.41588165
0.18086013	-1.450462	-0.078271587	-0.41224043
0.18175705	-1.450462	-0.084835417	-0.42227943
0.18267447	-1.450462	-0.086214832	-0.51770552
0.1835509	-1.4210877	-0.092875204	-0.51754888
0.18433409	-1.4210877	-0.096964106	-0.5131653
0.1851639	-1.2462778	-0.11349002	-0.43627752
0.18601141	-1.2462778	-0.13520597	-0.45612267
0.18703943	-1.293227	-0.15696578	-0.67057845
0.18776091	-1.3050303	-0.12779507	-0.64491886
0.18889805	-1.1934369	-0.074856247	-0.56937756
0.18951042	-1.169841	-0.076424219	-0.46954703
0.19055767	-1.1679825	-0.070723473	-0.46146919
0.19125992	-22634.732	-0.065678395	-3.7925032
0.19221729	-22634.732	-0.060341609	-3.0333088
0.1930471	-4913.4883	-0.059157757	-3.2563247
0.19387691	-1.160063	-0.061342268	-0.43999901
0.19475892	-1.0693612	-0.055679209	-0.4172692
0.19553653	-1.1575241	-0.053945526	-0.51300701
0.19650842	-1.1862558	-0.048494645	-0.43088759
0.19734418	-1.1794777	-0.045126386	-0.4308215
0.19825793	-1.2149574	-0.04176115	-0.42453321
0.19913268	-1.2058272	-0.047343652	-0.43558177
0.20000743	-1.1889284	-0.049503531	-0.43093369
0.20088218	-1.1669973	-0.047682755	-0.42046504
0.20175693	-1.1468353	-0.043858358	-0.18857392
0.20258992	-1.1764313	-0.046140477	-0.27751828
0.20350643	-1.1943894	-0.046140477	-0.23166028
0.20435314	-1.1820581	-0.045042233	-0.23844118
0.20507935	-1.1745368	-0.04397402	-0.2386271
0.20597399	-1.1766614	-0.053680722	-0.24765425
0.20687091	-1.1676258	-0.053680722	-0.30235034
0.20776783	-1.1461104	-0.050926524	-0.29982425
0.20866476	-1.170591	-0.050926524	-0.30101119
0.20962969	-1.1582722	-0.050926524	-0.30234373
0.2104586	-1.0979411	-0.035361169	-0.27599562
0.21135553	-1.0721638	-0.035361169	-0.27692383
0.21213274	-1.0878974	-0.13383232	-0.34313881
0.21312869	-1.2925251	-0.13383232	-0.41976507
0.21383177	-1.2720182	-0.11705993	-0.40960385
0.21487819	-1.0875598	-0.11705993	-0.34689959
0.21575294	-1.1233865	-0.11705993	-0.41135584
0.21628861	-1.1595417	-0.18548739	-0.54672934
0.21747145	-1.1582892	-0.18603149	-0.54462443
0.21808245	-1.4098129	-0.17340388	-0.68899048
0.21918613	-1.4098129	-0.16741681	-0.66493715
0.22001462	-1.2080989	-0.17073762	-0.5436985
0.22084575	-1.3064182	-0.17094324	-0.65711217
0.22167556	-1.2523314	-0.16796502	-0.64712245
0.22256707	-1.1832246	-0.16907341	-0.63597999
0.22346399	-1.1080046	-0.1637548	-0.61104829
0.22436092	-1.3159666	-0.16671017	-0.63402653
0.22525784	-1.3021488	-0.15970672	-0.62682353
0.22619747	-1.2969128	-0.16184918	-0.63210247
0.22684166	-1.2690242	-0.17505326	-0.64385272
0.22789914	-1.2029665	-0.18789242	-0.6356919
0.2287157	-1.1837378	-0.10116537	-0.35665792
0.22955876	-1.2888548	-0.10116537	-0.51184725
0.23038857	-1.0928765	-0.10116537	-0.41848866
0.23121838	-1.182643	-0.039312441	-0.28944519
0.23237321	-1.283647	-0.039312441	-0.42469251
0.23288169	-1.3111071	-0.032168602	-0.41039031
0.23412271	-1.3208593	-0.032168602	-0.41316003
0.23467554	-1.3091453	-0.024150467	-0.39708677
0.23578234	-1.2948037	-0.024150467	-0.39455261
0.23650222	-1.2587915	-0.030032473	-0.40213475
0.23736631	-1.3129187	-0.030032473	-0.4083889
0.23826323	-1.3244165	-0.02402988	-0.38580449
0.23910158	-1.3173323	-0.02402988	-0.38190252
0.23995996	-1.3194751	-0.019816104	-0.36807019
0.2407612	-1.3251354	-0.019816104	-0.36966307
0.241834	-1.3055209	-0.018352166	-0.3619305
0.24268507	-1.1183534	-0.018352166	-0.31610205
0.24364477	-1.1183534	-0.018352166	-0.34198909
0.24449535	-1.1183534	-0.027274301	-0.3175496
0.24532516	-1.2265039	-0.027274301	-0.3845993
0.24615497	-1.0892586	-0.022768108	-0.2988941
0.24698478	-1.2025528	-0.022768108	-0.35441821
0.24768135	-1.0969573	-0.045658056	-0.33313514
0.2486444	-1.0969573	-0.045658056	-0.34861528
0.24947421	-1.0896004	-0.03581068	-0.33028079
0.2503717	-1.0896004	-0.03581068	-0.33571207
0.25120422	-1.1104093	-0.031210679	-0.32684672
0.25216554	-1.1104093	-0.031210679	-0.32924634
0.25306247	-1.1206601	-0.031210679	-0.33005825
0.25395939	-1.1206601	-0.026557956	-0.31876631
0.25486798	-1.1206601	-0.026557956	-0.32085605
0.25569779	-1.1150489	-0.03733437	-0.33979998
0.25665016	-1.1150489	-0.03733437	-0.33475683
0.25735741	-1.1028042	-0.037128592	-0.33249731
0.25818722	-1.1028042	-0.037128592	-0.33349762
0.25905312	-1.1028042	-0.041091755	-0.33969453
0.25992787	-1.1067428	-0.041091755	-0.34211569
0.26080262	-1.1067428	-0.041617242	-0.34017541
0.26167737	-1.103943	-0.041617242	-0.33791297
0.26255212	-1.1578581	-0.037751671	-0.38517812
0.26342687	-1.0968472	-0.037751671	-0.29371662
0.26432252	-1.0968472	-0.038582852	-0.3209357
0.26524061	-1.0968472	-0.038582852	-0.32095412
0.26607042	-1.2831149	-0.038582852	-0.31885413
0.26696478	-1.2831149	-0.036888675	-0.38422621
0.26786171	-1.3232639	-0.036888675	-0.38864306
0.26875863	-1.3283251	-0.028128414	-0.36491242
0.26955013	-1.3185047	-0.028128414	-0.36723867
0.27042488	-1.3243082	-0.022971436	-0.35591811
0.2714494	-1.3201546	-0.022971436	-0.34392261
0.27217438	-1.3277176	-0.021468911	-0.34507458
0.27312381	-1.3274232	-0.021468911	-0.34622303
0.27392388	-1.3250939	-0.026860286	-0.3633568
0.27479863	-1.3268234	-0.026860286	-0.36450946
0.27566026	-1.3243246	-0.025250831	-0.36269084
0.27654814	-1.330731	-0.025250831	-0.36140516
0.27744082	-1.327928	-0.032065665	-0.38046643
0.27829764	-1.3225911	-0.032065665	-0.37028218
0.27931486	-1.3234836	-0.0360646	-0.37662349
0.27997017	-1.3314538	-0.0360646	-0.37947478
0.28092189	-1.3314538	-0.0360646	-0.37174485
0.28179664	-1.3314538	-0.027768324	-0.35109534
0.28266663	-1.4117107	-0.027768324	-0.35379274
0.28354614	-1.4117107	-0.029249527	-0.35337003
0.28442089	-1.5578809	-0.029249527	-0.29518434
0.28529564	-1.5578809	-0.033252804	-0.30619748
0.2861704	-1.6335914	-0.033252804	-0.32487755
0.28704515	-1.6335914	-0.024560871	-0.30868681
0.28802596	-1.6870096	-0.024560871	-0.31237738
0.28879465	-1.6870096	-0.033997957	-0.33841054
0.28972002	-1.6870096	-0.033997957	-0.33572736
0.29054415	-1.6731074	-0.033997957	-0.33809061
0.29137964	-1.6731074	-0.026483264	-0.322641
0.29220945	-1.6501687	-0.026483264	-0.33364605
0.29303926	-1.6501687	-0.033403369	-0.34911321
0.29404315	-1.6501687	-0.033403369	-0.32803138
0.29476941	-1.6645643	-0.03405283	-0.3612251
0.29579266	-1.6645643	-0.03405283	-0.35985711
0.29656326	-1.6704271	-0.03228578	-0.35452687
0.29754216	-1.6704271	-0.03228578	-0.34188949
0.2983571	-1.651468	-0.042417962	-0.42626798
0.29926284	-1.651468	-0.042417962	-0.43257855
0.30015095	-13993.37	-0.16125573	-5.5053367
0.30073143	-12844.456	-0.1591459	-5.3968285
0.30164596	-1.6604022	-0.064805926	-0.47220271
0.30245261	-1.6589062	-0.064805926	-0.47404983
0.30341189	-1.6589062	-0.064805926	-0.47558181
0.3042417	-1.6589062	-0.062605097	-0.46823814
0.30508403	-1.6425227	-0.062605097	-0.47061661
0.30598095	-1.6425227	-0.061575994	-0.47237051
0.30687788	-1.3383439	-0.061575994	-0.44289259
0.3077748	-1.3383439	-0.069395819	-0.45056791
0.30867172	-1.6634985	-0.069395819	-0.47243303
0.30956865	-1.6634985	-0.070979366	-0.40537654
0.31046557	-1.6634985	-0.070979366	-0.47592505
0.3111008	-1.6625386	-0.072632354	-0.4755441
0.3121249	-1.6625386	-0.072632354	-0.48570827
0.31289022	-1.3058617	-0.072060558	-0.44833092
0.31378452	-1.3188178	-0.072060558	-0.45120427
0.31476426	-1.3093731	-0.0746578	-0.44359693
0.31547455	-1.3163747	-0.0746578	-0.29569949
0.3166383	-1.3088581	-0.080167787	-0.30366638
0.31722405	-1.6689274	-0.080167787	-0.48478308
0.31834848	-1.6689274	-0.080167787	-0.48374459
0.31898634	-1.3231947	-0.077675183	-0.44865026
0.3200081	-1.3248543	-0.077675183	-0.45162715
0.32083791	-1.3293867	-0.073345779	-0.44312396
0.32167711	-1.3274552	-0.073345779	-0.44408316
0.32249753	-1.3340799	-0.075187468	-0.44679953
0.32334731	-1.3277465	-0.075187468	-0.40219751
0.32422206	-1.3269513	-0.077224896	-0.40458028
0.32512305	-1.3259917	-0.077224896	-0.44801557
0.32600852	-1.3133938	-0.076788218	-0.44343593
0.32705865	-1.3281913	-0.076788218	-0.44388991
0.32788256	-1.3300441	-0.077209851	-0.44525918
0.32872111	-1.3272811	-0.077209851	-0.44379595
0.32955092	-1.3300406	-0.077209851	-0.45351691
0.33038073	-1.3285885	-0.074891292	-0.45095083
0.3313059	-1.3304725	-0.074891292	-0.44035428
0.33209482	-1.3218213	-0.07351895	-0.44381774
0.33296957	-1.3318573	-0.07351895	-0.4459308
0.33378558	-1.322679	-0.075425029	-0.44917602
0.33471907	-1.2927309	-0.075425029	-0.44779964
0.33557943	-1.3253044	-0.077788694	-0.44358843
0.33647635	-1.3260068	-0.077788694	-0.44450478
0.33737327	-1.3294782	-0.083719122	-0.45217076
0.33826393	-1.3303942	-0.083719122	-0.46143946
0.33912682	-1.3258219	-0.08752939	-0.46535702
0.33996758	-1.3299864	-0.08752939	-0.46637876
0.34096097	-1.3270312	-0.08752939	-0.46806518
0.34171708	-1.3252388	-0.086282029	-0.46725092
0.34275481	-1.3317001	-0.086282029	-0.46664653
0.34346658	-1.3289098	-0.087245565	-0.46991583
0.34434133	-1.3289322	-0.087245565	-0.46796701
0.34521608	-1.328052	-0.08699336	-0.46723185
0.34609083	-1.324359	-0.08699336	-0.4703943
0.34696559	-1.3337868	-0.089081913	-0.47572777
0.34780675	-1.3283059	-0.089081913	-0.46732156
0.34863656	-1.3282035	-0.090311204	-0.46992002
0.34958984	-1.3289427	-0.090311204	-0.47094811
0.35037866	-1.3334155	-0.091287105	-0.47987827
0.35133934	-1.3248799	-0.091287105	-0.47598916
0.35221409	-1.3414641	-0.091287105	-0.43325016
0.35308884	-1.3245028	-0.089387556	-0.43122574
0.35396636	-1.3266207	-0.089387556	-0.42907973
0.35483834	-1.3132786	-0.090951754	-0.46720328
0.35571309	-1.2165072	-0.090951754	-0.45804948
0.35651976	-1.2653071	-0.1444793	-0.50658365
0.3574626	-1.2346499	-0.1444793	-0.50377203
0.35817938	-1.2063812	-0.15462741	-0.73471789
0.3592121	-1.1876335	-0.15462392	-0.73237929
0.36008685	-1.3017579	-0.15462294	-0.73658843
0.36069328	-1.2248162	-0.15506381	-0.49928827
0.36183635	-1.2145178	-0.13356873	-0.48375249
0.36248713	-1.2282698	-0.095845144	-0.30787438
0.36357315	-1.2333616	-0.052653998	-0.27307436
0.36428098	-1.2020675	-0.073872097	-0.28774691
0.3651779	-1.1959718	-0.092654423	-0.35363089
0.36606258	-1.1933063	-0.088650127	-0.36917675
0.36689239	-1.2271274	-0.088650127	-0.44391177
0.36781842	-1.219948	-0.08825622	-0.4461984
0.36855201	-1.1976581	-0.08825622	-0.38949843
0.36966252	-1.2041185	-0.08825622	-0.38968975
0.37046395	-1.1963732	-0.086660316	-0.42022665
0.37145635	-1.1916776	-0.086660316	-0.41593932
0.37228616	-1.1937119	-0.08527381	-0.41136776
0.37311597	-1.1716745	-0.08527381	-0.38916663
0.37394578	-1.158688	-0.16176098	-0.56404639
0.37477559	-1.1810411	-0.16205552	-0.58365613
0.3756054	-1.1616884	-0.155098	-0.57548704
0.3766468	-1.1734469	-0.15052924	-0.57517303
0.37758187	-1.1618431	-0.14937573	-0.5773545
0.37850974	-1.1694688	-0.14284062	-0.57228271
0.37933955	-1.1621043	-0.13438602	-0.5467469
0.3804256	-1.1688454	-0.13380424	-0.54536594
0.38132252	-1.1501549	-0.13592719	-0.5691284
0.38224388	-1.1809294	-0.13496213	-0.57186559
0.38311637	-1.1663588	-0.13714143	-0.55324959
0.3841425	-1.1619246	-0.13133529	-0.54702075
0.38501725	-1.1674867	-0.12712981	-0.54957695
0.38597803	-1.1567105	-0.12604373	-0.5466605
0.38680784	-1.1672059	-0.11819001	-0.53941555
0.3876415	-1.1359145	-0.1117987	-0.46556123
0.38888237	-1.1221648	-0.10607539	-0.45928556
0.38971218	-1.1222817	-0.10213702	-0.38625162
0.39070313	-1.1429682	-0.091330983	-0.38136599
0.39157788	-1.1157105	-0.085324348	-0.33481012
0.39253407	-1.1271321	-0.083472465	-0.33442025
0.39343099	-1.1340754	-0.077601152	-0.3018262
0.39432791	-1.1327745	-0.071638506	-0.29703916
0.39522484	-1.1283269	-0.03489817	-0.23263589
0.39635066	-1.1096771	-0.03489817	-0.23105495
0.39725629	-1.1671008	-0.050881559	-0.25346442
0.39801028	-1.1232751	-0.050881559	-0.24727118
0.39901327	-1.1157703	-0.050881559	-0.2451962
0.39988802	-1.1233062	-0.05668883	-0.35048049
0.40091462	-1.1218007	-0.055601336	-0.34795871
0.40174443	-1.1098494	-0.058127398	-0.27199636
0.40284869	-1.102814	-0.058335811	-0.27168829
0.40374561	-1.1045555	-0.061851368	-0.31333369
0.40464876	-1.1363624	-0.066007437	-0.32074887
0.40553946	-1.1236685	-0.067721572	-0.32026355
0.40644865	-1.1196084	-0.069714554	-0.32110518
0.4075531	-1.1281508	-0.067837514	-0.32158312
0.40838291	-1.1120395	-0.069336419	-0.33251494
0.40921272	-1.2895515	-0.06593038	-0.34068108
0.41004253	-1.2460379	-0.040262353	-0.24594728
0.41125978	-1.2795674	-0.040262353	-0.242346
0.41211706	-1.1712584	-0.0595541	-0.425071
0.41300928	-1.212489	-0.063109322	-0.43959292
0.41406023	-1.1794669	-0.063938327	-0.44557895
0.41519616	-1.2424562	-0.066624734	-0.28771221
0.416751	-1.0930795	-0.068890496	-0.27441354
0.41825779	-1.2199771	-0.069847319	-0.29191117
0.41989023	-1.2124125	-0.076118669	-0.30378813
0.42131942	-1.1053969	-0.079396409	-0.29625082
0.42302946	-1.0521533	-0.071933263	-0.27510875
0.42437485	-1.0926499	-0.065822918	-0.26818166
0.42572023	-1.0920384	-0.062206492	-0.26063745
0.42744267	-1.1370518	-0.058479735	-0.25786525
0.42885947	-1.1063149	-0.053638588	-0.24360043
0.4305043	-1.1085295	-0.055788661	-0.24868328
0.4319987	-1.1411084	-0.052508608	-0.24478157
0.43356593	-1.1264355	-0.051308029	-0.24040629
0.43513793	-1.156418	-0.045907695	-0.23040939
0.43662756	-1.1663441	-0.043340801	-0.22483391
0.43917409	-1.2445588	-1.2445588	-1.2445588
0.44231332	-1.0164847	-1.0164847	-1.0164847
0.44545255	-1.0261196	-1.0261196	-1.0261196
0.44814332	-1.0760919	-1.0760919	-1.0760919


==> graphics/data/performance_tubularreactor_net=400_300_ROM.dat <==
0	-24.262552	-1.1958901	-3.9886633
0.00054270131	-24.262552	-0.66107697	-2.8998983
0.00066939464	-5.7015798	-0.051559236	-1.2057534
0.00078961736	-5.8707741	-0.051559236	-1.0100092
0.0009500109	-5.8339717	-0.051559236	-1.0198106
0.0010831335	-4.4464071	-0.039113384	-0.65801781
0.0013977867	-4.4464071	-0.04002393	-0.6930183
0.0016801679	-1.8967206	-0.034896715	-0.34100394
0.0020648659	-1.5169163	-0.025372447	-0.18797487
0.00256034	-1.5169163	-0.020424388	-0.17828246
0.0028903729	-1.9676892	-0.016166845	-0.1363588
0.0032937745	-1.9676892	-0.016103043	-0.20218628
0.0035058126	-2.7150409	-0.015192731	-0.22844988
0.0039907353	-2.7150409	-0.018919532	-0.24939252
0.0043232966	-6.0006383	-0.015648069	-0.15960402
0.0044975289	-5.8895307	-0.015648069	-0.15897033
0.0046558579	-5.9392219	-0.013642364	-0.15711752
0.0049884191	-0.61934333	-0.011598505	-0.07256871
0.0053967579	-0.31808769	-0.010588681	-0.052529712
0.0057141845	-0.40281358	-0.012353801	-0.066385089
0.0061945976	-0.40281358	-0.0078656288	-0.062032333
0.0064255113	-0.49063627	-0.00659572	-0.053828094
0.0069243895	-0.49063627	-0.0061758111	-0.054113338
0.0072877032	-0.34045972	-0.0074076165	-0.052743223
0.0076489093	-0.34045972	-0.0038575607	-0.047538938
0.0080705474	-0.84311354	-0.0081302715	-0.066408971
0.0082594635	-0.84311354	-0.0081302715	-0.070575923
0.0088930655	-0.84096069	-0.0041429507	-0.083998819
0.0091786486	-1.4836171	-0.0055527345	-0.13826648
0.0093117157	-1.4836171	-0.0043222304	-0.13386483
0.0097155836	-1.4836171	-0.0045508169	-0.13599799
0.010139501	-1.6225066	-0.0038440382	-0.089909063
0.010538102	-1.6225066	-0.005831187	-0.09719799
0.010946304	-1.6225066	-0.0053655073	-0.083724647
0.011307083	-1.9658366	-0.0039887609	-0.081991901
0.01136062	-1.9658366	-0.0039887609	-0.090484879
0.012015067	-1.7473623	-0.003067542	-0.080611305
0.012304767	-1.7473623	-0.0030056764	-0.06953132
0.012637328	-1.7473623	-0.0033806094	-0.068994981
0.01296989	-1.2829075	-0.0036624509	-0.064611138
0.013421628	-1.2829075	-0.0041462354	-0.062058131
0.013828174	-1.2829075	-0.0048772373	-0.063527531
0.014173517	-0.54750721	-0.0052067695	-0.05359601
0.014576919	-0.54750721	-0.0062892643	-0.055408896
0.014851484	-0.57562516	-0.0043018656	-0.046011612
0.015383722	-0.57562516	-0.0040516245	-0.045627301
0.01563038	-0.55401257	-0.0059176403	-0.048751444
0.015962941	-0.55401257	-0.0043404368	-0.044314423
0.016295728	-0.36590146	-0.0045227301	-0.042313045
0.01674243	-0.36590146	-0.0049696264	-0.044135379
0.017118246	-0.30170756	-0.0043452442	-0.04157754
0.01755136	-0.30170756	-0.0042967171	-0.041874846
0.017804132	-0.30170756	-0.0033817735	-0.04097386
0.018207534	-0.30229365	-0.0049640976	-0.045419783
0.018623431	-0.30229365	-0.0074548285	-0.047204311
0.018955993	-0.27908891	-0.0058179448	-0.042571748
0.019417739	-0.27908891	-0.0040637825	-0.037861828
0.019616226	-0.26113489	-0.0040637825	-0.036805873
0.020224542	-0.26113489	-0.0093266012	-0.045846882
0.02052432	-0.32972083	-0.0052881194	-0.042672003
0.020648659	-0.32972083	-0.0045506869	-0.040410744
0.021230837	-0.34076109	-0.0061056906	-0.043338073
0.021616483	-0.34076109	-0.0093314641	-0.046360332
0.021949044	-0.34076109	-0.0073852993	-0.045137258
0.022281605	-0.3047448	-0.0054061199	-0.039066003
0.022644952	-0.3047448	-0.011829393	-0.038646907
0.022946728	-0.28380768	-0.0037797433	-0.029955857
0.023451755	-0.28380768	-0.0073394553	-0.030878467
0.023745957	-0.30371547	-0.010700176	-0.033965921
0.024258559	-0.30371547	-0.010700176	-0.035118451
0.024520909	-0.30486633	-0.0093297783	-0.033789921
0.024942096	-0.30486633	-0.01200566	-0.037291787
0.025274657	-0.30486633	-0.0078636425	-0.034880933
0.025607218	-0.27952765	-0.0047859093	-0.031159428
0.025939779	-0.27952765	-0.006739883	-0.031924857
0.026272341	-0.26878156	-0.0084824834	-0.036414939
0.026843256	-0.26878156	-0.0074186394	-0.035458471
0.02708237	-0.26878156	-0.0066404406	-0.036297165
0.027485772	-0.32083025	-0.0095995473	-0.036884849
0.027875689	-0.32083025	-0.0045069577	-0.029832666
0.028267708	-0.33174207	-0.0047622401	-0.032031539
0.0286335	-0.33174207	-0.0037196491	-0.028085696
0.028932831	-0.33174207	-0.0057250787	-0.030682418
0.029265392	-0.39354367	-0.0065927984	-0.031540923
0.029597954	-0.39354367	-0.006123475	-0.030942921
0.029979047	-0.34318681	-0.0048166545	-0.030052238
0.030309584	-0.34318681	-0.0051561869	-0.030297599
0.03092452	-0.18555258	-0.0045096401	-0.025190793
0.031101054	-0.18555258	-0.0039777868	-0.02311564
0.031593321	-0.18555258	-0.0055924764	-0.024073276
0.031923572	-0.13778149	-0.0055924764	-0.023698699
0.032258444	-0.13778149	-0.0085255886	-0.02870488
0.032729994	-0.13778149	-0.0085255886	-0.024923438
0.033037854	-0.11018304	-0.0085564427	-0.025325356
0.033536797	-0.11018304	-0.005004239	-0.021819422
0.033760938	-0.29398408	-0.0035322209	-0.024519077
0.034070287	-0.29398408	-0.0087268726	-0.031791268
0.034391126	-0.29398408	-0.0051997901	-0.026097851
0.034918934	-0.48413557	-0.0076291112	-0.031376485
0.035213644	-0.48413557	-0.0076291112	-0.033111071
0.035584056	-0.48413557	-0.0066747509	-0.032255552
0.035957207	-0.28842015	-0.010017628	-0.03191663
0.036360608	-0.28842015	-0.005784674	-0.027624873
0.03676401	-0.27823783	-0.0058394346	-0.027583324
0.037167412	-0.27823783	-0.004690764	-0.025874567
0.037542828	-0.40703928	-0.0039558968	-0.026766557
0.037681198	-0.40703928	-0.00344448	-0.025695426
0.038244547	-0.40703928	-0.0039199885	-0.026384955
0.038503717	-0.26318069	-0.0039199885	-0.023414401
0.038909669	-0.26318069	-0.0035303005	-0.022551128
0.039242231	-0.26318069	-0.0035900043	-0.023464475
0.039587822	-0.20728867	-0.0031021511	-0.022665993
0.040148753	-0.20728867	-0.0036145066	-0.023244021
0.040379246	-0.18050246	-0.0040808872	-0.023854933
0.040798027	-0.18050246	-0.004610556	-0.024622355
0.041201428	-0.18050246	-0.0037738817	-0.02288775
0.041570159	-0.17788598	-0.0035624948	-0.021930743
0.041902721	-0.17788598	-0.0060536556	-0.02448781
0.042270192	-0.19238162	-0.0039130229	-0.02256885
0.042567843	-0.19238162	-0.004900246	-0.024017933
0.043215664	-0.23848595	-0.0032998409	-0.022639548
0.043362183	-0.23848595	-0.0039178351	-0.023821753
0.043621838	-0.23848595	-0.0022810285	-0.021229771
0.044161137	-0.3248275	-0.0028934885	-0.024339438
0.044428642	-0.3248275	-0.0062989699	-0.027603997
0.044895772	-0.3248275	-0.0023264459	-0.023187745
0.045228333	-0.28499643	-0.0031020417	-0.024077547
0.045560895	-0.28499643	-0.0034068452	-0.024578182
0.045906379	-0.28499643	-0.0029733365	-0.023434079
0.04644565	-0.18394928	-0.0030020228	-0.021948724
0.046728897	-0.18394928	-0.0030798902	-0.023484805
0.046997555	-0.14325839	-0.0051004588	-0.024564004
0.047491915	-0.14325839	-0.0031064051	-0.022141087
0.047888824	-0.14325839	-0.0030364566	-0.021317092
0.048221385	-0.12910031	-0.0032272747	-0.022152398
0.048524348	-0.12910031	-0.0032272747	-0.021741804
0.048886508	-0.12910031	-0.0038418485	-0.023127045
0.049219069	-0.12765593	-0.0036602816	-0.023249117
0.049672863	-0.12765593	-0.0041388123	-0.023636905
0.05001897	-0.11504947	-0.0039643217	-0.022327576
0.050479666	-0.11504947	-0.0035811866	-0.022641639
0.050779445	-0.11504947	-0.004085508	-0.022974349
0.051214436	-0.16192111	-0.0035189481	-0.023898567
0.051621647	-0.16192111	-0.003400981	-0.02281654
0.051724918	-0.1672386	-0.003400981	-0.022489602
0.05221212	-0.1672386	-0.0048625125	-0.024085682
0.052544682	-0.16013024	-0.0039819826	-0.022101327
0.052900076	-0.16013024	-0.003836756	-0.025023811
0.053309042	-0.15164931	-0.0045813251	-0.026136967
0.053686512	-0.15164931	-0.0032519205	-0.022268478
0.054110281	-0.15164931	-0.0043900496	-0.023145827
0.054540049	-0.14571088	-0.0047611	-0.023490791
0.05487261	-0.14571088	-0.0035394626	-0.020923661
0.055205172	-0.11791354	-0.0064043338	-0.021925647
0.055537733	-0.11791354	-0.0040295364	-0.019816334
0.055870294	-0.11585884	-0.0032056445	-0.018927023
0.056452281	-0.11585884	-0.0052685145	-0.019423924
0.056599114	-0.12271951	-0.0041704348	-0.01869105
0.056934093	-0.12271951	-0.0044439093	-0.01809893
0.057397754	-0.12271951	-0.0050884668	-0.017035372
0.057816244	-0.12570857	-0.0054558244	-0.017697661
0.058198223	-0.12570857	-0.0049630713	-0.016865911
0.058530784	-0.12647964	-0.0044846181	-0.017859202
0.058863346	-0.12647964	-0.0054554021	-0.019645121
0.059288699	-0.10796112	-0.004720982	-0.018092478
0.059757905	-0.10796112	-0.0044289678	-0.017891456
0.059889187	-0.1013607	-0.0041753856	-0.017106617
0.060234172	-0.1013607	-0.0056930885	-0.01830616
0.060711705	-0.089838045	-0.0048847797	-0.017180829
0.061179645	-0.089838045	-0.0047587494	-0.017975294
0.061523836	-0.089838045	-0.0039572769	-0.017280378
0.061856397	-0.071861009	-0.0041410149	-0.016761089
0.062178315	-0.071861009	-0.0041410149	-0.013470284
0.062581716	-0.061874771	-0.0051082782	-0.013867583
0.062985118	-0.061874771	-0.0030780194	-0.013642204
0.063186642	-0.060355589	-0.0046225407	-0.012633664
0.063791921	-0.060355589	-0.0037766022	-0.012349097
0.064016063	-0.059376154	-0.011314615	-0.017893835
0.064516887	-0.059376154	-0.0055646998	-0.015518386
0.064849449	-0.065800043	-0.0041233193	-0.014845144
0.065043275	-0.065800043	-0.0041233193	-0.014941546
0.065514571	-0.065800043	-0.0049584722	-0.015558541
0.065907008	-0.065040372	-0.0049825425	-0.014446566
0.066212331	-0.065040372	-0.0047652282	-0.017421151
0.066615733	-0.073132302	-0.0033097448	-0.016563666
0.067019134	-0.073132302	-0.0036960499	-0.017275944
0.067422536	-0.06601814	-0.0076598115	-0.02104665
0.067825938	-0.06601814	-0.0037298037	-0.017264252
0.068140573	-0.078133965	-0.004437635	-0.012880512
0.068507623	-0.078133965	-0.0052260261	-0.013664523
0.068840184	-0.078133965	-0.0040652386	-0.012478636
0.069173006	-0.071009776	-0.00334672	-0.011520112
0.069688899	-0.071009776	-0.00334672	-0.011631438
0.069842946	-0.071418696	-0.00334672	-0.012395557
0.070246348	-0.071418696	-0.0034430231	-0.011359359
0.070649749	-0.085471011	-0.0034430231	-0.012792862
0.071168113	-0.085471011	-0.0034430231	-0.012309251
0.071456553	-0.10194029	-0.0036738954	-0.015280699
0.071833236	-0.10194029	-0.0035756408	-0.01573267
0.072226958	-0.11297224	-0.0039339763	-0.015756355
0.072525317	-0.11297224	-0.0040652621	-0.013555663
0.073049476	-0.11074169	-0.0040652621	-0.015144632
0.073302738	-0.11074169	-0.0053869385	-0.021155454
0.073496042	-0.11074169	-0.0035917885	-0.019918867
0.074161164	-0.119891	-0.0048780672	-0.021570898
0.074416262	-0.119891	-0.0041349474	-0.014650012
0.074694512	-0.12036849	-0.0041349474	-0.014268397
0.075158848	-0.12036849	-0.0041349474	-0.014473745
0.07549141	-0.12036849	-0.0037418192	-0.013864524
0.075893971	-0.11871463	-0.00398544	-0.014235891
0.076307207	-0.11871463	-0.0043041859	-0.014220617
0.076489093	-0.10600861	-0.0034099104	-0.013477671
0.077104176	-0.10600861	-0.004049598	-0.013878081
0.07743247	-0.092858566	-0.0024712886	-0.011253044
0.077819338	-0.092858566	-0.0024712886	-0.01172113
0.0781519	-0.097118961	-0.0024712886	-0.011009334
0.078464903	-0.097118961	-0.0026372459	-0.011153296
0.078817022	-0.098627576	-0.0026372459	-0.011323822
0.079149584	-0.098627576	-0.0026372459	-0.010712959
0.079524586	-0.098627576	-0.0027728371	-0.010297411
0.079927988	-0.050826684	-0.0027728371	-0.0089146903
0.080331389	-0.050826684	-0.0027728371	-0.0084039774
0.080734791	-0.048099418	-0.0041702761	-0.0094011514
0.081138192	-0.048099418	-0.0044320421	-0.0090960944
0.081477513	-0.042770028	-0.0034412252	-0.0084464993
0.081810074	-0.042770028	-0.0032841953	-0.0078791147
0.082142635	-0.042373685	-0.0032262758	-0.0083416381
0.082594635	-0.042373685	-0.002363662	-0.0075842871
0.082919693	-0.046370817	-0.0028094199	-0.007987475
0.083155201	-0.046370817	-0.0028929992	-0.0081791546
0.083627067	-0.046370817	-0.002648592	-0.0095261441
0.083962004	-0.033891249	-0.002648592	-0.0083443583
0.084470564	-0.033891249	-0.002648592	-0.0077684345
0.084768807	-0.028322632	-0.003214083	-0.007369563
0.085135687	-0.028322632	-0.003214083	-0.0087120032
0.085575611	-0.019927038	-0.003214083	-0.0080823842
0.085800809	-0.019927038	-0.0033289762	-0.0082454594
0.086209765	-0.056245015	-0.0033289762	-0.0087192365
0.086707406	-0.056245015	-0.002143434	-0.0075896915
0.087032283	-0.03628372	-0.0019592069	-0.0067878441
0.087463615	-0.03628372	-0.001748492	-0.0068834263
0.087756799	-0.03628372	-0.001748492	-0.0083788009
0.087996021	-0.039880026	-0.0020071245	-0.0086643087
0.088461299	-0.039880026	-0.0027989673	-0.0095123147
0.088793861	-0.036939721	-0.0027114279	-0.0088136898
0.089206226	-0.036939721	-0.0039352866	-0.0093746749
0.089543824	-0.046604147	-0.0045737656	-0.010038575
0.089821665	-0.046604147	-0.0024998897	-0.0087559319
0.090416431	-0.042097992	-0.0020254883	-0.0076297867
0.090789228	-0.042097992	-0.0023868951	-0.0080225945
0.091121789	-0.042097992	-0.0026519044	-0.0087742762
0.09143477	-0.046570555	-0.0026519044	-0.0088124465
0.091786912	-0.046570555	-0.001959403	-0.008254358
0.092119473	-0.041801876	-0.0015174493	-0.0080463982
0.092452035	-0.041801876	-0.0026523123	-0.0095181981
0.092836841	-0.047363429	-0.0024106387	-0.010001011
0.093240242	-0.047363429	-0.0023363956	-0.0094685938
0.093643644	-0.046216644	-0.0032475532	-0.010373478
0.094047046	-0.046216644	-0.0022006721	-0.0086626952
0.094434946	-0.053216193	-0.0026532385	-0.011186487
0.094779964	-0.053216193	-0.0045868047	-0.013072736
0.095112525	-0.053216193	-0.0044784448	-0.012828769
0.095445086	-0.13625244	-0.0039972043	-0.014229769
0.096016263	-0.13625244	-0.0037730012	-0.015069639
0.096110209	-0.13625244	-0.0027088227	-0.011965965
0.096467455	-0.14717507	-0.0026784849	-0.013219624
0.097048696	-0.14717507	-0.0040014422	-0.015317118
0.097274259	-0.068783141	-0.0040014422	-0.011106344
0.097725018	-0.068783141	-0.0030972862	-0.010187637
0.098081062	-0.031776876	-0.0034447746	-0.0080999999
0.098484464	-0.031776876	-0.0030850647	-0.0083987287
0.098887865	-0.037894727	-0.0019631963	-0.0076247264
0.099113561	-0.037894727	-0.002742448	-0.0073378155
0.099435821	-0.031847637	-0.0020584674	-0.0061561395
0.099944024	-0.031847637	-0.0026020142	-0.0066496462
0.10019257	-0.037545736	-0.0022697443	-0.006330105
0.10076607	-0.037545736	-0.0032745349	-0.0069796741
0.10101509	-0.039383527	-0.0020859174	-0.0062855662
0.10130828	-0.039383527	-0.0029024623	-0.0073080219
0.10183497	-0.039383527	-0.0022735417	-0.0073837829
0.10211508	-0.050459364	-0.0031719165	-0.0074064236
0.10251848	-0.050459364	-0.0036255716	-0.0081458877
0.10278044	-0.043279435	-0.0020533937	-0.0071251402
0.10324329	-0.043279435	-0.0014569847	-0.0066741091
0.10372591	-0.041028848	-0.0021117153	-0.0059296828
0.10409168	-0.041028848	-0.0028843062	-0.0068959628
0.10430516	-0.041644415	-0.0028843062	-0.0070874364
0.10467139	-0.041644415	-0.0017089518	-0.0063966841
0.10512768	-0.044152608	-0.0016850884	-0.0069193253
0.10542192	-0.044152608	-0.0022701938	-0.0066344351
0.10575449	-0.044152608	-0.002878608	-0.0071733857
0.1061491	-0.20530668	-0.0016769633	-0.0092876315
0.1065525	-0.20530668	-0.0030115051	-0.010484102
0.1069559	-0.21702549	-0.0026363926	-0.011824222
0.10737302	-0.21702549	-0.0028632354	-0.011385059
0.10759524	-0.057088869	-0.0015696547	-0.0070677235
0.10808241	-0.057088869	-0.0023792215	-0.0075584142
0.10841775	-0.067183338	-0.0021136627	-0.0086660174
0.10874754	-0.067183338	-0.0023255803	-0.008711036
0.10924027	-0.056216297	-0.0023440471	-0.0088420849
0.10941266	-0.056216297	-0.0042592791	-0.01047959
0.11006279	-0.038622954	-0.0027291101	-0.0085758073
0.11034422	-0.038622954	-0.0027291101	-0.0088339822
0.11058651	-0.038622954	-0.002584444	-0.0083178439
0.11098992	-0.048301718	-0.0017216201	-0.0077495767
0.11139332	-0.080861375	-0.002584444	-0.011940849
0.11174059	-0.080861375	-0.0024163234	-0.011192669
0.11220012	-0.080861375	-0.0030714277	-0.012320668
0.11253034	-0.25381515	-0.0021012264	-0.013735547
0.11273827	-0.25381515	-0.0016679876	-0.013440098
0.11335286	-0.26276125	-0.0016331528	-0.013028849
0.11356762	-0.26276125	-0.0015560911	-0.01290959
0.11406852	-0.26276125	-0.0015949118	-0.01282547
0.11421713	-0.14315832	-0.0015949118	-0.010029259
0.11462053	-0.14315832	-0.0029055555	-0.012018961
0.1150662	-0.14315832	-0.0016891993	-0.011641028
0.11542733	-0.065865995	-0.0015789727	-0.0094130885
0.11582042	-0.082152104	-0.0015641141	-0.012162882
0.11606389	-0.082152104	-0.0019142202	-0.012625244
0.11664293	-0.065106626	-0.0023166173	-0.011668755
0.11696253	-0.054856348	-0.0017806497	-0.010213774
0.11739413	-0.054856348	-0.0038389867	-0.012464095
0.11769735	-0.046034439	-0.0034392791	-0.010884381
0.117908	-0.028314287	-0.0034392791	-0.0095790546
0.11839181	-0.036313	-0.0033134859	-0.0094729567
0.11872979	-0.036313	-0.0021931072	-0.0082957687
0.11905795	-0.036313	-0.0025280489	-0.0073685841
0.11946135	-0.041223647	-0.0016926279	-0.0077378464
0.11986475	-0.041223647	-0.0031576836	-0.0094119049
0.12026815	-0.039761417	-0.0023811116	-0.0088731827
0.12071974	-0.039761417	-0.0022895784	-0.0090682269
0.12079465	-0.017528945	-0.0022895784	-0.0067922679
0.12147836	-0.017528945	-0.0032967424	-0.0072567139
0.12171743	-0.026205328	-0.0030159924	-0.0079732555
0.12204999	-0.026205328	-0.0022119336	-0.0071892482
0.12240056	-0.024388428	-0.0021506279	-0.0068797676
0.12271511	-0.024388428	-0.0026058349	-0.0067734832
0.12322308	-0.022543503	-0.003137389	-0.0071095596
0.12358084	-0.022543503	-0.0030334893	-0.0065816049
0.12389877	-0.022543503	-0.0022928065	-0.0068609206
0.12430217	-0.028854094	-0.0022926894	-0.0071365557
0.12471048	-0.028854094	-0.003334139	-0.0072152196
0.12504304	-0.029340463	-0.0025406001	-0.0059445983
0.12547179	-0.029340463	-0.0019357702	-0.0059749072
0.12570816	-0.030631414	-0.002632654	-0.0061263119
0.12604072	-0.030631414	-0.0024161594	-0.0054625194
0.12651315	-0.031027703	-0.001523103	-0.0052283274
0.12698925	-0.031027703	-0.002284332	-0.0063519355
0.12733567	-0.031847841	-0.0027403755	-0.006412867
0.12752938	-0.031847841	-0.0025252131	-0.0057765805
0.12803609	-0.031847841	-0.0023206886	-0.0055000576
0.12833619	-0.031108168	-0.0023206886	-0.0052659784
0.12873959	-0.031108168	-0.0023371512	-0.005330086
0.12905412	-0.021441846	-0.0017609561	-0.0046187788
0.12954639	-0.021441846	-0.0025118944	-0.0050511742
0.12994979	-0.030987444	-0.0019894007	-0.0051668371
0.13019915	-0.030987444	-0.0018836705	-0.0048406003
0.13062574	-0.030119271	-0.0023499165	-0.0053398447
0.13102914	-0.030119271	-0.0025508911	-0.0054760322
0.1313617	-0.030119271	-0.0027314651	-0.005605627
0.13169427	-0.033313314	-0.0018838508	-0.0049704122
0.13209009	-0.033313314	-0.0018037034	-0.0046955186
0.13235939	-0.049981022	-0.0018382802	-0.0052770133
0.13302451	-0.049981022	-0.0019581447	-0.0057154543
0.13317701	-0.018677413	-0.0019581447	-0.0045637877
0.13358041	-0.018677413	-0.0017162735	-0.0045575255
0.13398104	-0.028450309	-0.0014594278	-0.0047699651
0.13421628	-0.028450309	-0.0016308637	-0.0048593593
0.13473833	-0.022845539	-0.0017807828	-0.0044962563
0.13501988	-0.022845539	-0.001694488	-0.0044382761
0.13535244	-0.022845539	-0.0016545797	-0.0042874444
0.135685	-0.014343808	-0.0018401364	-0.0038754341
0.13628115	-0.014343808	-0.0016040839	-0.0042079458
0.13640422	-0.017537004	-0.0017536257	-0.0041195235
0.13681746	-0.017537004	-0.0014079425	-0.0041091724
0.13721102	-0.026030582	-0.0017531375	-0.0044030248
0.13761442	-0.026030582	-0.0018684074	-0.0049022156
0.13801783	-0.026030582	-0.0016047775	-0.0051052143
0.13834601	-0.020023894	-0.0016047775	-0.0043357324
0.1387084	-0.020023894	-0.0017017228	-0.0048039194
0.13901061	-0.029296924	-0.0020765439	-0.0053617884
0.13963143	-0.029296924	-0.0021608718	-0.0056065452
0.13967574	-0.030927883	-0.0018665777	-0.0050402416
0.14034086	-0.030927883	-0.0017222199	-0.0052369015
0.14049596	-0.025849122	-0.0016238137	-0.0050390567
0.14100598	-0.025849122	-0.0023070281	-0.0048965212
0.14133854	-0.020924504	-0.0016282646	-0.0040002433
0.14164844	-0.020924504	-0.0017527798	-0.0043709961
0.14205184	-0.020924504	-0.0018346207	-0.0047263366
0.14245524	-0.02356705	-0.001401357	-0.0042162446
0.14285865	-0.02356705	-0.0021542281	-0.0046794798
0.14326205	-0.033996626	-0.001717979	-0.0049371186
0.14350818	-0.033996626	-0.001717979	-0.0050674177
0.14378603	-0.027443491	-0.0020853275	-0.0047152318
0.14438124	-0.027443491	-0.0016642818	-0.0040509025
0.14460855	-0.021957928	-0.0014765834	-0.0040610624
0.14499672	-0.021957928	-0.0016922011	-0.0039012268
0.14532928	-0.021957928	-0.0016217103	-0.0042906074
0.14566184	-0.022147487	-0.002188912	-0.0047260969
0.14625359	-0.017745313	-0.0014907977	-0.004202879
0.14648926	-0.017745313	-0.0016882504	-0.0038280882
0.14689266	-0.017745313	-0.0017151425	-0.0035503568
0.14721766	-0.015046515	-0.0017512523	-0.0035921159
0.14765721	-0.015046515	-0.0021192941	-0.0040852393
0.14798977	-0.021131831	-0.0021192941	-0.0039406841
0.14832233	-0.021131831	-0.0015502773	-0.0033143037
0.14867034	-0.021131831	-0.0012752625	-0.003245502
0.14898745	-0.023465031	-0.0012729094	-0.0033966563
0.14954366	-0.023542022	-0.0010316532	-0.0033206786
0.14971647	-0.023542022	-0.001289207	-0.0032000766
0.15011988	-0.023542022	-0.0016845121	-0.003682425
0.15052328	-0.023326012	-0.0016845121	-0.0033199235
0.15098282	-0.023326012	-0.0017618193	-0.003422563
0.15131538	-0.039043415	-0.0012429728	-0.0035028501
0.15173348	-0.039043415	-0.0014329929	-0.0041271811
0.1519805	-0.039043415	-0.001331702	-0.0044595891
0.15254029	-0.043131938	-0.0016593998	-0.0041761806
0.15283373	-0.033576387	-0.0016593998	-0.004332879
0.15297819	-0.033576387	-0.00092681575	-0.0036167812
0.15364331	-0.033576387	-0.0011516502	-0.0037559517
0.15383251	-0.027023518	-0.0020820936	-0.0039730714
0.15430843	-0.027023518	-0.0016990124	-0.0036015416
0.15464099	-0.012539545	-0.0015417351	-0.0030771142
0.1549607	-0.012539545	-0.0014158414	-0.003202213
0.15530612	-0.022297739	-0.0014158414	-0.0038402277
0.1557675	-0.022297739	-0.0018493615	-0.0036457881
0.1561238	-0.019799192	-0.0018493615	-0.0038999012
0.1565743	-0.019799192	-0.0018989141	-0.0039181034
0.15692981	-0.019799192	-0.0021007625	-0.0040706848
0.1569777	-0.020255879	-0.0011486476	-0.0034926982
0.15763404	-0.020255879	-0.0013980011	-0.0035260806
0.15796224	-0.018491252	-0.001283556	-0.0033447926
0.15829917	-0.018491252	-0.0016484474	-0.003753628
0.15859136	-0.0073698959	-0.0017409635	-0.0030722927
0.15899471	-0.0073698959	-0.0017431525	-0.0030846174
0.15941387	-0.011217611	-0.0015824659	-0.0033358308
0.15980152	-0.011217611	-0.0016628213	-0.0034285777
0.16020492	-0.011217611	-0.0014937813	-0.003487015
0.16045427	-0.01624638	-0.0014937813	-0.0032541656
0.16101172	-0.01624638	-0.0011450859	-0.0029699697
0.16129222	-0.013859557	-0.0011450859	-0.0032276696
0.16162478	-0.013859557	-0.0017909246	-0.0039932413
0.16195734	-0.010499787	-0.0015688268	-0.0036606437
0.16234522	-0.010499787	-0.0016707	-0.0038212816
0.16270395	-0.014826113	-0.0015175091	-0.0037527858
0.1631244	-0.014826113	-0.0016532795	-0.0038544822
0.16343213	-0.014826113	-0.0012145918	-0.0031715871
0.16395271	-0.010695954	-0.0013525746	-0.0032157753
0.16423893	-0.010695954	-0.0013418384	-0.0031110263
0.16461783	-0.0039238636	-0.0013418384	-0.0021778177
0.16504574	-0.0039238636	-0.0013680858	-0.0024301931
0.16528295	-0.0059185579	-0.0013680858	-0.0026437004
0.16594808	-0.0059185579	-0.0017277425	-0.002702506
0.16625594	-0.0037267169	-0.0018048373	-0.0025295944
0.16706275	-0.0037267169	-0.0014975991	-0.0026566485
0.16746615	-0.004692111	-0.0015303555	-0.003194512
0.16828657	-0.0026023222	-0.0010684249	-0.0019229555
0.16907975	-0.0035539677	-0.0010315946	-0.0021086689
0.16988656	-0.0035539677	-0.0012448142	-0.0024065554
0.17035143	-0.0034967247	-0.0013275911	-0.0023173594
0.17109676	-0.0035340667	-0.0024082085	-0.0028362276
0.17190357	-0.002762286	-0.0017833071	-0.0023767597
0.17271037	-0.0029627505	-0.001314309	-0.0022074306
0.17344873	-0.0046584789	-0.0013836409	-0.0024449033
0.17392057	-0.0030856559	-0.0010197047	-0.0019250698
0.17472738	-0.002789791	-0.0013408009	-0.0020787306
0.17553418	-0.0037067261	-0.0014884189	-0.0024874963
0.17634098	-0.0037340488	-0.00086025644	-0.0022834919
0.17674439	-0.0033586702	-0.00098253739	-0.0019495397
0.17755119	-0.0024384274	-0.00099021765	-0.0017567371
0.17841825	-0.003838661	-0.0013443769	-0.0023394877
0.1791648	-0.003838661	-0.0013169961	-0.0023464512
0.17964333	-0.0030862693	-0.00091342793	-0.0017664915
0.180375	-0.0036855424	-0.0010128739	-0.0019398186
0.18125467	-0.0027981743	-0.0013353411	-0.0020003148
0.18198861	-0.0021420425	-0.0010035041	-0.0016022395
0.18274063	-0.0064362571	-0.0010448351	-0.0025148986
0.18319881	-0.0044433858	-0.0019496738	-0.0027364368
0.18409109	-0.0049090163	-0.0019259625	-0.0030004922
0.18481242	-0.0049090163	-0.0012935091	-0.0023276916
0.18561922	-0.0041349318	-0.0015810363	-0.002350395
0.18602262	-0.0036098726	-0.0016518657	-0.0027344038
0.18687036	-0.0036098726	-0.0018060052	-0.0025176287
0.18787298	-0.0034574818	-0.0017190615	-0.0024412101
0.18844303	-0.0034574818	-0.0012992353	-0.002195364
0.18893523	-0.0036415795	-0.0018917277	-0.002624667
0.18996766	-0.0033559288	-0.0011474369	-0.0019623243
0.19100009	-0.0022027581	-0.0015319148	-0.0018369642
0.19203253	-0.002334488	-0.0010992664	-0.0016019439
0.19288045	-0.002334488	-0.0020508571	-0.0021880817
0.19368726	-0.002220739	-0.0012598778	-0.0016726804
0.19449406	-0.0029694948	-0.0010684891	-0.001781256
0.19570426	-0.0021220264	-0.0014396774	-0.0017478654
0.19651107	-0.0020191204	-0.0015343379	-0.0017601173
0.19731787	-0.00304651	-0.0023367805	-0.0026681501
0.19822712	-0.0022669686	-0.0015123765	-0.0018516237
0.19933488	-0.0024870933	-0.0013796145	-0.001852358
0.20029199	-0.002472539	-0.0013535391	-0.0018293929
0.20132442	-0.0052792489	-0.00089962409	-0.0021792979
0.20338929	-0.0022827724	-0.0022827724	-0.0022827724
0.20648659	-0.0018777266	-0.0018777266	-0.0018777266


==> graphics/data/performance_tubularreactor_net=400_300_ROM_Proj.dat <==
0	-0.045410665	-0.0067022498	-0.011049901
0.00096638926	-0.017714825	-0.0067022498	-0.0087920713
0.0016301751	-0.017755538	-0.0067022498	-0.0093785755
0.0022822452	-0.016686594	-0.0067022498	-0.0090183788
0.0028991678	-0.019485037	-0.0068123653	-0.010384409
0.0035863852	-0.019295559	-0.0022256611	-0.0075367794
0.0045098166	-0.020256466	-0.0022256611	-0.0072915641
0.0052165603	-0.018275274	-0.0022256611	-0.0066326072
0.0055425954	-0.019020282	-0.002457234	-0.0053599694
0.0064425951	-0.018125648	-0.0019211215	-0.0048507469
0.0071727705	-0.019740178	-0.0021707774	-0.0049443205
0.007936616	-0.019155086	-0.0012283368	-0.0047309669
0.0084769106	-0.018381584	-0.0011534622	-0.0036543918
0.0091289806	-0.01876914	-0.0016454004	-0.0041309342
0.0099860224	-0.01844449	-0.00091373193	-0.0036596721
0.010630282	-0.019366297	-0.0010318893	-0.0029676718
0.011274541	-0.018733278	-0.0011086565	-0.0030655638
0.012063296	-0.019847851	-0.0014121574	-0.0032549739
0.012715366	-0.01771991	-0.00091662215	-0.0028443737
0.013335842	-0.017441598	-0.001083711	-0.0028757395
0.014069347	-0.016997732	-0.0012789616	-0.003056797
0.014817969	-0.018567263	-0.0015944552	-0.0032515388
0.015649681	-0.015664696	-0.0017363392	-0.0032127639
0.016003011	-0.018258517	-0.00094550593	-0.0028987624
0.016750747	-0.018800774	-0.00094550593	-0.0030416826
0.017605891	-0.01896057	-0.00094550593	-0.0028913004
0.018361396	-0.018230932	-0.00094550593	-0.0027362386
0.018910031	-0.018703794	-0.00094559768	-0.0026150355
0.019562101	-0.01860107	-0.00094559768	-0.0025764387
0.020294175	-0.017745445	-0.00094559768	-0.0028229997
0.021164309	-0.017593889	-0.0014050923	-0.0027654056
0.021582694	-0.008468378	-0.0013246878	-0.0022573775
0.022496416	-0.012593571	-0.0014201755	-0.0027385639
0.023148487	-0.0047031536	-0.0013152085	-0.0019596618
0.023809848	-0.0091835506	-0.0012503479	-0.0022991528
0.024481861	-0.0070374844	-0.0008858909	-0.001946371
0.025126121	-0.0060855215	-0.0011757913	-0.0021088142
0.026082802	-0.0036968414	-0.0012503479	-0.0019769198
0.026455387	-0.017881676	-0.0011090681	-0.0027094573
0.027060907	-0.0038351006	-0.0011090681	-0.0018245056
0.028039012	-0.0090406261	-0.0011090681	-0.0020965356
0.028691082	-0.0099572618	-0.0011090681	-0.0023570965
0.029338853	-0.013224735	-0.0010774037	-0.0023998419
0.029958067	-0.0074673162	-0.0010774037	-0.0021119576
0.030647292	-0.0079432739	-0.0010774037	-0.0019669975
0.031625397	-0.0036521753	-0.0010774037	-0.0017905168
0.032006021	-0.0030869208	-0.001239774	-0.0016794269
0.032857235	-0.0044634527	-0.0011592082	-0.0017838321
0.033501494	-0.005375485	-0.0011330458	-0.0018044377
0.034233677	-0.0069021018	-0.0010703956	-0.0018754867
0.034885747	-0.0060077142	-0.0012473878	-0.0019574246
0.035537817	-0.0053628711	-0.0011538832	-0.0021819344
0.036400662	-0.0036939455	-0.0010955253	-0.0020042525
0.037037541	-0.0045999026	-0.00098290413	-0.0021904702
0.037494027	-0.0054500227	-0.00080421465	-0.0021078092
0.038472133	-0.0078500697	-0.00092928454	-0.002333897
0.039124203	-0.005946184	-0.00087744375	-0.0019403507
0.039776273	-0.0042180222	-0.00089566442	-0.0016757074
0.040428343	-0.0045436977	-0.0009114949	-0.0016791723
0.041080413	-0.0042409747	-0.0008233581	-0.001617679
0.042058518	-0.0031846823	-0.00096649813	-0.0015773748
0.042521128	-0.0019648786	-0.00078230885	-0.0014356124
0.043165387	-0.0026929667	-0.00084834424	-0.0016022006
0.043966711	-0.0028450512	-0.00081866044	-0.0015396739
0.044666798	-0.0018382914	-0.0008538714	-0.0013699958
0.045341864	-0.0018133913	-0.0007857756	-0.0013255582
0.045970938	-0.0023229823	-0.00077521576	-0.001429358
0.046708814	-0.0022671104	-0.00087317893	-0.0014566745
0.047484047	-0.0046560654	-0.00077475158	-0.0016238455
0.047997333	-0.0025174655	-0.00095626888	-0.001451974
0.048905253	-0.0025108829	-0.00081752343	-0.0013952046
0.049557323	-0.0026264456	-0.00093973405	-0.0014469563
0.050252242	-0.0029567996	-0.00095626888	-0.0015169233
0.050861463	-0.0029965382	-0.00094382676	-0.0014141743
0.051513533	-0.0028565246	-0.00094382676	-0.0013696931
0.052491638	-0.0029242803	-0.00091188942	-0.001338697
0.052910773	-0.0025750101	-0.001038089	-0.0014016967
0.053473539	-0.0023939839	-0.00099890796	-0.0013901384
0.054439928	-0.0019142771	-0.0010221476	-0.0013354646
0.055084188	-0.0020478341	-0.0008371066	-0.0013128787
0.055751989	-0.0020301296	-0.00070681497	-0.0013778127
0.056372707	-0.0026464448	-0.00085689695	-0.0015575896
0.057056129	-0.0029167785	-0.00069669338	-0.0015237853
0.057983356	-0.0025300505	-0.00071120343	-0.0014871657
0.058360269	-0.0025001219	-0.00084681463	-0.0013533108
0.059271875	-0.0032342788	-0.00076182079	-0.0013272744
0.059916134	-0.0027609379	-0.00081294225	-0.0013242764
0.060642514	-0.0049422194	-0.00080103327	-0.0014834397
0.061294584	-0.0024658125	-0.00091170162	-0.0013035255
0.061848913	-0.0026120778	-0.00089569142	-0.0013912743
0.062815302	-0.0025193375	-0.00075740201	-0.0013356923
0.063459562	-0.0034977558	-0.00080665321	-0.001418211
0.064012043	-0.0025230144	-0.00073492461	-0.001372433
0.064748081	-0.0031952563	-0.00073492461	-0.0013663481
0.06539234	-0.0038116553	-0.00073492461	-0.0014010123
0.066185109	-0.0022518673	-0.00066746579	-0.0012392113
0.0668294	-0.0029834196	-0.00066746579	-0.0012593348
0.067489249	-0.0027063087	-0.00066746579	-0.0012762894
0.068291508	-0.0026226527	-0.00066746579	-0.0011961686
0.06879339	-0.0031875909	-0.00075065364	-0.0013444502
0.069580027	-0.0028003434	-0.00077091294	-0.0013311596
0.070346737	-0.0024659274	-0.00067663626	-0.0012536073
0.071075635	-0.0025849592	-0.00069014683	-0.0012704964
0.071727705	-0.0022777327	-0.00067687744	-0.0012045396
0.072379775	-0.0018189766	-0.00063317668	-0.0011214063
0.073123454	-0.0022777432	-0.00068332294	-0.0011918033
0.073864074	-0.0027607146	-0.00068332294	-0.0012470433
0.074411973	-0.0022191162	-0.00067953612	-0.001180733
0.075056233	-0.002818463	-0.00063733427	-0.0012602235
0.07596616	-0.0029040099	-0.00067953612	-0.0012595171
0.076666881	-0.002080986	-0.00067953612	-0.0011718298
0.077311141	-0.0024474876	-0.00069784962	-0.0012406217
0.07792237	-0.0029015328	-0.00066352529	-0.0012196992
0.07859966	-0.0024906552	-0.0006490372	-0.0011778023
0.07936616	-0.0018394515	-0.00057782568	-0.0010655184
0.080015053	-0.0020179724	-0.00064831518	-0.0011537791
0.080854568	-0.0019827619	-0.00055586146	-0.0011148843
0.081498828	-0.0018628157	-0.00071282723	-0.0010926086
0.082143087	-0.0018628157	-0.00064569594	-0.0010227979
0.082787347	-0.0022006512	-0.00058897272	-0.0011874751
0.083464966	-0.0017131103	-0.00061799264	-0.0010668707
0.084397996	-0.0017131103	-0.00063698829	-0.0010829435
0.084769106	-0.0022098732	-0.00055415405	-0.0011798637
0.085421176	-0.00147448	-0.00075377556	-0.0010910443
0.086330774	-0.0012763065	-0.00053359396	-0.0008959798
0.087051351	-0.0017514109	-0.00058339905	-0.00098139213
0.087703421	-0.0012763065	-0.00061778	-0.0009098173
0.088263553	-0.0016499685	-0.0005831478	-0.0011048438
0.089007561	-0.0016388744	-0.00056818198	-0.0010976317
0.089874201	-0.0018834712	-0.00063007468	-0.0011368722
0.090518461	-0.0021853998	-0.00066257486	-0.0012004441
0.09116272	-0.0013821041	-0.00064311764	-0.0010325274
0.09180698	-0.001508746	-0.00068086089	-0.0010350862
0.092593853	-0.0012582705	-0.00058569986	-0.00092743267
0.093246016	-0.0012582705	-0.00061168382	-0.00095580727
0.093898086	-0.0016245924	-0.00059997599	-0.0010247772
0.094706148	-0.0013049691	-0.00064913022	-0.00097518758
0.095239392	-0.0013049691	-0.00056928755	-0.0009242415
0.095994667	-0.0020352561	-0.00061640046	-0.0010817051
0.096726763	-0.0019931688	-0.00060317758	-0.0010631068
0.097484471	-0.0017669188	-0.00057011528	-0.0010261595
0.098136542	-0.0014046679	-0.00063226985	-0.00094017703
0.098685232	-0.0010486248	-0.00063464371	-0.00086606305
0.099440682	-0.0011404449	-0.00072384897	-0.00094364952
0.1002441	-0.0012264113	-0.00061724306	-0.0008787495
0.10082661	-0.0011721998	-0.00058023368	-0.00087354877
0.10147087	-0.0014928828	-0.00052395588	-0.00090897031
0.10211513	-0.0013493251	-0.00063020998	-0.00096788189
0.10302707	-0.0010433033	-0.00064440427	-0.00090185598
0.10372578	-0.0014846323	-0.00066474194	-0.0010105659
0.10433121	-0.0013731917	-0.00061600126	-0.0009814691
0.1050143	-0.0011958363	-0.00056846066	-0.00091416004
0.10565856	-0.0011958363	-0.00068841811	-0.00098700782
0.10630282	-0.0014253679	-0.00060912547	-0.00097019959
0.10726552	-0.0011723583	-0.00057504187	-0.00090815433
0.10791347	-0.0013581666	-0.00064070466	-0.00092788033
0.10855773	-0.0013396858	-0.00064027739	-0.00095108965
0.10920199	-0.001361017	-0.00063801192	-0.00094914818
0.10984625	-0.0012628527	-0.0006377182	-0.00089733593
0.11079611	-0.0011067068	-0.00060227656	-0.00086300972
0.11117794	-0.0014090273	-0.00059151207	-0.00091823887
0.11202107	-0.0013581655	-0.0006071758	-0.00090437791
0.11255478	-0.0011301464	-0.00057576735	-0.00083111927
0.11338967	-0.0014305114	-0.0005746299	-0.00087088922
0.11411226	-0.0011121225	-0.00060266023	-0.00075454029
0.11468824	-0.0011121225	-0.00070579482	-0.00090880299
0.1154164	-0.0011318939	-0.0006244294	-0.00088864038
0.11607212	-0.0012661122	-0.0006060519	-0.0009480344
0.11672054	-0.001214133	-0.00061600783	-0.00095761952
0.11757736	-0.0011998491	-0.00056650758	-0.0008804718
0.11822162	-0.0011998491	-0.00056990684	-0.0007619459
0.11900278	-0.0011998491	-0.00058333199	-0.00072727919
0.11958945	-0.0010696059	-0.00069053241	-0.00084043083
0.1201544	-0.0010696059	-0.00058190314	-0.00077793094
0.12112079	-0.0010696059	-0.00070311834	-0.00081289509
0.12169478	-0.001080439	-0.0005800334	-0.00071705849
0.12240931	-0.001080439	-0.00059992464	-0.00072640456
0.12305357	-0.001080439	-0.00062008097	-0.00075134187
0.12369783	-0.001080439	-0.00055157691	-0.00073661408
0.12454538	-0.0010412659	-0.00059001031	-0.00077602794
0.12519745	-0.0010412659	-0.00054638699	-0.00076000385
0.12584952	-0.0011773115	-0.00054638699	-0.00076927488
0.12659699	-0.0010539015	-0.00054638699	-0.00076471474
0.12715366	-0.0011162835	-0.00054568419	-0.00071655323
0.12802409	-0.0011162835	-0.00054568419	-0.00075520388
0.12852977	-0.0011162835	-0.0005487569	-0.00076311205
0.1294359	-0.0012126031	-0.0005777972	-0.00081393037
0.13008797	-0.0011669497	-0.00052085085	-0.00071878451
0.13069125	-0.0011669497	-0.00056871639	-0.00077663148
0.13142894	-0.0011922625	-0.00051343776	-0.00081351338
0.1320732	-0.0011669497	-0.00058730316	-0.00078649535
0.13271746	-0.00095297677	-0.000572068	-0.00071617368
0.13336172	-0.00095297677	-0.00054360226	-0.00072324132
0.13400598	-0.00095297677	-0.00051616644	-0.00066460296
0.13497237	-0.00098055776	-0.00055005218	-0.00074315159
0.13561663	-0.00098055776	-0.00051778585	-0.00070204982
0.13626089	-0.00098055776	-0.00052649003	-0.00071280175
0.13693471	-0.00098055776	-0.00052649003	-0.00072658488
0.13756801	-0.0009968288	-0.00055667207	-0.00073988043
0.13851579	-0.0009968288	-0.00051628227	-0.00070938703
0.13893481	-0.0009968288	-0.00045527427	-0.00064561484
0.13980431	-0.0009968288	-0.00045527427	-0.00064425941
0.14044857	-0.0010223131	-0.00045527427	-0.00065019489
0.14117316	-0.0010223131	-0.00051660008	-0.00066895194
0.14182523	-0.0010223131	-0.00052189815	-0.0006932236
0.1424773	-0.0010223131	-0.00047425956	-0.00066145217
0.14312937	-0.00085991892	-0.00047425956	-0.00062894444
0.143992	-0.00085991892	-0.00047425956	-0.00062756281
0.14463626	-0.00085991892	-0.00047167511	-0.00066489309
0.14541162	-0.00085991892	-0.00047167511	-0.00062178526
0.14596948	-0.00080078131	-0.00046970001	-0.00063924248
0.14669426	-0.00080078131	-0.00046970001	-0.0006384947
0.14736783	-0.00080078131	-0.00046970001	-0.0006135938
0.14815016	-0.00082992502	-0.00041801347	-0.00060520053
0.14882395	-0.00082992502	-0.00039969151	-0.00055060479
0.14946821	-0.00084600704	-0.00041801347	-0.0006482581
0.15011247	-0.00084859671	-0.0004086995	-0.00065549617
0.1507957	-0.00091857863	-0.0004086995	-0.00062580763
0.15160629	-0.00091857863	-0.00039897407	-0.00064300412
0.15225836	-0.00091857863	-0.00039897407	-0.00064073767
0.15300415	-0.00091857863	-0.00035293339	-0.00058682815
0.1535625	-0.00090874222	-0.00035293339	-0.00059269986
0.15430015	-0.00090874222	-0.00035293339	-0.00060760538
0.15494441	-0.00090874222	-0.0004395742	-0.00063221974
0.15584474	-0.00090874222	-0.0004395742	-0.00062960189
0.15649681	-0.00068945145	-0.0004395742	-0.00058952774
0.15714888	-0.0007396265	-0.00037693916	-0.00059647091
0.15780095	-0.00068945145	-0.00037693916	-0.00053044348
0.15848784	-0.00068945145	-0.00037360393	-0.00056025897
0.1591321	-0.0007512013	-0.00037360393	-0.00055223628
0.16003011	-0.0007512013	-0.00037360393	-0.00053086618
0.16042062	-0.0007512013	-0.00033475947	-0.00054942802
0.16137786	-0.00063937282	-0.00033475947	-0.00052922623
0.16203127	-0.00063937282	-0.00038519143	-0.00053189756
0.16269148	-0.00063937282	-0.00038519143	-0.00054181307
0.16334355	-0.00060561294	-0.00038519143	-0.00053911844
0.16399562	-0.00064783568	-0.00037067185	-0.00055087517
0.16464769	-0.00066022996	-0.00037067185	-0.00051735122
0.16536444	-0.00066022996	-0.000411337	-0.00055104492
0.16621895	-0.00066022996	-0.000411337	-0.00054777223
0.16686321	-0.00072283584	-0.000411337	-0.00055669729
0.16750747	-0.00072283584	-0.00036627446	-0.0005616146
0.16815173	-0.00072283584	-0.00036627446	-0.00053806419
0.16888614	-0.00072283584	-0.00035853885	-0.0005356284
0.16953821	-0.00070136604	-0.00035853885	-0.0004989798
0.17040664	-0.00070136604	-0.00035853885	-0.00051712201
0.17084235	-0.00070136604	-0.00033732632	-0.00049917762
0.17169516	-0.00070136604	-0.0003716684	-0.00051722931
0.17234951	-0.00070961954	-0.00037023382	-0.00054151894
0.1731246	-0.00070961954	-0.00037023382	-0.00051382206
0.17377667	-0.00070961954	-0.00037023382	-0.00051470114
0.17442874	-0.00070961954	-0.00037388539	-0.00052473581
0.17508081	-0.00068038111	-0.00037388539	-0.0005046458
0.17588285	-0.00068038111	-0.00032634651	-0.00049876667
0.17652711	-0.00068038111	-0.0002942982	-0.00045899982
0.17725109	-0.00061600775	-0.00032634651	-0.00048214838
0.17781562	-0.00061600775	-0.00032660286	-0.0004741648
0.17866719	-0.00061600775	-0.00031667535	-0.0004688829
0.17938418	-0.00059248469	-0.0003381731	-0.00048009819
0.17997133	-0.00059014804	-0.00035009081	-0.00048710169
0.18071479	-0.00059014804	-0.0003891582	-0.00049863583
0.18135905	-0.00059014804	-0.00033759277	-0.00047180195
0.18200331	-0.0006052273	-0.00033759277	-0.00050674697
0.18290152	-0.0006052273	-0.00033151245	-0.00049877981
0.18355772	-0.0006052273	-0.00033151245	-0.00050422165
0.18420979	-0.00056227303	-0.00033151245	-0.00047784867
0.18486186	-0.00060614393	-0.00036933439	-0.00051347423
0.18551393	-0.00073825805	-0.00036933439	-0.00054204844
0.18641885	-0.00056401985	-0.00032247058	-0.00049819403
0.18683526	-0.00060828351	-0.00032247058	-0.00051061184
0.18779617	-0.00059968725	-0.00032247058	-0.00048274741
0.18817752	-0.00059968725	-0.00034119538	-0.00050944632
0.18909017	-0.00059968725	-0.00034119538	-0.00049214525
0.18975238	-0.00059120539	-0.00034119538	-0.00047601216
0.19040445	-0.00059120539	-0.00036500462	-0.00047479635
0.19105652	-0.00059120539	-0.00032105643	-0.00044435368
0.19170859	-0.00059120539	-0.00027193175	-0.00041076356
0.19236066	-0.00056841901	-0.00027445368	-0.000405077
0.19327785	-0.00056841901	-0.00028773229	-0.0004373751
0.19392211	-0.00057400572	-0.00033718455	-0.00044804414
0.19464291	-0.00060002932	-0.00033718455	-0.00046036687
0.19521219	-0.00059121774	-0.00034545143	-0.00044798858
0.19585489	-0.00060182069	-0.00035059544	-0.0004663477
0.19682128	-0.00059121774	-0.00023694937	-0.0004200498
0.19737046	-0.00060555471	-0.00027326526	-0.00043527575
0.1981098	-0.00060555471	-0.00026987627	-0.00043114529
0.19872953	-0.00060555471	-0.00027302698	-0.00041040937
0.19939832	-0.00060555471	-0.00026220115	-0.00039459674
0.2001855	-0.0005694938	-0.00026060375	-0.00040307867
0.20083757	-0.0005694938	-0.00028198765	-0.00041173393
0.20148964	-0.0005694938	-0.00031361656	-0.00043016516
0.20224687	-0.0005694938	-0.00026185186	-0.0004018919
0.20279378	-0.00060221945	-0.00028516708	-0.00041782392
0.20370648	-0.00060221945	-0.00029658452	-0.00043675483
0.20423026	-0.00060221945	-0.00023818559	-0.00039277308
0.20507603	-0.00060221945	-0.00023818559	-0.00040555892
0.2057281	-0.00056207737	-0.00023818559	-0.00041958261
0.20635202	-0.00057104083	-0.00027166096	-0.00041325535
0.20712943	-0.00056207737	-0.00023348095	-0.00038444219
0.20777369	-0.00056390488	-0.00027286763	-0.00041776658
0.20841795	-0.00057644397	-0.00027286763	-0.00042507912
0.20906221	-0.00059453608	-0.00027286763	-0.0004254235
0.20996655	-0.00058217579	-0.00029215257	-0.00043128937
0.21067286	-0.00057644397	-0.00029215257	-0.0004346281
0.21127069	-0.00061050831	-0.00028647841	-0.00044355645
0.21192276	-0.00071633822	-0.00028647841	-0.00048212586
0.21260564	-0.00061050831	-0.00028647841	-0.00046459518
0.21337348	-0.00058358845	-0.00024535065	-0.00039276713
0.21420501	-0.00058358845	-0.00024535065	-0.0003866964
0.21455755	-0.00058358845	-0.00024611725	-0.00039227449
0.21550481	-0.00058358845	-0.00024611725	-0.00040600844
0.21614907	-0.00060822164	-0.00024611725	-0.00039674623
0.21681329	-0.00060822164	-0.000260274	-0.00039820578
0.21746536	-0.00060822164	-0.00026900473	-0.00041646342
0.21811743	-0.00060822164	-0.00025112324	-0.00040975526
0.2187695	-0.00054538194	-0.00025112324	-0.00040794489
0.21957971	-0.00054538194	-0.00025112324	-0.00041644239
0.22033675	-0.00054538194	-0.00022053813	-0.00036324464
0.22105174	-0.00057691758	-0.00022053813	-0.00038111545
0.22162527	-0.00055754326	-0.00026224188	-0.000404422
0.22226953	-0.00055754326	-0.00025210343	-0.00040615456
0.22300795	-0.00055754326	-0.00025071586	-0.00039411605
0.22388018	-0.00055754326	-0.00021803709	-0.00039604209
0.22452444	-0.0005742501	-0.00021586124	-0.00038400532
0.22510956	-0.00058891443	-0.0002178452	-0.00039884082
0.22581296	-0.0005742501	-0.0002178452	-0.00038714128
0.22659434	-0.0005742501	-0.0002178452	-0.00039466089
0.22724641	-0.00057246586	-0.0002282435	-0.00038548162
0.22789848	-0.00057246586	-0.0002282435	-0.00038969715
0.22862689	-0.00057246586	-0.00021903226	-0.00040513738
0.22935638	-0.00057246586	-0.00021903226	-0.00038563271
0.23000064	-0.00054969672	-0.00021903226	-0.00037229576
0.2306449	-0.00054969672	-0.00026925292	-0.00042112943
0.23148487	-0.00057503139	-0.00026925292	-0.00041987353
0.23213694	-0.00056636452	-0.00026925292	-0.00044059119
0.23278901	-0.00056636452	-0.00021278248	-0.00042453623
0.23344108	-0.00056636452	-0.00021278248	-0.00036366559
0.23418833	-0.00056636452	-0.00024785831	-0.00038681349
0.23483259	-0.00054616246	-0.00021100819	-0.00036415729
0.23547685	-0.00054616246	-0.00024785831	-0.00040067176
0.23612111	-0.00054616246	-0.00023740698	-0.00037758162
0.23702746	-0.00054616246	-0.00023740698	-0.00037015995
0.23767953	-0.00054406804	-0.00022701435	-0.0004017833
0.2383316	-0.00054406804	-0.00022701435	-0.00038220962
0.23902028	-0.00055789464	-0.00022701435	-0.00042315131
0.23966454	-0.00054406804	-0.00023919238	-0.00039005601
0.2403088	-0.00056702137	-0.00025122565	-0.00040259969
0.24095306	-0.00056702137	-0.00025508966	-0.00038040657
0.24191799	-0.00056702137	-0.00025508966	-0.00038325327
0.24257006	-0.00056702137	-0.00025182098	-0.00037677495
0.24320796	-0.00058360708	-0.000214713	-0.00037010922
0.24385222	-0.00054248094	-0.000214713	-0.00037222752
0.24452627	-0.00054248094	-0.00024781769	-0.00037912034
0.2453795	-0.00057208985	-0.00024781769	-0.00038428798
0.2460351	-0.00059362383	-0.00024781769	-0.00041695456
0.24648248	-0.00057208985	-0.00020660692	-0.0003688746
0.24739565	-0.00057208985	-0.00021746934	-0.00040565915
0.24804667	-0.00057567785	-0.00026258168	-0.00041029465
0.24868417	-0.00057567785	-0.00022889019	-0.00037204719
0.24941679	-0.00057567785	-0.00026258168	-0.00038679268
0.25006886	-0.00057567785	-0.00023230883	-0.00039113959
0.25072093	-0.00057806259	-0.00023230883	-0.0003754027
0.25148958	-0.00057806259	-0.00027932408	-0.00040169815
0.2522276	-0.00057806259	-0.00027932408	-0.00039966447
0.25300318	-0.00059215878	-0.00027932408	-0.00041450823
0.25351612	-0.00057548943	-0.00024921343	-0.00039569112
0.25416038	-0.00057548943	-0.00024921343	-0.00040446769
0.25500692	-0.00059450799	-0.00024907513	-0.00039854863
0.25577102	-0.00057548943	-0.00023567249	-0.00037870646
0.25641528	-0.00053658157	-0.00024907513	-0.00038722767
0.2569156	-0.00055529566	-0.00026919752	-0.00037637241
0.2577038	-0.00053658157	-0.00025693384	-0.00036625246
0.25854577	-0.00053658157	-0.00028746338	-0.00038045539
0.25919784	-0.00054314261	-0.00020822028	-0.00035592189
0.25984991	-0.00052927267	-0.00022662512	-0.00037888551
0.26050198	-0.00052927267	-0.00026317236	-0.00038958787
0.26124723	-0.00052927267	-0.00022556901	-0.00038061722
0.26190833	-0.00055022881	-0.00026076377	-0.00038613027
0.26253575	-0.00055022881	-0.00019916007	-0.00036415165
0.2634363	-0.00056662059	-0.00022923603	-0.00038438205
0.26404968	-0.00052780961	-0.00027417259	-0.00038214281
0.26455387	-0.00052780961	-0.00028530634	-0.0003957789
0.26543492	-0.00052780961	-0.00024724428	-0.0003866006
0.26607918	-0.00052780961	-0.00017735063	-0.00036157567
0.26672344	-0.00055248812	-0.00018835472	-0.00037359091
0.26734872	-0.00054921208	-0.00022616772	-0.00036249651
0.26801196	-0.00054921208	-0.00017992208	-0.00034639297
0.26897889	-0.00054921208	-0.00021239782	-0.00035737671
0.2696226	-0.00053809278	-0.00026407563	-0.00038274958
0.27026686	-0.00057308848	-0.00025308459	-0.00038491234
0.27091112	-0.00055427648	-0.00019081748	-0.00035121029
0.27158717	-0.00053204081	-0.00024941678	-0.00036441636
0.27249048	-0.00054239756	-0.00020485167	-0.00034456968
0.27289131	-0.00054498587	-0.00019809887	-0.00035321301
0.27381029	-0.00052404358	-0.0002413764	-0.00036251852
0.27445455	-0.00052404358	-0.00022804509	-0.00035075758
0.27509881	-0.00055954617	-0.00018282171	-0.00034448956
0.27582563	-0.00054733588	-0.00017403514	-0.00035337641
0.2764777	-0.0005381223	-0.00027606814	-0.00040240425
0.27735372	-0.0005381223	-0.00013854683	-0.0003364224
0.27778184	-0.00055441823	-0.00024799636	-0.00039172614
0.27864224	-0.00054186594	-0.00024744924	-0.000385475
0.27941201	-0.00053825642	-0.00020568706	-0.00037067976
0.28005269	-0.00057035803	-0.00016651882	-0.0003564367
0.28057502	-0.00055084144	-0.00018181753	-0.00034517319
0.28136822	-0.00055084144	-0.00022958816	-0.00036563327
0.28218566	-0.00055084144	-0.00018475669	-0.00034704145
0.28282992	-0.00055296962	-0.00019841552	-0.00035888014
0.28332443	-0.00058097949	-0.00018881484	-0.0003275021
0.28411844	-0.00055296962	-0.00018881484	-0.00033235599
0.28490428	-0.00055296962	-0.00021104282	-0.00032660779
0.28560668	-0.00051947515	-0.00020315414	-0.00032297458
0.28625875	-0.00052346811	-0.00021104282	-0.00035786902
0.28691082	-0.00051947515	-0.0001984144	-0.00033522404
0.28766187	-0.00051983357	-0.0001984144	-0.00034824884
0.28830613	-0.00054304306	-0.0001984144	-0.00034269282
0.28895039	-0.00054304306	-0.00017278648	-0.00032788275
0.28984513	-0.00054304306	-0.00017704679	-0.00032802979
0.2904972	-0.00054304306	-0.00017363903	-0.00032232371
0.29100925	-0.00058673666	-0.00020309429	-0.00034297543
0.29180134	-0.000520093	-0.00020309429	-0.00033089545
0.29249382	-0.00052490092	-0.00017031347	-0.00030971499
0.29338853	-0.00054163596	-0.00019648999	-0.0003201139
0.29375755	-0.00054163596	-0.00018939194	-0.00032080476
0.2944266	-0.00056502592	-0.00019408244	-0.0003387128
0.29538773	-0.00054163596	-0.00018865226	-0.00031994099
0.2960398	-0.00054163596	-0.00019056406	-0.00032219425
0.2966815	-0.00053452988	-0.00015265195	-0.00030490689
0.29732576	-0.00053452988	-0.00014709897	-0.00030630819
0.29799601	-0.00053452988	-0.00018999281	-0.00033230403
0.29872287	-0.00054424813	-0.00013375336	-0.00029850105
0.29930015	-0.00056997941	-0.00018950868	-0.00033570701
0.30022493	-0.00054424813	-0.00018950868	-0.00033262652
0.30086919	-0.00055871656	-0.0002051789	-0.00035444725
0.30151345	-0.00052565151	-0.0002051789	-0.00034421339
0.30215771	-0.00058495496	-0.00019672836	-0.00033102472
0.30288654	-0.0005190025	-0.00019454633	-0.00032634613
0.30376836	-0.00052585852	-0.00019454633	-0.00032677622
0.30423695	-0.00055530114	-0.00019454633	-0.00036401272
0.30484275	-0.00055530114	-0.00019604521	-0.00034858526
0.30570114	-0.00055863059	-0.00014402883	-0.00033135852
0.30647292	-0.00055530114	-0.00021159306	-0.00035792679
0.30698966	-0.00051567589	-0.00015389643	-0.0003144907
0.30776697	-0.0005422064	-0.00017416052	-0.0003281026
0.30842913	-0.00051585375	-0.00015001689	-0.00031529722
0.30924456	-0.00051567589	-0.00015054705	-0.00031038296
0.30973327	-0.00051539774	-0.00012209591	-0.00028441742
0.31053308	-0.00051539774	-0.00013848759	-0.00029348982
0.31128431	-0.00054356093	-0.00018266798	-0.00031933581
0.31201552	-0.00051539774	-0.0001643756	-0.00030214225
0.31246586	-0.00051101453	-0.00014909666	-0.00030725069
0.31331966	-0.00053473101	-0.0002287129	-0.00034580599
0.31407651	-0.00052902355	-0.00022352571	-0.00034147597
0.31472588	-0.00053760604	-0.00018077264	-0.00032654597
0.31527587	-0.00053760604	-0.00021194359	-0.00035924711
0.31600929	-0.00053760604	-0.00017254959	-0.00033357477
0.31690604	-0.0005827414	-0.00019356004	-0.00035285467
0.31746464	-0.00062878124	-0.00016479401	-0.00036234305
0.31821018	-0.00062878124	-0.00021335378	-0.00038097362
0.31886225	-0.00062878124	-0.00017041756	-0.00035235838
0.31955272	-0.00062878124	-0.00020100898	-0.00036527619
0.32016639	-0.00059049137	-0.0001519746	-0.00034681492
0.32084124	-0.00059049137	-0.00017372596	-0.00035345345
0.32179657	-0.00059049137	-0.00016460217	-0.00035049709
0.32244864	-0.00059049137	-0.0002132069	-0.00043824162
0.32342674	-0.00063767386	-0.0002132069	-0.00043106229
0.32505692	-0.00063767386	-0.00019227843	-0.00043094567
0.32570899	-0.00069082882	-0.00021173702	-0.00044436544
0.32887099	-0.00074478338	-0.00021796889	-0.00044324023
0.33333787	-0.0005790801	-0.00017632304	-0.00037776776
0.33606322	-0.00053212867	-0.00018312441	-0.00036932723
0.34127449	-0.00051600613	-0.00018775926	-0.00034998464
0.34469901	-0.00056160475	-0.00015674511	-0.00032488297
0.3492111	-0.0005306601	-0.00016894096	-0.00031890208
0.35206623	-0.0005045683	-0.0002985259	-0.00038810656
0.35979326	-0.00053069336	-0.00030582267	-0.00040286233
0.36772987	-0.00053281909	-0.00028726176	-0.00039122698
0.37340358	-0.00051817817	-0.00029090065	-0.00038825039
0.38095757	-0.00052166727	-0.00022223974	-0.00034049258
0.38673942	-0.00050882524	-0.00026245018	-0.000365433
0.39418526	-0.00048852325	-0.00019399825	-0.00030785168
0.40212188	-0.00051893078	-0.00024216731	-0.00035449692
0.40807677	-0.00050242598	-0.0001826768	-0.00030295474
0.41534957	-0.00051391779	-0.00021018279	-0.0003286589
0.42141261	-0.00051889192	-0.00019683124	-0.00031958432
0.42857726	-0.00050101591	-0.00020611617	-0.00032135258
0.43651388	-0.0005172694	-0.00022396274	-0.00034036608
0.44274996	-0.00050366582	-0.00018586865	-0.0003059668
0.44974157	-0.00051832411	-0.00020541118	-0.00032629674
0.4560858	-0.00050190072	-0.00021878165	-0.00033137089
0.46296927	-0.00051856257	-0.00014281947	-0.00027214119
0.47090588	-0.0004908276	-0.00017824412	-0.00029578224
0.47742315	-0.00049788787	-0.00017935573	-0.00029882945
0.48413357	-0.00049550155	-0.00017665099	-0.00029585611
0.49075899	-0.00051223057	-0.00018501876	-0.00030785105
0.49736127	-0.00050339599	-0.00017463401	-0.00029649631
0.50529788	-0.00049150655	-0.00020861082	-0.00032020866
0.51209634	-0.00049004258	-0.00017347964	-0.00029156887
0.51852558	-0.00052574061	-0.00019517542	-0.00032033052
0.52543218	-0.00050212545	-0.00018579747	-0.00030544007
0.53343369	-0.00050579709	-0.00050579709	-0.00050579709


==> graphics/data/training_times_net=20_10.dat <==
998	0.1653720727777778	0.34309319166666663	0.2645843794933127	0.0969919461111111	0.22700224833333332	0.17142882993827158	0.014461462222222223	0.025571614444444443	0.019739511055812745	0.11145340833333332	0.25257386277777777	0.19116834099408433
1998	0.34606821861111114	0.7290481152777778	0.5409145842566873	0.22230842083333333	0.5024283344444445	0.382708936234568	0.016578239166666665	0.022787968611111112	0.019148016954732512	0.23888665999999997	0.5252163030555556	0.40185695318930054
3998	0.9359149616666667	1.6890944894444444	1.2754476969534463	0.6552498191666666	1.23528458	0.984353697478138	0.015700057777777776	0.022414344166666666	0.01898964099408436	0.6709498769444444	1.2576989241666665	1.0033433384722221
5998	1.760958099722222	2.6395142744444446	2.2592292270344654	1.5635834433333333	2.168065771388889	1.9269176162011314	0.01308508277777778	0.020886927777777776	0.018554453944187248	1.576668526111111	2.188952699166667	1.9454720701453185


==> graphics/data/training_times_net=400_300.dat <==
998	0.4303948252777777	0.9394237183333333	0.6727597567335393	0.21366164166666668	0.49707926194444446	0.3587877286471195	0.13937131249999998	0.29868403861111115	0.19880201012860071	0.3530329541666667	0.7957633005555556	0.5575897387757202
1998	0.8680925497222222	1.4527618444444446	1.1225407955156894	0.4572794866666667	0.8329713516666667	0.5954609582523143	0.15086557555555558	0.31439705305555554	0.20689655365997942	0.6081450622222222	1.1473684047222223	0.8023575119122937
3998	1.701896258611111	3.591167603888889	2.3866284052803506	0.8458768675	1.6299413369444444	1.2303302845100312	0.15450520527777778	0.24996909944444445	0.18139012653935196	1.0003820727777777	1.879910436388889	1.4117204110493833
5998	2.7073990219444446	5.700574224722223	4.017268437707048	1.9450337575	2.7987119991666667	2.402180293179013	0.13849954666666667	0.33551795944444446	0.2136055232008746	2.0835333041666666	3.134229958611111	2.6157858163798875


==> graphics/data/tubularreactorFOM.dat <==
0 1.16064 0.236889 1.16064 0.236889
0.03 1.16015 0.236996 1.16146 0.242678
0.06 1.15954 0.237443 1.13543 0.246284
0.09 1.15879 0.238265 1.15629 0.255297
0.12 1.1579 0.239495 1.14167 0.255948
0.15 1.15686 0.241165 1.16425 0.259556
0.18 1.15567 0.24331 1.13691 0.266992
0.21 1.15432 0.245965 1.10773 0.27283
0.24 1.15282 0.249164 1.12548 0.291058
0.27 1.15115 0.252935 1.13005 0.303123
0.3 1.14932 0.257297 1.09973 0.320229
0.33 1.14781 0.262167 1.06918 0.335335
0.36 1.14627 0.267345 1.08877 0.356503
0.39 1.14468 0.272801 1.10186 0.369544
0.42 1.14308 0.278502 1.07246 0.384928
0.45 1.14146 0.284408 1.09212 0.397501
0.48 1.13985 0.290471 1.06362 0.406625
0.51 1.13825 0.296635 1.08364 0.416685
0.54 1.13668 0.302845 1.09859 0.423682
0.57 1.13516 0.309046 1.07116 0.428421
0.6 1.13369 0.315188 1.0435 0.43495
0.63 1.13228 0.321228 1.06536 0.438372
0.66 1.13093 0.32713 1.03717 0.443558
0.69 1.12966 0.332863 1.01203 0.451616
0.72 1.12846 0.338407 1.03504 0.457352
0.75 1.12733 0.343746 1.01104 0.46357
0.78 1.12628 0.348869 1.0347 0.467329
0.81 1.1253 0.35377 1.00971 0.471464
0.84 1.12438 0.358446 1.03295 0.473346
0.87 1.12353 0.362897 1.00809 0.475773
0.9 1.12275 0.367126 1.03744 0.478144
0.93 1.12203 0.371138 1.01851 0.478311
0.96 1.12136 0.374936 1.04192 0.476233
0.99 1.12075 0.378528 1.01915 0.477053
1.02 1.12019 0.381919 0.994472 0.477018
1.05 1.11967 0.385118 1.01951 0.479101
1.08 1.11921 0.388131 0.99489 0.47903
1.11 1.11878 0.390966 1.02021 0.481032
1.14 1.1184 0.39363 1.02052 0.482216
1.17 1.11805 0.39613 0.992651 0.481755
1.2 1.11774 0.398473 1.01841 0.483116
1.23 1.11747 0.400665 0.994412 0.482012
1.26 1.11722 0.402713 1.01992 0.482818
1.29 1.11701 0.404623 0.995483 0.481279
1.32 1.11682 0.406401 1.02093 0.481846
1.35 1.11666 0.408052 1.04694 0.481673
1.38 1.11653 0.409582 1.02318 0.480361
1.41 1.11642 0.410995 0.99952 0.480074
1.44 1.11634 0.412296 1.02434 0.478656
1.47 1.11627 0.413489 1.00071 0.478384
1.5 1.11623 0.414579 0.977382 0.4788
1.53 1.11621 0.41557 1.00296 0.479605
1.56 1.11621 0.416464 0.980343 0.481113
1.59 1.11622 0.417266 1.00616 0.481713
1.62 1.11626 0.417978 0.983411 0.482792
1.65 1.11631 0.418604 1.00903 0.482654
1.68 1.11638 0.419146 0.985969 0.482913
1.71 1.11646 0.419607 1.01074 0.481974
1.74 1.11656 0.41999 0.987416 0.481653
1.77 1.11667 0.420297 0.988242 0.481174
1.8 1.1168 0.420529 1.00691 0.480047
1.83 1.11694 0.42069 1.03044 0.479969
1.86 1.1171 0.42078 1.00708 0.479333
1.89 1.11727 0.420803 1.03273 0.479508
1.92 1.11745 0.420758 1.00938 0.478984
1.95 1.11765 0.420649 1.03471 0.479259
1.98 1.11786 0.420476 1.01136 0.478718
2.01 1.11808 0.420241 1.00578 0.478922
2.04 1.11831 0.419945 0.98154 0.478356
2.07 1.11855 0.419589 1.00776 0.479337
2.1 1.11881 0.419175 0.984075 0.478583
2.13 1.11908 0.418703 1.01019 0.479457
2.16 1.11936 0.418174 0.984553 0.478609
2.19 1.11965 0.41759 1.01066 0.479419
2.22 1.11995 0.416951 0.986119 0.478395
2.25 1.12026 0.416258 1.01214 0.479072
2.28 1.12058 0.415511 1.01599 0.479063
2.31 1.12092 0.414711 1.04153 0.478897
2.34 1.12126 0.41386 1.01805 0.477751
2.37 1.12162 0.412956 0.995209 0.477543
2.4 1.12199 0.412001 1.02042 0.476313
2.43 1.12237 0.410995 0.99702 0.476204
2.46 1.12276 0.409939 1.02271 0.476804
2.49 1.12316 0.408832 1.02528 0.476798
2.52 1.12357 0.407675 1.05064 0.476788
2.55 1.12399 0.406467 1.02724 0.475667
2.58 1.12443 0.40521 1.00461 0.476823
2.61 1.12488 0.403903 1.03163 0.478684
2.64 1.12533 0.402546 1.00891 0.47976
2.67 1.1258 0.401139 1.03524 0.481433
2.7 1.12628 0.399682 1.01236 0.481957
2.73 1.12678 0.398174 1.03827 0.482886
2.76 1.12728 0.396616 1.01509 0.482513
2.79 1.1278 0.395006 1.02395 0.482676
2.82 1.12833 0.393345 1.00039 0.481962
2.85 1.12887 0.391633 1.02582 0.481757
2.88 1.12943 0.389867 1.00155 0.479002
2.91 1.13 0.388049 0.978086 0.478779
2.94 1.13058 0.386177 1.00718 0.480082
2.97 1.13117 0.384251 0.983015 0.479786
3 1.13179 0.38227 1.00928 0.481207
3.03 1.13241 0.380232 0.984434 0.48087
3.06 1.13305 0.378137 1.01064 0.482041
3.09 1.13371 0.375985 0.985724 0.481201
3.12 1.13438 0.373773 1.01176 0.481868
3.15 1.13507 0.371501 0.983978 0.480738
3.18 1.13577 0.369167 1.01081 0.481233
3.21 1.13649 0.36677 0.987016 0.479798
3.24 1.13723 0.364309 1.01289 0.480138
3.27 1.13799 0.361783 0.988664 0.478624
3.3 1.13876 0.359189 1.01449 0.479033
3.33 1.13955 0.356526 1.03067 0.478773
3.36 1.14037 0.353792 1.00625 0.47744
3.39 1.1412 0.350986 0.983378 0.478111
3.42 1.14206 0.348105 1.00897 0.478003
3.45 1.14293 0.345149 0.986018 0.478724
3.48 1.14383 0.342114 1.01147 0.478558
3.51 1.14475 0.338999 0.988439 0.479147
3.54 1.1457 0.335801 0.992795 0.479482
3.57 1.14667 0.332519 1.01864 0.48008
3.6 1.14766 0.329151 0.994762 0.478402
3.63 1.14867 0.325694 1.02043 0.478787
3.66 1.14972 0.322147 1.04564 0.47854
3.69 1.15079 0.318506 1.02207 0.477309
3.72 1.15188 0.314772 0.998601 0.477173
3.75 1.153 0.31094 1.02463 0.477732
3.78 1.15415 0.307011 1.00078 0.475901
3.81 1.15533 0.302982 0.97767 0.476536
3.84 1.15653 0.298852 0.986925 0.478066
3.87 1.15776 0.29462 1.01326 0.479812
3.9 1.15902 0.290286 1.00924 0.480728
3.93 1.1603 0.285849 1.03476 0.480721
3.96 1.16161 0.281311 1.01082 0.479559
3.99 1.16294 0.276672 0.987928 0.480262
4.02 1.1643 0.271934 1.01342 0.479887
4.05 1.16568 0.2671 0.990277 0.480322
4.08 1.16708 0.262173 1.0139 0.479842
4.11 1.16849 0.257159 0.990699 0.480256
4.14 1.16992 0.252064 1.01369 0.479717
4.17 1.17136 0.246894 0.990438 0.480052
4.2 1.1728 0.241659 1.01512 0.479357
4.23 1.17424 0.236369 0.991757 0.479518
4.26 1.17568 0.231036 1.03127 0.479856
4.29 1.17711 0.225674 1.00741 0.478611
4.32 1.17853 0.220297 1.03255 0.478101
4.35 1.17991 0.214921 1.00504 0.47509
4.38 1.18127 0.209566 0.981505 0.474995
4.41 1.18258 0.20425 1.00586 0.475529
4.44 1.18385 0.198994 0.98312 0.477091
4.47 1.18507 0.193817 1.0089 0.477976
4.5 1.18621 0.188741 0.986155 0.479601
4.53 1.18729 0.183786 1.01186 0.480093
4.56 1.18829 0.178973 0.988918 0.481061
4.59 1.18921 0.17432 1.00953 0.480934
4.62 1.19003 0.169846 0.993404 0.481492
4.65 1.19076 0.165565 1.01924 0.481855
4.68 1.19139 0.161492 0.995249 0.479877
4.71 1.19193 0.157637 1.02076 0.480004
4.74 1.19236 0.154009 1.04583 0.47951
4.77 1.19269 0.150614 1.02214 0.478056
4.8 1.19292 0.147455 0.998553 0.477734
4.83 1.19306 0.144535 1.02409 0.478149
4.86 1.1931 0.141852 0.999729 0.476298
4.89 1.19305 0.139404 0.976604 0.476899
4.92 1.19292 0.137185 0.996517 0.478071
4.95 1.19271 0.135192 1.02309 0.480042
4.98 1.19242 0.133416 1.00059 0.481292
5.01 1.19207 0.131852 1.02722 0.482908
5.04 1.19165 0.13049 1.00446 0.483419
5.07 1.19118 0.129323 1.00549 0.483933
5.1 1.19065 0.128343 1.01687 0.483766
5.13 1.19008 0.127542 0.99338 0.482922
5.16 1.18946 0.126912 1.00529 0.481429
5.19 1.18881 0.126446 0.981326 0.479999
5.22 1.18812 0.126135 1.00742 0.480198
5.25 1.1874 0.125974 0.983559 0.478855
5.28 1.18666 0.125956 1.00985 0.479336
5.31 1.18589 0.126075 0.986024 0.478156
5.34 1.18511 0.126325 1.01197 0.478791
5.37 1.18431 0.126702 0.988122 0.477593
5.4 1.18349 0.127201 1.01396 0.478248
5.43 1.18267 0.127818 1.02546 0.477874
5.46 1.18183 0.128549 1.00246 0.478237
5.49 1.18098 0.12939 0.974704 0.478425
5.52 1.18013 0.130339 0.993721 0.479236
5.55 1.17927 0.131392 1.02044 0.480732
5.58 1.17841 0.132546 0.997759 0.48144
5.61 1.17754 0.1338 0.987875 0.481975
5.64 1.17668 0.135152 1.01381 0.482341
5.67 1.17581 0.136599 0.98981 0.480414
5.7 1.17494 0.138139 1.01546 0.480134
5.73 1.17406 0.139772 1.04035 0.47916
5.76 1.17319 0.141495 1.01661 0.477327
5.79 1.17232 0.143306 0.993048 0.476567
5.82 1.17146 0.145206 1.00534 0.475626
5.85 1.17059 0.147191 0.980856 0.475102
5.88 1.16972 0.149262 1.00732 0.476359
5.91 1.16886 0.151416 0.983945 0.476108
5.94 1.16799 0.153652 1.01039 0.477593
5.97 1.16713 0.15597 0.986963 0.477258
6 1.16627 0.158367 1.01328 0.47858
6.03 1.16542 0.160843 1.02047 0.478941
6.06 1.16456 0.163396 1.01061 0.478917
6.09 1.16371 0.166024 1.03591 0.478237
6.12 1.16286 0.168727 1.01218 0.476607
6.15 1.16201 0.171502 1.03823 0.4758
6.18 1.16117 0.174347 1.00695 0.472661
6.21 1.16032 0.177262 1.03237 0.472859
6.24 1.15948 0.180243 1.04416 0.47261
6.27 1.15864 0.18329 0.996538 0.472346
6.3 1.15781 0.186399 0.999242 0.473845
6.33 1.15697 0.189569 1.02945 0.475953
6.36 1.15614 0.192798 1.03589 0.476741
6.39 1.15532 0.196083 1.01336 0.477111
6.42 1.15449 0.199422 1.03876 0.475653
6.45 1.15367 0.202811 0.992548 0.476279
6.48 1.15285 0.206249 1.02666 0.478529
6.51 1.15203 0.209733 1.05178 0.47958
6.54 1.15122 0.213259 1.02839 0.47936
6.57 1.15041 0.216825 1.00491 0.480121
6.6 1.14961 0.220428 1.02917 0.479416
6.63 1.14881 0.224064 1.00551 0.479728
6.66 1.14801 0.22773 1.03078 0.480531
6.69 1.14722 0.231424 0.997119 0.479296
6.72 1.14643 0.235141 1.02222 0.478858
6.75 1.14565 0.238879 0.998636 0.479401
6.78 1.14487 0.242634 1.0223 0.478862
6.81 1.1441 0.246403 0.998743 0.47943
6.84 1.14334 0.250182 1.00025 0.479889
6.87 1.14259 0.253968 1.04111 0.480479
6.9 1.14184 0.257757 1.01756 0.480452
6.93 1.14109 0.261547 0.988174 0.480125
6.96 1.14036 0.265333 1.01158 0.480403
6.99 1.13963 0.269112 0.988428 0.481515
7.02 1.13892 0.272881 1.01362 0.481569
7.05 1.13821 0.276636 0.992126 0.482324
7.08 1.13751 0.280375 1.01704 0.481708
7.11 1.13682 0.284094 0.993329 0.481812
7.14 1.13614 0.28779 1.03467 0.481869
7.17 1.13548 0.29146 1.01097 0.481384
7.2 1.13482 0.2951 1.0363 0.481617
7.23 1.13418 0.298709 1.01259 0.480965
7.26 1.13354 0.302283 1.03787 0.48111
7.29 1.13292 0.305819 1.0142 0.480338
7.32 1.13231 0.309315 1.03761 0.480377
7.35 1.13172 0.312768 1.014 0.47964
7.38 1.13113 0.316176 1.02918 0.479733
7.41 1.13056 0.319536 1.02146 0.479505
7.44 1.13001 0.322847 0.998624 0.480088
7.47 1.12946 0.326106 0.975259 0.480239
7.5 1.12894 0.329311 1.00283 0.481692
7.53 1.12842 0.33246 0.979374 0.481449
7.56 1.12792 0.335552 1.00579 0.482479
7.59 1.12744 0.338584 0.982152 0.481577
7.62 1.12697 0.341556 1.00821 0.482
7.65 1.12651 0.344466 0.98433 0.480491
7.68 1.12607 0.347312 1.01017 0.480561
7.71 1.12565 0.350093 1.01228 0.479477
7.74 1.12524 0.352809 0.988863 0.478974
7.77 1.12485 0.355458 1.01291 0.479823
7.8 1.12447 0.358039 0.990396 0.480317
7.83 1.12411 0.360551 0.980063 0.481106
7.86 1.12376 0.362995 1.00658 0.481649
7.89 1.12343 0.365368 0.982914 0.480214
7.92 1.12312 0.367671 1.00891 0.480072
7.95 1.12282 0.369904 0.992755 0.478893
7.98 1.12253 0.372065 1.01683 0.47652
8.01 1.12226 0.374155 0.993163 0.475271
8.04 1.12201 0.376173 0.973248 0.475691
8.07 1.12177 0.37812 0.998511 0.47567
8.1 1.12155 0.379995 0.975987 0.476573
8.13 1.12134 0.381798 1.00092 0.476917
8.16 1.12115 0.38353 0.978466 0.477877
8.19 1.12097 0.38519 1.00223 0.47796
8.22 1.12081 0.386779 0.979706 0.478544
8.25 1.12067 0.388297 1.00526 0.478137
8.28 1.12053 0.389744 0.982533 0.478295
8.31 1.12042 0.391121 0.985535 0.478269
8.34 1.12031 0.392428 1.0161 0.47852
8.37 1.12023 0.393665 1.01678 0.478037
8.4 1.12015 0.394833 1.02752 0.477069
8.43 1.12009 0.395933 1.00501 0.476951
8.46 1.12004 0.396965 0.98164 0.476499
8.49 1.12001 0.397929 1.01003 0.477785
8.52 1.11999 0.398826 0.986442 0.477359
8.55 1.11999 0.399656 1.01266 0.478723
8.58 1.12 0.400421 1.02089 0.479162
8.61 1.12002 0.401121 0.998328 0.479199
8.64 1.12005 0.401756 1.02352 0.477872
8.67 1.1201 0.402327 1.00003 0.477495
8.7 1.12016 0.402835 1.02608 0.478729
8.73 1.12024 0.40328 1.00318 0.479327
8.76 1.12032 0.403663 1.02926 0.480613
8.79 1.12042 0.403985 1.0063 0.481095
8.82 1.12053 0.404245 1.03221 0.482058
8.85 1.12066 0.404446 1.00909 0.481913
8.88 1.12079 0.404587 1.03188 0.482176
8.91 1.12094 0.404669 1.00863 0.481559
8.94 1.1211 0.404692 1.0342 0.481484
8.97 1.12127 0.404658 1.01079 0.480482
9 1.12145 0.404567 1.02164 0.480222
9.03 1.12165 0.404418 0.998016 0.479215
9.06 1.12185 0.404213 1.02346 0.478851
9.09 1.12207 0.403953 1.0479 0.477884
9.12 1.1223 0.403637 1.02422 0.475971
9.15 1.12254 0.403267 1.00136 0.476286
9.18 1.1228 0.402842 1.02943 0.47733
9.21 1.12306 0.402363 1.00651 0.477774
9.24 1.12334 0.401831 1.03156 0.478967
9.27 1.12362 0.401245 1.00863 0.479329
9.3 1.12392 0.400606 1.03131 0.480181
9.33 1.12423 0.399914 1.00829 0.480171
9.36 1.12455 0.39917 1.0342 0.480616
9.39 1.12489 0.398374 1.01095 0.480021
9.42 1.12523 0.397525 1.03619 0.480063
9.45 1.12559 0.396625 1.01282 0.4792
9.48 1.12596 0.395672 0.995628 0.479132
9.51 1.12633 0.394668 1.02189 0.479172
9.54 1.12673 0.393612 0.997832 0.476917
9.57 1.12713 0.392504 0.974557 0.477005
9.6 1.12754 0.391344 1.00246 0.478512
9.63 1.12797 0.390133 0.979121 0.47859
9.66 1.12841 0.388868 1.00566 0.4802
9.69 1.12886 0.387552 0.982256 0.480084
9.72 1.12933 0.386182 1.00865 0.481338
9.75 1.1298 0.38476 0.981617 0.480787
9.78 1.13029 0.383284 1.00813 0.481623
9.81 1.1308 0.381755 0.984574 0.480509
9.84 1.13131 0.380171 1.01069 0.480945
9.87 1.13184 0.378532 0.986874 0.479497
9.9 1.13239 0.376838 1.01286 0.479827
9.93 1.13295 0.375087 0.996223 0.479349
9.96 1.13352 0.37328 1.02128 0.47765
9.99 1.13411 0.371415 0.997782 0.477054
10.02 1.13471 0.369492 0.976029 0.478124
10.05 1.13533 0.367509 1.002 0.478569
10.08 1.13596 0.365466 0.979736 0.479771
10.11 1.13661 0.363362 1.00568 0.480125
10.14 1.13728 0.361195 0.983109 0.481012
10.17 1.13796 0.358965 1.00888 0.480778
10.2 1.13866 0.35667 0.985987 0.481059
10.23 1.13938 0.354309 1.0095 0.480337
10.26 1.14012 0.35188 0.986497 0.480374
10.29 1.14087 0.349382 1.00469 0.479774
10.32 1.14165 0.346814 1.0303 0.480163
10.35 1.14244 0.344174 1.00725 0.479827
10.38 1.14326 0.34146 1.03224 0.48021
10.41 1.14409 0.338672 1.00917 0.479848
10.44 1.14495 0.335806 1.02746 0.480179
10.47 1.14583 0.332862 1.00458 0.480168
10.5 1.14673 0.329838 0.981137 0.479579
10.53 1.14765 0.326731 1.0075 0.480455
10.56 1.14859 0.323541 0.983889 0.479561
10.59 1.14956 0.320266 1.01005 0.480256
10.62 1.15056 0.316903 0.98296 0.479311
10.65 1.15157 0.313452 1.00923 0.48
10.68 1.15261 0.30991 0.985551 0.478862
10.71 1.15368 0.306277 1.01156 0.47941
10.74 1.15477 0.302552 0.987598 0.478112
10.77 1.15589 0.298732 1.01352 0.478644
10.8 1.15703 0.294818 0.998316 0.478414
10.83 1.15819 0.290809 1.01931 0.476943
10.86 1.15938 0.286705 0.995922 0.476713
10.89 1.1606 0.282507 1.02187 0.477119
10.92 1.16183 0.278215 0.998033 0.475336
10.95 1.16309 0.273831 0.991643 0.475983
10.98 1.16437 0.269356 0.968897 0.477272
11.01 1.16566 0.264795 0.998971 0.479807
11.04 1.16697 0.26015 0.975107 0.480882
11.07 1.1683 0.255427 1.00208 0.483084
11.1 1.16964 0.250631 0.978949 0.483314
11.13 1.17098 0.24577 1.00552 0.484462
11.16 1.17233 0.240851 0.981642 0.483441
11.19 1.17368 0.235884 1.00779 0.483576
11.22 1.17502 0.230879 0.977469 0.482242
11.25 1.17635 0.22585 1.00273 0.481134
11.28 1.17766 0.220809 0.979699 0.480695
11.31 1.17896 0.21577 1.0048 0.479544
11.34 1.18022 0.21075 0.981718 0.479211
11.37 1.18144 0.205765 1.0013 0.478372
11.4 1.18263 0.200833 1.02197 0.478455
11.43 1.18376 0.195972 0.999037 0.478219
11.46 1.18484 0.1912 0.973498 0.477713
11.49 1.18585 0.186534 1.0007 0.478568
11.52 1.1868 0.181993 0.977275 0.477948
11.55 1.18767 0.177593 1.00415 0.478686
11.58 1.18846 0.17335 0.980602 0.477745
11.61 1.18916 0.169279 1.00683 0.478242
11.64 1.18978 0.165391 0.983104 0.477022
11.67 1.19031 0.161697 1.00916 0.477428
11.7 1.19075 0.158207 1.01588 0.477166
11.73 1.1911 0.154926 1.01142 0.476793
11.76 1.19135 0.151858 1.0108 0.476959
11.79 1.19152 0.149007 0.987116 0.475935
11.82 1.19161 0.146373 1.01322 0.476816
11.85 1.19161 0.143956 0.981855 0.476544
11.88 1.19153 0.141751 1.00765 0.476864
11.91 1.19138 0.139756 0.98492 0.47799
11.94 1.19115 0.137967 1.0106 0.478224
11.97 1.19086 0.136376 0.987734 0.47917
12 1.19051 0.134979 1.00185 0.479513
12.03 1.1901 0.133769 0.977635 0.479752
12.06 1.18964 0.132738 1.0046 0.481256
12.09 1.18914 0.13188 0.981204 0.480974
12.12 1.18859 0.131189 1.01235 0.482001
12.15 1.188 0.130657 0.992516 0.481631
12.18 1.18738 0.130279 1.01821 0.481791
12.21 1.18672 0.130047 1.04338 0.481181
12.24 1.18604 0.129957 1.01969 0.479491
12.27 1.18534 0.130002 0.996053 0.478769
12.3 1.18461 0.130178 1.01999 0.477137
12.33 1.18386 0.130479 0.996392 0.476723
12.36 1.1831 0.130902 1.02192 0.477061
12.39 1.18232 0.131442 0.991509 0.475807
12.42 1.18154 0.132095 1.01964 0.476823
12.45 1.18074 0.132859 0.995652 0.47566
12.48 1.17993 0.133728 1.02157 0.47673
12.51 1.17912 0.134702 1.04679 0.477198
12.54 1.1783 0.135777 1.02356 0.476608
12.57 1.17747 0.136951 1.00038 0.476997
12.6 1.17664 0.138221 1.02629 0.477948
12.63 1.17581 0.139585 1.0026 0.476267
12.66 1.17497 0.141042 0.97957 0.47701
12.69 1.17414 0.14259 1.00254 0.478152
12.72 1.1733 0.144227 0.989622 0.480036
12.75 1.17246 0.145951 1.01583 0.481699
12.78 1.17163 0.147762 0.987568 0.481434
12.81 1.17079 0.149656 1.01539 0.482734
12.84 1.16995 0.151634 0.991632 0.481559
12.87 1.16912 0.153694 1.01737 0.48208
12.9 1.16828 0.155834 1.01801 0.481959
12.93 1.16745 0.158053 0.987466 0.480592
12.96 1.16661 0.16035 1.00819 0.48006
12.99 1.16578 0.162723 1.00788 0.480535
13.02 1.16495 0.16517 1.03339 0.481139
13.05 1.16413 0.167691 1.01001 0.480977
13.08 1.1633 0.170284 1.03513 0.481552
13.11 1.16248 0.172946 1.01171 0.481218
13.14 1.16166 0.175677 1.02474 0.481532
13.17 1.16084 0.178474 1.00091 0.480711
13.2 1.16002 0.181336 0.979328 0.481437
13.23 1.1592 0.184261 1.00483 0.481186
13.26 1.15839 0.187247 0.981815 0.481539
13.29 1.15758 0.190291 1.00722 0.480943
13.32 1.15677 0.193392 0.984048 0.480961
13.35 1.15597 0.196546 1.00886 0.480014
13.38 1.15517 0.199753 0.985574 0.479781
13.41 1.15437 0.203008 0.986136 0.479478
13.44 1.15357 0.206311 1.00862 0.478456
13.47 1.15278 0.209657 0.985402 0.478372
13.5 1.15199 0.213044 1.01056 0.477502
13.53 1.1512 0.21647 0.987355 0.477547
13.56 1.15042 0.219932 1.02777 0.477874
13.59 1.14964 0.223426 1.00407 0.476814
13.62 1.14886 0.22695 1.00289 0.477612
13.65 1.14809 0.2305 1.02926 0.478553
13.68 1.14733 0.234074 1.00628 0.478754
13.71 1.14657 0.237668 1.0335 0.479483
13.74 1.14582 0.241279 1.01037 0.479355
13.77 1.14507 0.244904 1.03375 0.479859
13.8 1.14433 0.24854 1.01053 0.479559
13.83 1.14359 0.252183 1.03556 0.4799
13.86 1.14286 0.25583 1.01223 0.479332
13.89 1.14214 0.259479 1.00432 0.47949
13.92 1.14143 0.263125 0.981481 0.479009
13.95 1.14072 0.266765 1.0071 0.478804
13.98 1.14002 0.270397 0.985118 0.479328
14.01 1.13933 0.274018 1.01064 0.478911
14.04 1.13865 0.277623 0.987576 0.479295
14.07 1.13798 0.281211 1.01254 0.478759
14.1 1.13732 0.284777 0.989385 0.479052
14.13 1.13667 0.28832 1.02056 0.479689
14.16 1.13603 0.291836 1.0199 0.479194
14.19 1.1354 0.295323 1.00896 0.478709
14.22 1.13479 0.298778 1.03419 0.478079
14.25 1.13418 0.302198 1.01937 0.476028
14.28 1.13359 0.30558 1.04443 0.474724
14.31 1.133 0.308923 1.02067 0.472684
14.34 1.13243 0.312224 1.0459 0.471985
14.37 1.13188 0.31548 1.0238 0.470565
14.4 1.13133 0.31869 1.04955 0.470296
14.43 1.1308 0.321852 1.02681 0.469043
14.46 1.13028 0.324963 1.05285 0.468956
14.49 1.12978 0.328021 1.03029 0.467605
14.52 1.12929 0.331026 1.05669 0.467313
14.55 1.12882 0.333975 1.03452 0.465466
14.58 1.12835 0.336866 1.06123 0.464602
14.61 1.12791 0.339699 1.03941 0.461902
14.64 1.12747 0.342472 1.0663 0.460177
14.67 1.12706 0.345184 1.04469 0.458975
14.7 1.12665 0.347833 1.02286 0.459119
14.73 1.12627 0.350419 1.03635 0.45838
14.76 1.12589 0.35294 1.04591 0.459353
14.79 1.12553 0.355396 1.02368 0.45984
14.82 1.12519 0.357786 1.04994 0.458388
14.85 1.12486 0.36011 1.02688 0.458596
14.88 1.12455 0.362367 1.05221 0.459948
14.91 1.12425 0.364555 1.03676 0.459334
14.94 1.12397 0.366676 1.06224 0.459589
14.97 1.1237 0.368729 1.03341 0.45559
15 1.12345 0.370712 1.0087 0.456749
15.03 1.12321 0.372627 1.04066 0.460717
15.06 1.12299 0.374473 1.06471 0.463433
15.09 1.12278 0.37625 1.04018 0.464697
15.12 1.12259 0.377958 1.0168 0.467281
15.15 1.12241 0.379596 1.04103 0.467842
15.18 1.12225 0.381166 1.01639 0.469563
15.21 1.1221 0.382668 1.04067 0.471832
15.24 1.12196 0.384101 1.06587 0.472752
15.27 1.12184 0.385465 1.04105 0.471835
15.3 1.12174 0.386762 1.01699 0.473786
15.33 1.12165 0.387991 1.04206 0.476434
15.36 1.12157 0.389153 1.01814 0.477925
15.39 1.1215 0.390248 1.04508 0.479903
15.42 1.12145 0.391277 1.02119 0.48046
15.45 1.12142 0.39224 1.03256 0.481564
15.48 1.12139 0.393137 1.00838 0.481191
15.51 1.12139 0.39397 1.0337 0.48248
15.54 1.12139 0.394738 1.01001 0.482675
15.57 1.12141 0.395442 1.03551 0.48341
15.6 1.12144 0.396082 1.01176 0.48309
15.63 1.12148 0.39666 0.995092 0.483068
15.66 1.12154 0.397175 1.01984 0.481563
15.69 1.1216 0.397629 0.995918 0.480928
15.72 1.12169 0.398021 1.02123 0.4808
15.75 1.12178 0.398353 0.996858 0.478448
15.78 1.12189 0.398624 1.02206 0.478488
15.81 1.122 0.398836 1.04312 0.47806
15.84 1.12213 0.398989 1.01946 0.477155
15.87 1.12228 0.399084 1.01746 0.477355
15.9 1.12243 0.39912 1.043 0.477878
15.93 1.1226 0.399099 1.01972 0.477479
15.96 1.12278 0.399021 1.00321 0.478057
15.99 1.12297 0.398886 1.029 0.47872
16.02 1.12317 0.398695 1.00494 0.476678
16.05 1.12338 0.398448 0.977996 0.477476
16.08 1.12361 0.398146 0.991236 0.479098
16.11 1.12385 0.39779 1.01554 0.480779
16.14 1.1241 0.397378 0.993382 0.48277
16.17 1.12436 0.396913 1.01179 0.484879
16.2 1.12463 0.396394 0.98887 0.485686
16.23 1.12491 0.395821 1.01341 0.48715
16.26 1.12521 0.395194 0.990906 0.48748
16.29 1.12552 0.394515 1.01816 0.487525
16.32 1.12584 0.393783 0.995096 0.486428
16.35 1.12617 0.392998 1.02103 0.485364
16.38 1.12651 0.39216 0.997606 0.483316
16.41 1.12686 0.391269 1.02314 0.481634
16.44 1.12723 0.390326 0.999561 0.479278
16.47 1.12761 0.389331 1.02405 0.477638
16.5 1.128 0.388283 1.00054 0.475635
16.53 1.1284 0.387182 1.02029 0.474544
16.56 1.12882 0.386028 0.997159 0.473477
16.59 1.12924 0.384822 0.967115 0.472655
16.62 1.12968 0.383562 0.993117 0.472477
16.65 1.13013 0.382249 0.970929 0.473071
16.68 1.1306 0.380882 0.996995 0.473168
16.71 1.13108 0.379461 0.974729 0.473913
16.74 1.13157 0.377986 1.0007 0.47392
16.77 1.13208 0.376455 0.978123 0.47449
16.8 1.13259 0.374869 1.0038 0.474234
16.83 1.13313 0.373227 0.981057 0.474623
16.86 1.13367 0.371528 1.00521 0.47507
16.89 1.13424 0.369772 0.982522 0.475509
16.92 1.13481 0.367957 1.00823 0.475153
16.95 1.13541 0.366084 0.985397 0.475588
16.98 1.13601 0.36415 0.996585 0.475728
17.01 1.13664 0.362156 1.02238 0.476041
17.04 1.13728 0.3601 0.999803 0.476721
17.07 1.13793 0.357982 1.00775 0.477806
17.1 1.1386 0.355799 1.02364 0.478689
17.13 1.13929 0.353551 0.979071 0.478951
17.16 1.14 0.351237 1.00619 0.480329
17.19 1.14073 0.348855 0.98284 0.479813
17.22 1.14147 0.346404 1.00961 0.480697
17.25 1.14224 0.343883 0.98599 0.479607
17.28 1.14302 0.34129 1.01199 0.480142
17.31 1.14382 0.338623 0.988053 0.478758
17.34 1.14465 0.335882 1.01388 0.47921
17.37 1.14549 0.333064 1.031 0.478979
17.4 1.14636 0.330168 0.994387 0.478009
17.43 1.14724 0.327192 0.971429 0.478363
17.46 1.14815 0.324135 0.997491 0.47904
17.49 1.14909 0.320995 0.978701 0.480361
17.52 1.15004 0.317771 1.00086 0.480808
17.55 1.15102 0.314461 0.981589 0.481842
17.58 1.15202 0.311063 1.00566 0.48163
17.61 1.15305 0.307576 0.982726 0.481864
17.64 1.1541 0.304 1.00701 0.481013
17.67 1.15517 0.300333 0.983857 0.480753
17.7 1.15627 0.296574 1.00349 0.479765
17.73 1.15739 0.292722 1.01708 0.479655
17.76 1.15854 0.288779 0.993488 0.478734
17.79 1.15971 0.284743 0.980658 0.479297
17.82 1.1609 0.280615 1.00682 0.4798
17.85 1.16211 0.276397 0.976943 0.479021
17.88 1.16334 0.27209 1.00026 0.478717
17.91 1.1646 0.267696 0.977885 0.479007
17.94 1.16586 0.263219 1.0035 0.478414
17.97 1.16715 0.258663 0.980833 0.478447
18 1.16844 0.254032 1.00631 0.477637
18.03 1.16975 0.249333 0.983212 0.477564
18.06 1.17106 0.244572 1.00849 0.476698
18.09 1.17238 0.239758 0.985335 0.476679
18.12 1.17369 0.2349 1.02005 0.47704
18.15 1.17499 0.230008 1.02259 0.476486
18.18 1.17629 0.225094 0.999108 0.475859
18.21 1.17756 0.220172 1.02366 0.47423
18.24 1.17882 0.215256 0.99982 0.473866
18.27 1.18004 0.21036 0.977519 0.475367
18.3 1.18123 0.205501 1.00362 0.476357
18.33 1.18238 0.200695 0.981274 0.478165
18.36 1.18347 0.195959 1.00737 0.47909
18.39 1.18451 0.191312 0.984873 0.480492
18.42 1.18549 0.186769 1.00957 0.48069
18.45 1.18641 0.182347 0.986818 0.481341
18.48 1.18725 0.178064 0.999877 0.481264
18.51 1.18801 0.173932 0.976645 0.481024
18.54 1.18869 0.169966 1.00454 0.482021
18.57 1.18929 0.166178 0.981071 0.48128
18.6 1.1898 0.162577 1.00737 0.482009
18.63 1.19023 0.159172 0.983716 0.48093
18.66 1.19057 0.155969 1.0098 0.481379
18.69 1.19082 0.152973 0.982871 0.480133
18.72 1.19098 0.150185 1.00895 0.480508
18.75 1.19107 0.147608 0.985148 0.479097
18.78 1.19107 0.14524 1.01107 0.479408
18.81 1.191 0.143078 0.985308 0.478065
18.84 1.19085 0.14112 1.01127 0.478549
18.87 1.19064 0.139361 0.983489 0.477541
18.9 1.19036 0.137796 1.00992 0.478334
18.93 1.19002 0.13642 0.986288 0.477379
18.96 1.18963 0.135226 1.01238 0.478202
18.99 1.18919 0.134208 0.9886 0.477172
19.02 1.1887 0.13336 1.01463 0.478002
19.05 1.18816 0.132674 1.04174 0.47817
19.08 1.18759 0.132146 1.0184 0.477375
19.11 1.18699 0.131769 0.995177 0.477491
19.14 1.18635 0.131536 1.012 0.476967
19.17 1.18569 0.131443 1.03713 0.477676
19.2 1.185 0.131484 1.01405 0.477564
19.23 1.18429 0.131654 1.02862 0.478292
19.26 1.18356 0.131948 1.00203 0.47799
19.29 1.18282 0.132363 1.00365 0.479564
19.32 1.18206 0.132894 1.02854 0.481037
19.35 1.18128 0.133537 1.00576 0.481686
19.38 1.1805 0.134289 1.03185 0.482763
19.41 1.17971 0.135148 1.00877 0.482726
19.44 1.17891 0.136109 1.03443 0.483079
19.47 1.17811 0.137171 1.01102 0.482287
19.5 1.17729 0.138331 1.03198 0.482039
19.53 1.17648 0.139586 1.00849 0.48115
19.56 1.17566 0.140935 1.03587 0.480853
19.59 1.17484 0.142376 1.01224 0.479676
19.62 1.17402 0.143907 0.999154 0.479361
19.65 1.17319 0.145526 1.02442 0.478925
19.68 1.17237 0.147232 1.04989 0.477844
19.71 1.17154 0.149023 1.00642 0.475743
19.74 1.17071 0.150898 0.983443 0.476368
19.77 1.16989 0.152855 1.00823 0.476415
19.8 1.16906 0.154893 0.98536 0.47748
19.83 1.16824 0.15701 0.997454 0.478301
19.86 1.16742 0.159205 0.975093 0.479178
19.89 1.16659 0.161477 1.00128 0.480134
19.92 1.16577 0.163824 0.984318 0.4815
19.95 1.16495 0.166244 1.01798 0.482579
19.98 1.16414 0.168737 1.04331 0.482436
20.01 1.16332 0.1713 1.0199 0.481015
20.04 1.16251 0.173932 0.976173 0.480872
20.07 1.16169 0.176632 1.00266 0.481819
20.1 1.16088 0.179397 0.979103 0.481249
20.13 1.16008 0.182225 1.00542 0.482164
20.16 1.15927 0.185115 0.981559 0.481378
20.19 1.15847 0.188064 1.00774 0.482006
20.22 1.15767 0.191071 0.976196 0.481221
20.25 1.15687 0.194134 1.00191 0.480747
20.28 1.15607 0.197249 0.982419 0.480825
20.31 1.15528 0.200415 1.0058 0.479911
20.34 1.15449 0.203629 0.982776 0.479794
20.37 1.1537 0.206889 1.00736 0.478893
20.4 1.15291 0.210191 0.984294 0.4788
20.43 1.15213 0.213534 0.9929 0.478484
20.46 1.15135 0.216915 1.01858 0.478417
20.49 1.15058 0.22033 1.04408 0.477771
20.52 1.14981 0.223777 1.02054 0.476162
20.55 1.14905 0.227253 0.99607 0.475655
20.58 1.14829 0.230754 0.974131 0.476863
20.61 1.14753 0.234279 1.00019 0.477529
20.64 1.14678 0.237823 0.981714 0.478901
20.67 1.14603 0.241383 1.00094 0.479374
20.7 1.1453 0.244958 1.02661 0.480467
20.73 1.14456 0.248542 1.00375 0.480568
20.76 1.14384 0.252134 1.02953 0.481027
20.79 1.14312 0.255729 1.00641 0.480526
20.82 1.1424 0.259325 1.02756 0.480553
20.85 1.1417 0.262919 1.00442 0.480011
20.88 1.141 0.266507 0.988462 0.479772
20.91 1.14031 0.270087 1.01369 0.478385
20.94 1.13963 0.273655 0.99034 0.477876
20.97 1.13896 0.277209 1.01621 0.477913
21 1.1383 0.280744 0.992289 0.476029
21.03 1.13765 0.284259 1.01803 0.476316
21.06 1.13701 0.287751 1.04209 0.47619
21.09 1.13637 0.291217 1.01874 0.47537
21.12 1.13575 0.294653 0.99557 0.475612
21.15 1.13514 0.298058 1.00047 0.47579
21.18 1.13454 0.301429 1.02633 0.476468
21.21 1.13396 0.304763 1.03466 0.476001
21.24 1.13338 0.308058 1.01137 0.475187
21.27 1.13282 0.311312 1.03705 0.475186
21.3 1.13227 0.314522 1.04357 0.473929
21.33 1.13173 0.317687 1.02025 0.472436
21.36 1.13121 0.320803 1.04585 0.472027
21.39 1.1307 0.323871 1.04247 0.47068
21.42 1.1302 0.326887 1.05731 0.470043
21.45 1.12972 0.329849 1.03441 0.469475
21.48 1.12925 0.332757 1.04627 0.469527
21.51 1.12879 0.335609 1.0236 0.470822
21.54 1.12835 0.338403 1.04969 0.473234
21.57 1.12792 0.341138 1.02688 0.474454
21.6 1.12751 0.343813 1.05106 0.476538
21.63 1.12711 0.346426 1.0279 0.477209
21.66 1.12673 0.348977 1.04959 0.478568
21.69 1.12636 0.351465 1.02596 0.478704
21.72 1.12601 0.353889 1.05098 0.479579
21.75 1.12567 0.356248 1.02693 0.47901
21.78 1.12534 0.358541 1.05143 0.47939
21.81 1.12503 0.360769 1.02716 0.478491
21.84 1.12474 0.362929 1.00548 0.47868
21.87 1.12446 0.365023 1.029 0.477379
21.9 1.1242 0.367049 1.00472 0.477358
21.93 1.12395 0.369008 1.0295 0.478036
21.96 1.12371 0.370898 1.02158 0.476759
21.99 1.12349 0.372721 0.99772 0.477435
22.02 1.12329 0.374476 1.01928 0.477189
22.05 1.12309 0.376162 0.995694 0.478087
22.08 1.12292 0.377781 1.02074 0.47788
22.11 1.12276 0.379332 0.997202 0.478611
22.14 1.12261 0.380814 1.03447 0.47937
22.17 1.12248 0.38223 1.01116 0.479925
22.2 1.12236 0.383578 0.987342 0.479812
22.23 1.12225 0.384858 1.01325 0.481375
22.26 1.12216 0.386072 0.98938 0.480869
22.29 1.12209 0.38722 1.01511 0.482078
22.32 1.12202 0.388301 0.990899 0.481083
22.35 1.12198 0.389317 1.01646 0.481844
22.38 1.12194 0.390267 1.01824 0.481798
22.41 1.12192 0.391153 1.00589 0.480916
22.44 1.12191 0.391974 1.03085 0.480291
22.47 1.12191 0.392732 1.00492 0.477058
22.5 1.12193 0.393426 0.980637 0.476715
22.53 1.12196 0.394057 1.00681 0.478123
22.56 1.12201 0.394625 0.983139 0.478109
22.59 1.12206 0.395132 1.00938 0.479873
22.62 1.12213 0.395578 0.985832 0.479827
22.65 1.12221 0.395962 1.012 0.48131
22.68 1.12231 0.396287 0.988138 0.48064
22.71 1.12241 0.396552 1.01413 0.481526
22.74 1.12253 0.396757 1.00179 0.481069
22.77 1.12266 0.396903 1.02724 0.480753
22.8 1.12281 0.396992 1.00269 0.477806
22.83 1.12296 0.397022 1.01638 0.477979
22.86 1.12313 0.396996 0.993832 0.478877
22.89 1.12331 0.396912 1.02162 0.480436
22.92 1.1235 0.396772 0.998987 0.481439
22.95 1.1237 0.396576 1.02541 0.482887
22.98 1.12392 0.396324 1.00264 0.483278
23.01 1.12414 0.396017 1.02877 0.483808
23.04 1.12438 0.395656 1.00567 0.483115
23.07 1.12463 0.39524 1.03103 0.482737
23.1 1.12489 0.394769 1.00767 0.481391
23.13 1.12517 0.394245 1.0048 0.480691
23.16 1.12545 0.393667 1.03101 0.480106
23.19 1.12575 0.393035 1.00767 0.478944
23.22 1.12606 0.392351 1.03308 0.47863
23.25 1.12638 0.391613 1.00977 0.477682
23.28 1.12671 0.390822 0.999567 0.477635
23.31 1.12705 0.389979 1.02508 0.477339
23.34 1.12741 0.389083 1.01311 0.476444
23.37 1.12778 0.388133 1.0383 0.475252
23.4 1.12816 0.387131 1.01458 0.473265
23.43 1.12855 0.386077 1.03985 0.472345
23.46 1.12895 0.384969 1.01781 0.470793
23.49 1.12937 0.383808 1.04428 0.470302
23.52 1.1298 0.382593 1.02204 0.469008
23.55 1.13024 0.381326 1.04808 0.46892
23.58 1.1307 0.380004 1.02541 0.467889
23.61 1.13117 0.378628 1.05165 0.468005
23.64 1.13165 0.377197 1.02928 0.46688
23.67 1.13214 0.375712 1.05589 0.466754
23.7 1.13265 0.374171 1.03391 0.465041
23.73 1.13317 0.372574 1.06082 0.464218
23.76 1.13371 0.37092 1.03918 0.461486
23.79 1.13426 0.369209 1.04186 0.462111
23.82 1.13483 0.36744 1.06804 0.462494
23.85 1.13541 0.365612 1.04645 0.461079
23.88 1.136 0.363724 1.0249 0.462742
23.91 1.13662 0.361776 1.02564 0.465558
23.94 1.13724 0.359767 1.00306 0.466577
23.97 1.13789 0.357695 1.02954 0.469929
24 1.13855 0.355559 1.00612 0.470315
24.03 1.13923 0.353359 1.0137 0.47199
24.06 1.13992 0.351093 1.03843 0.473715
24.09 1.14064 0.348759 1.02551 0.473282
24.12 1.14137 0.346358 1.04945 0.47319
24.15 1.14212 0.343886 1.04542 0.472248
24.18 1.14289 0.341343 1.01942 0.469056
24.21 1.14368 0.338728 0.994472 0.469753
24.24 1.14449 0.336039 1.02101 0.472734
24.27 1.14532 0.333274 0.996334 0.473596
24.3 1.14617 0.330431 1.0214 0.476679
24.33 1.14704 0.32751 0.996776 0.4773
24.36 1.14794 0.324509 1.02201 0.479758
24.39 1.14886 0.321426 1.0324 0.480503
24.42 1.1498 0.318259 1.00823 0.480388
24.45 1.15076 0.315007 1.03301 0.480658
24.48 1.15174 0.31167 1.0368 0.47997
24.51 1.15275 0.308244 1.0381 0.478603
24.54 1.15379 0.30473 1.01383 0.477104
24.57 1.15484 0.301126 1.03743 0.474351
24.6 1.15592 0.297431 1.01135 0.473479
24.63 1.15703 0.293646 0.988861 0.47519
24.66 1.15816 0.289768 1.01421 0.47621
24.69 1.15931 0.2858 0.991181 0.478245
24.72 1.16048 0.28174 1.01664 0.479193
24.75 1.16167 0.277591 0.993468 0.480762
24.78 1.16289 0.273353 1.01878 0.480888
24.81 1.16412 0.269029 0.995335 0.481587
24.84 1.16537 0.264621 1.01069 0.481368
24.87 1.16664 0.260134 1.03509 0.482024
24.9 1.16792 0.255571 1.01159 0.481915
24.93 1.16921 0.250939 1.01187 0.482552
24.96 1.17051 0.246243 0.987398 0.481799
24.99 1.17181 0.241491 1.01318 0.482799
25.02 1.17311 0.236693 0.987911 0.481857
25.05 1.1744 0.231858 1.01365 0.482644
25.08 1.17569 0.226997 0.987611 0.481478
25.11 1.17696 0.222123 1.01333 0.482044
25.14 1.17821 0.217249 0.98875 0.480607
25.17 1.17943 0.212389 1.01442 0.480978
25.2 1.18062 0.20756 1.01257 0.480893
25.23 1.18177 0.202776 0.988649 0.479465
25.26 1.18288 0.198056 1.01446 0.479915
25.29 1.18393 0.193415 0.990527 0.478442
25.32 1.18493 0.188871 1.01625 0.478987
25.35 1.18586 0.184439 1.02452 0.478684
25.38 1.18672 0.180137 1.00092 0.478193
25.41 1.18751 0.175979 1.02565 0.476604
25.44 1.18822 0.171979 1.00199 0.476218
25.47 1.18885 0.168148 0.979694 0.477637
25.5 1.18939 0.164499 1.00556 0.478357
25.53 1.18985 0.16104 0.983898 0.47984
25.56 1.19022 0.157777 1.0097 0.480302
25.59 1.19051 0.154716 0.986887 0.481309
25.62 1.19071 0.151861 1.01233 0.481096
25.65 1.19083 0.149212 0.989262 0.481432
25.68 1.19087 0.14677 1.02437 0.481847
25.71 1.19083 0.144534 1.01404 0.480962
25.74 1.19072 0.142501 1.03905 0.479465
25.77 1.19054 0.140666 1.01503 0.477062
25.8 1.1903 0.139026 0.991753 0.477108
25.83 1.18999 0.137575 1.01667 0.476416
25.86 1.18963 0.136307 0.993504 0.476925
25.89 1.18921 0.135216 1.02448 0.478056
25.92 1.18875 0.134297 1.00784 0.477897
25.95 1.18824 0.133542 1.02833 0.476365
25.98 1.18769 0.132946 1.005 0.476208
26.01 1.18711 0.132502 1.03063 0.476717
26.04 1.18649 0.132206 1.00087 0.475103
26.07 1.18585 0.13205 1.02664 0.476245
26.1 1.18518 0.13203 1.00186 0.475048
26.13 1.18448 0.13214 1.02768 0.476422
26.16 1.18377 0.132377 1.05261 0.477072
26.19 1.18304 0.132735 1.0294 0.476476
26.22 1.18229 0.133211 1.00615 0.476911
26.25 1.18153 0.1338 1.03185 0.477917
26.28 1.18076 0.1345 1.04298 0.477962
26.31 1.17998 0.135307 1.01928 0.476579
26.34 1.17919 0.136217 0.996183 0.477574
26.37 1.17839 0.137229 1.02159 0.477385
26.4 1.17759 0.13834 0.998267 0.478169
26.43 1.17678 0.139547 1.02076 0.477922
26.46 1.17597 0.140848 0.997325 0.478737
26.49 1.17515 0.142242 1.02228 0.478327
26.52 1.17433 0.143726 0.998624 0.478838
26.55 1.17352 0.145299 1.03528 0.479564
26.58 1.1727 0.146959 1.01119 0.478628
26.61 1.17187 0.148705 1.03414 0.476317
26.64 1.17105 0.150534 1.0095 0.475492
26.67 1.17023 0.152446 0.986244 0.476818
26.7 1.16941 0.154439 1.01148 0.477395
26.73 1.16859 0.156512 0.988317 0.47891
26.76 1.16777 0.158663 1.01367 0.479451
26.79 1.16695 0.160891 0.990446 0.480658
26.82 1.16614 0.163194 1.01572 0.480592
26.85 1.16532 0.165571 0.992341 0.48113
26.88 1.16451 0.168021 1.00146 0.4811
26.91 1.16369 0.170541 1.02672 0.481128
26.94 1.16288 0.173131 1.04997 0.480335
26.97 1.16207 0.175788 1.02617 0.478516
27 1.16126 0.178511 1.00241 0.477847
27.03 1.16046 0.181298 1.0182 0.479031
27.06 1.15966 0.184147 0.993198 0.479408
27.09 1.15885 0.187056 0.973977 0.481313
27.12 1.15806 0.190023 0.9988 0.482286
27.15 1.15726 0.193046 0.976333 0.483596
27.18 1.15647 0.196123 1.00212 0.483685
27.21 1.15567 0.19925 0.979258 0.483911
27.24 1.15489 0.202427 1.00464 0.482868
27.27 1.1541 0.20565 0.981379 0.48219
27.3 1.15332 0.208917 1.00575 0.480544
27.33 1.15254 0.212225 0.982351 0.479627
27.36 1.15176 0.215571 0.996188 0.478382
27.39 1.15099 0.218953 0.971328 0.477377
27.42 1.15022 0.222368 0.99869 0.477792
27.45 1.14946 0.225812 0.97515 0.476962
27.48 1.1487 0.229284 1.00173 0.477593
27.51 1.14795 0.232779 0.978218 0.47677
27.54 1.1472 0.236295 1.0046 0.477363
27.57 1.14645 0.23983 0.980998 0.476327
27.6 1.14571 0.243378 1.00718 0.47681
27.63 1.14498 0.246938 0.981705 0.475755
27.66 1.14426 0.250507 1.00789 0.476367
27.69 1.14354 0.254081 0.979195 0.475676
27.72 1.14282 0.257657 1.01548 0.476509
27.75 1.14212 0.261232 1.00982 0.476435
27.78 1.14142 0.264803 0.984047 0.475716
27.81 1.14073 0.268366 1.01039 0.476733
27.84 1.14005 0.27192 0.986893 0.475997
27.87 1.13938 0.27546 1.01313 0.477085
27.9 1.13872 0.278983 1.02353 0.477037
27.93 1.13806 0.282488 1.00092 0.477899
27.96 1.13742 0.285971 1.01578 0.47881
27.99 1.13679 0.289428 0.993487 0.480138
28.02 1.13616 0.292858 1.02061 0.481786
28.05 1.13555 0.296258 0.99801 0.482516
28.08 1.13495 0.299626 0.985847 0.483025
28.11 1.13436 0.302957 1.02704 0.48298
28.14 1.13379 0.306252 1.00381 0.482119
28.17 1.13322 0.309506 0.977808 0.480618
28.2 1.13267 0.312717 1.00404 0.48049
28.23 1.13213 0.315885 0.980157 0.478833
28.26 1.1316 0.319006 1.0062 0.478831
28.29 1.13109 0.322078 0.982323 0.477331
28.32 1.13058 0.325101 1.00826 0.477566
28.35 1.1301 0.328071 0.983896 0.476248
28.38 1.12962 0.330987 1.00988 0.476717
28.41 1.12916 0.333849 0.996106 0.476367
28.44 1.12872 0.336654 1.02812 0.476275
28.47 1.12829 0.3394 1.03624 0.475174
28.5 1.12787 0.342088 1.01245 0.473374
28.53 1.12747 0.344715 0.989474 0.473933
28.56 1.12708 0.34728 1.01501 0.473831
28.59 1.12671 0.349783 0.992131 0.474901
28.62 1.12635 0.352223 1.02414 0.476563
28.65 1.126 0.354599 1.05057 0.477217
28.68 1.12567 0.35691 1.02689 0.476532
28.71 1.12536 0.359155 1.00445 0.477929
28.74 1.12506 0.361334 1.03098 0.479841
28.77 1.12477 0.363447 1.00829 0.480844
28.8 1.1245 0.365493 1.0346 0.482354
28.83 1.12425 0.367472 1.01166 0.482696
28.86 1.12401 0.369384 1.03754 0.483434
28.89 1.12378 0.371228 1.0143 0.4829
28.92 1.12357 0.373004 1.03522 0.482915
28.95 1.12338 0.374713 1.01187 0.482215
28.98 1.12319 0.376354 1.03824 0.482178
29.01 1.12303 0.377927 1.01475 0.481185
29.04 1.12287 0.379433 1.03737 0.481056
29.07 1.12274 0.380871 1.01394 0.480271
29.1 1.12261 0.382243 1.03808 0.480357
29.13 1.1225 0.383547 1.0147 0.479673
29.16 1.12241 0.384785 1.01139 0.479854
29.19 1.12232 0.385956 0.99603 0.479962
29.22 1.12225 0.387061 1.02103 0.478757
29.25 1.1222 0.388101 0.997647 0.478563
29.28 1.12216 0.389076 1.02331 0.47896
29.31 1.12213 0.389986 1.04902 0.478703
29.34 1.12212 0.390831 1.02551 0.47735
29.37 1.12212 0.391613 1.00278 0.478192
29.4 1.12213 0.392331 0.979521 0.47863
29.43 1.12215 0.392987 1.00628 0.480599
29.46 1.12219 0.39358 0.983009 0.480837
29.49 1.12224 0.394111 1.01 0.482482
29.52 1.12231 0.39458 0.986544 0.481971
29.55 1.12238 0.394989 1.01269 0.482879
29.58 1.12247 0.395338 0.988945 0.481578
29.61 1.12257 0.395626 1.01477 0.481958
29.64 1.12269 0.395855 1.0252 0.481214
29.67 1.12281 0.396026 1.00147 0.480121
29.7 1.12295 0.396138 1.02678 0.479718
29.73 1.1231 0.396191 1.01199 0.478403
29.76 1.12326 0.396188 1.03733 0.47733
29.79 1.12344 0.396128 1.00539 0.474093
29.82 1.12362 0.396011 1.03082 0.47412
29.85 1.12382 0.395838 1.05562 0.473716
29.88 1.12403 0.395609 1.02778 0.47243
29.91 1.12425 0.395324 1.00526 0.474241
29.94 1.12449 0.394985 0.983359 0.476244
29.97 1.12473 0.394592 1.01022 0.479343
30 1.12499 0.394143 0.984853 0.480591


==> graphics/data/tubularreactorProj.dat <==
0 1.16064 0.236889 1.16064 0.236889
0.03 1.16015 0.236996 1.15951 0.237204
0.06 1.15954 0.237443 1.15889 0.238057
0.09 1.15879 0.238265 1.15854 0.239141
0.12 1.1579 0.239495 1.15831 0.24024
0.15 1.15686 0.241165 1.15811 0.241282
0.18 1.15567 0.24331 1.1579 0.24224
0.21 1.15432 0.245965 1.15768 0.243118
0.24 1.15282 0.249164 1.15743 0.243944
0.27 1.15115 0.252935 1.15712 0.244757
0.3 1.14932 0.257297 1.15676 0.2456
0.33 1.14781 0.262167 1.15634 0.246473
0.36 1.14627 0.267345 1.1558 0.247488
0.39 1.14468 0.272801 1.15527 0.248618
0.42 1.14308 0.278502 1.15473 0.249832
0.45 1.14146 0.284408 1.15417 0.251109
0.48 1.13985 0.290471 1.15361 0.252424
0.51 1.13825 0.296635 1.15306 0.253759
0.54 1.13668 0.302845 1.15251 0.255098
0.57 1.13516 0.309046 1.15197 0.256432
0.6 1.13369 0.315188 1.15144 0.257753
0.63 1.13228 0.321228 1.15094 0.259054
0.66 1.13093 0.32713 1.15045 0.260332
0.69 1.12966 0.332863 1.14998 0.26158
0.72 1.12846 0.338407 1.14953 0.262795
0.75 1.12733 0.343746 1.1491 0.263971
0.78 1.12628 0.348869 1.1487 0.265104
0.81 1.1253 0.35377 1.14833 0.26619
0.84 1.12438 0.358446 1.14798 0.267228
0.87 1.12353 0.362897 1.14765 0.268215
0.9 1.12275 0.367126 1.14735 0.269149
0.93 1.12203 0.371138 1.14707 0.270031
0.96 1.12136 0.374936 1.14681 0.27086
0.99 1.12075 0.378528 1.14657 0.271638
1.02 1.12019 0.381919 1.14635 0.272364
1.05 1.11967 0.385118 1.14615 0.273042
1.08 1.11921 0.388131 1.14597 0.273672
1.11 1.11878 0.390966 1.14581 0.274256
1.14 1.1184 0.39363 1.14566 0.274798
1.17 1.11805 0.39613 1.14552 0.275298
1.2 1.11774 0.398473 1.14539 0.27576
1.23 1.11747 0.400665 1.14528 0.276185
1.26 1.11722 0.402713 1.14518 0.276576
1.29 1.11701 0.404623 1.14508 0.276935
1.32 1.11682 0.406401 1.145 0.277264
1.35 1.11666 0.408052 1.14493 0.277565
1.38 1.11653 0.409582 1.14486 0.277841
1.41 1.11642 0.410995 1.1448 0.278093
1.44 1.11634 0.412296 1.14474 0.278323
1.47 1.11627 0.413489 1.14469 0.278532
1.5 1.11623 0.414579 1.14465 0.278723
1.53 1.11621 0.41557 1.14461 0.278896
1.56 1.11621 0.416464 1.14457 0.279054
1.59 1.11622 0.417266 1.14454 0.279197
1.62 1.11626 0.417978 1.14451 0.279327
1.65 1.11631 0.418604 1.14449 0.279444
1.68 1.11638 0.419146 1.14446 0.27955
1.71 1.11646 0.419607 1.14444 0.279646
1.74 1.11656 0.41999 1.14443 0.279733
1.77 1.11667 0.420297 1.14441 0.279811
1.8 1.1168 0.420529 1.1444 0.279882
1.83 1.11694 0.42069 1.14438 0.279945
1.86 1.1171 0.42078 1.14437 0.280003
1.89 1.11727 0.420803 1.14436 0.280054
1.92 1.11745 0.420758 1.14435 0.2801
1.95 1.11765 0.420649 1.14435 0.280142
1.98 1.11786 0.420476 1.14434 0.280179
2.01 1.11808 0.420241 1.14433 0.280212
2.04 1.11831 0.419945 1.14433 0.280242
2.07 1.11855 0.419589 1.14432 0.280268
2.1 1.11881 0.419175 1.14432 0.280292
2.13 1.11908 0.418703 1.14432 0.280313
2.16 1.11936 0.418174 1.14431 0.280332
2.19 1.11965 0.41759 1.14431 0.280348
2.22 1.11995 0.416951 1.14431 0.280363
2.25 1.12026 0.416258 1.14431 0.280376
2.28 1.12058 0.415511 1.14431 0.280388
2.31 1.12092 0.414711 1.1443 0.280398
2.34 1.12126 0.41386 1.1443 0.280407
2.37 1.12162 0.412956 1.1443 0.280415
2.4 1.12199 0.412001 1.1443 0.280422
2.43 1.12237 0.410995 1.1443 0.280429
2.46 1.12276 0.409939 1.1443 0.280434
2.49 1.12316 0.408832 1.1443 0.280439
2.52 1.12357 0.407675 1.1443 0.280443
2.55 1.12399 0.406467 1.1443 0.280447
2.58 1.12443 0.40521 1.1443 0.28045
2.61 1.12488 0.403903 1.1443 0.280452
2.64 1.12533 0.402546 1.1443 0.280455
2.67 1.1258 0.401139 1.1443 0.280457
2.7 1.12628 0.399682 1.1443 0.280459
2.73 1.12678 0.398174 1.1443 0.28046
2.76 1.12728 0.396616 1.1443 0.280461
2.79 1.1278 0.395006 1.1443 0.280463
2.82 1.12833 0.393345 1.1443 0.280463
2.85 1.12887 0.391633 1.1443 0.280464
2.88 1.12943 0.389867 1.1443 0.280465
2.91 1.13 0.388049 1.1443 0.280465
2.94 1.13058 0.386177 1.1443 0.280466
2.97 1.13117 0.384251 1.1443 0.280466
3 1.13179 0.38227 1.1443 0.280467
3.03 1.13241 0.380232 1.1443 0.280467
3.06 1.13305 0.378137 1.1443 0.280467
3.09 1.13371 0.375985 1.1443 0.280467
3.12 1.13438 0.373773 1.1443 0.280467
3.15 1.13507 0.371501 1.1443 0.280467
3.18 1.13577 0.369167 1.1443 0.280467
3.21 1.13649 0.36677 1.1443 0.280467
3.24 1.13723 0.364309 1.1443 0.280467
3.27 1.13799 0.361783 1.1443 0.280467
3.3 1.13876 0.359189 1.1443 0.280467
3.33 1.13955 0.356526 1.1443 0.280467
3.36 1.14037 0.353792 1.1443 0.280467
3.39 1.1412 0.350986 1.1443 0.280467
3.42 1.14206 0.348105 1.1443 0.280467
3.45 1.14293 0.345149 1.1443 0.280467
3.48 1.14383 0.342114 1.1443 0.280467
3.51 1.14475 0.338999 1.1443 0.280467
3.54 1.1457 0.335801 1.1443 0.280467
3.57 1.14667 0.332519 1.1443 0.280467
3.6 1.14766 0.329151 1.1443 0.280467
3.63 1.14867 0.325694 1.1443 0.280467
3.66 1.14972 0.322147 1.1443 0.280466
3.69 1.15079 0.318506 1.1443 0.280466
3.72 1.15188 0.314772 1.1443 0.280466
3.75 1.153 0.31094 1.1443 0.280466
3.78 1.15415 0.307011 1.1443 0.280466
3.81 1.15533 0.302982 1.1443 0.280466
3.84 1.15653 0.298852 1.1443 0.280466
3.87 1.15776 0.29462 1.1443 0.280466
3.9 1.15902 0.290286 1.1443 0.280466
3.93 1.1603 0.285849 1.1443 0.280466
3.96 1.16161 0.281311 1.1443 0.280466
3.99 1.16294 0.276672 1.1443 0.280466
4.02 1.1643 0.271934 1.1443 0.280466
4.05 1.16568 0.2671 1.1443 0.280466
4.08 1.16708 0.262173 1.1443 0.280466
4.11 1.16849 0.257159 1.1443 0.280466
4.14 1.16992 0.252064 1.1443 0.280466
4.17 1.17136 0.246894 1.1443 0.280466
4.2 1.1728 0.241659 1.1443 0.280466
4.23 1.17424 0.236369 1.1443 0.280466
4.26 1.17568 0.231036 1.1443 0.280466
4.29 1.17711 0.225674 1.1443 0.280466
4.32 1.17853 0.220297 1.1443 0.280466
4.35 1.17991 0.214921 1.1443 0.280466
4.38 1.18127 0.209566 1.1443 0.280466
4.41 1.18258 0.20425 1.1443 0.280466
4.44 1.18385 0.198994 1.1443 0.280466
4.47 1.18507 0.193817 1.1443 0.280466
4.5 1.18621 0.188741 1.1443 0.280466
4.53 1.18729 0.183786 1.1443 0.280466
4.56 1.18829 0.178973 1.1443 0.280466
4.59 1.18921 0.17432 1.1443 0.280466
4.62 1.19003 0.169846 1.1443 0.280466
4.65 1.19076 0.165565 1.1443 0.280466
4.68 1.19139 0.161492 1.1443 0.280466
4.71 1.19193 0.157637 1.1443 0.280466
4.74 1.19236 0.154009 1.1443 0.280466
4.77 1.19269 0.150614 1.1443 0.280466
4.8 1.19292 0.147455 1.1443 0.280466
4.83 1.19306 0.144535 1.1443 0.280466
4.86 1.1931 0.141852 1.1443 0.280466
4.89 1.19305 0.139404 1.1443 0.280466
4.92 1.19292 0.137185 1.1443 0.280466
4.95 1.19271 0.135192 1.1443 0.280466
4.98 1.19242 0.133416 1.1443 0.280466
5.01 1.19207 0.131852 1.1443 0.280466
5.04 1.19165 0.13049 1.1443 0.280466
5.07 1.19118 0.129323 1.1443 0.280466
5.1 1.19065 0.128343 1.1443 0.280466
5.13 1.19008 0.127542 1.1443 0.280466
5.16 1.18946 0.126912 1.1443 0.280466
5.19 1.18881 0.126446 1.1443 0.280466
5.22 1.18812 0.126135 1.1443 0.280466
5.25 1.1874 0.125974 1.1443 0.280466
5.28 1.18666 0.125956 1.1443 0.280466
5.31 1.18589 0.126075 1.1443 0.280466
5.34 1.18511 0.126325 1.1443 0.280466
5.37 1.18431 0.126702 1.1443 0.280466
5.4 1.18349 0.127201 1.1443 0.280466
5.43 1.18267 0.127818 1.1443 0.280466
5.46 1.18183 0.128549 1.1443 0.280466
5.49 1.18098 0.12939 1.1443 0.280466
5.52 1.18013 0.130339 1.1443 0.280466
5.55 1.17927 0.131392 1.1443 0.280466
5.58 1.17841 0.132546 1.1443 0.280466
5.61 1.17754 0.1338 1.1443 0.280466
5.64 1.17668 0.135152 1.1443 0.280466
5.67 1.17581 0.136599 1.1443 0.280466
5.7 1.17494 0.138139 1.1443 0.280466
5.73 1.17406 0.139772 1.1443 0.280466
5.76 1.17319 0.141495 1.1443 0.280466
5.79 1.17232 0.143306 1.1443 0.280466
5.82 1.17146 0.145206 1.1443 0.280466
5.85 1.17059 0.147191 1.1443 0.280466
5.88 1.16972 0.149262 1.1443 0.280466
5.91 1.16886 0.151416 1.1443 0.280466
5.94 1.16799 0.153652 1.1443 0.280466
5.97 1.16713 0.15597 1.1443 0.280466
6 1.16627 0.158367 1.1443 0.280466
6.03 1.16542 0.160843 1.1443 0.280466
6.06 1.16456 0.163396 1.1443 0.280466
6.09 1.16371 0.166024 1.1443 0.280466
6.12 1.16286 0.168727 1.1443 0.280466
6.15 1.16201 0.171502 1.1443 0.280466
6.18 1.16117 0.174347 1.1443 0.280466
6.21 1.16032 0.177262 1.1443 0.280466
6.24 1.15948 0.180243 1.1443 0.280466
6.27 1.15864 0.18329 1.1443 0.280466
6.3 1.15781 0.186399 1.1443 0.280466
6.33 1.15697 0.189569 1.1443 0.280466
6.36 1.15614 0.192798 1.1443 0.280466
6.39 1.15532 0.196083 1.1443 0.280466
6.42 1.15449 0.199422 1.1443 0.280466
6.45 1.15367 0.202811 1.1443 0.280466
6.48 1.15285 0.206249 1.1443 0.280466
6.51 1.15203 0.209733 1.1443 0.280466
6.54 1.15122 0.213259 1.1443 0.280466
6.57 1.15041 0.216825 1.1443 0.280466
6.6 1.14961 0.220428 1.1443 0.280466
6.63 1.14881 0.224064 1.1443 0.280466
6.66 1.14801 0.22773 1.1443 0.280466
6.69 1.14722 0.231424 1.1443 0.280466
6.72 1.14643 0.235141 1.1443 0.280466
6.75 1.14565 0.238879 1.1443 0.280466
6.78 1.14487 0.242634 1.1443 0.280466
6.81 1.1441 0.246403 1.1443 0.280466
6.84 1.14334 0.250182 1.1443 0.280466
6.87 1.14259 0.253968 1.1443 0.280466
6.9 1.14184 0.257757 1.1443 0.280466
6.93 1.14109 0.261547 1.1443 0.280466
6.96 1.14036 0.265333 1.1443 0.280466
6.99 1.13963 0.269112 1.1443 0.280466
7.02 1.13892 0.272881 1.1443 0.280466
7.05 1.13821 0.276636 1.1443 0.280466
7.08 1.13751 0.280375 1.1443 0.280466
7.11 1.13682 0.284094 1.1443 0.280466
7.14 1.13614 0.28779 1.1443 0.280466
7.17 1.13548 0.29146 1.1443 0.280466
7.2 1.13482 0.2951 1.1443 0.280466
7.23 1.13418 0.298709 1.1443 0.280466
7.26 1.13354 0.302283 1.1443 0.280466
7.29 1.13292 0.305819 1.1443 0.280466
7.32 1.13231 0.309315 1.1443 0.280466
7.35 1.13172 0.312768 1.1443 0.280466
7.38 1.13113 0.316176 1.1443 0.280466
7.41 1.13056 0.319536 1.1443 0.280466
7.44 1.13001 0.322847 1.1443 0.280466
7.47 1.12946 0.326106 1.1443 0.280466
7.5 1.12894 0.329311 1.1443 0.280466
7.53 1.12842 0.33246 1.1443 0.280466
7.56 1.12792 0.335552 1.1443 0.280466
7.59 1.12744 0.338584 1.1443 0.280466
7.62 1.12697 0.341556 1.1443 0.280466
7.65 1.12651 0.344466 1.1443 0.280466
7.68 1.12607 0.347312 1.1443 0.280466
7.71 1.12565 0.350093 1.1443 0.280466
7.74 1.12524 0.352809 1.1443 0.280466
7.77 1.12485 0.355458 1.1443 0.280466
7.8 1.12447 0.358039 1.1443 0.280466
7.83 1.12411 0.360551 1.1443 0.280466
7.86 1.12376 0.362995 1.1443 0.280466
7.89 1.12343 0.365368 1.1443 0.280466
7.92 1.12312 0.367671 1.1443 0.280466
7.95 1.12282 0.369904 1.1443 0.280466
7.98 1.12253 0.372065 1.1443 0.280466
8.01 1.12226 0.374155 1.1443 0.280466
8.04 1.12201 0.376173 1.1443 0.280466
8.07 1.12177 0.37812 1.1443 0.280466
8.1 1.12155 0.379995 1.1443 0.280466
8.13 1.12134 0.381798 1.1443 0.280466
8.16 1.12115 0.38353 1.1443 0.280466
8.19 1.12097 0.38519 1.1443 0.280466
8.22 1.12081 0.386779 1.1443 0.280466
8.25 1.12067 0.388297 1.1443 0.280466
8.28 1.12053 0.389744 1.1443 0.280466
8.31 1.12042 0.391121 1.1443 0.280466
8.34 1.12031 0.392428 1.1443 0.280466
8.37 1.12023 0.393665 1.1443 0.280466
8.4 1.12015 0.394833 1.1443 0.280466
8.43 1.12009 0.395933 1.1443 0.280466
8.46 1.12004 0.396965 1.1443 0.280466
8.49 1.12001 0.397929 1.1443 0.280466
8.52 1.11999 0.398826 1.1443 0.280466
8.55 1.11999 0.399656 1.1443 0.280466
8.58 1.12 0.400421 1.1443 0.280466
8.61 1.12002 0.401121 1.1443 0.280466
8.64 1.12005 0.401756 1.1443 0.280466
8.67 1.1201 0.402327 1.1443 0.280466
8.7 1.12016 0.402835 1.1443 0.280466
8.73 1.12024 0.40328 1.1443 0.280466
8.76 1.12032 0.403663 1.1443 0.280466
8.79 1.12042 0.403985 1.1443 0.280466
8.82 1.12053 0.404245 1.1443 0.280466
8.85 1.12066 0.404446 1.1443 0.280466
8.88 1.12079 0.404587 1.1443 0.280466
8.91 1.12094 0.404669 1.1443 0.280466
8.94 1.1211 0.404692 1.1443 0.280466
8.97 1.12127 0.404658 1.1443 0.280466
9 1.12145 0.404567 1.1443 0.280466
9.03 1.12165 0.404418 1.1443 0.280466
9.06 1.12185 0.404213 1.1443 0.280466
9.09 1.12207 0.403953 1.1443 0.280466
9.12 1.1223 0.403637 1.1443 0.280466
9.15 1.12254 0.403267 1.1443 0.280466
9.18 1.1228 0.402842 1.1443 0.280466
9.21 1.12306 0.402363 1.1443 0.280466
9.24 1.12334 0.401831 1.1443 0.280466
9.27 1.12362 0.401245 1.1443 0.280466
9.3 1.12392 0.400606 1.1443 0.280466
9.33 1.12423 0.399914 1.1443 0.280466
9.36 1.12455 0.39917 1.1443 0.280466
9.39 1.12489 0.398374 1.1443 0.280466
9.42 1.12523 0.397525 1.1443 0.280466
9.45 1.12559 0.396625 1.1443 0.280466
9.48 1.12596 0.395672 1.1443 0.280466
9.51 1.12633 0.394668 1.1443 0.280466
9.54 1.12673 0.393612 1.1443 0.280466
9.57 1.12713 0.392504 1.1443 0.280466
9.6 1.12754 0.391344 1.1443 0.280466
9.63 1.12797 0.390133 1.1443 0.280466
9.66 1.12841 0.388868 1.1443 0.280466
9.69 1.12886 0.387552 1.1443 0.280466
9.72 1.12933 0.386182 1.1443 0.280466
9.75 1.1298 0.38476 1.1443 0.280466
9.78 1.13029 0.383284 1.1443 0.280466
9.81 1.1308 0.381755 1.1443 0.280466
9.84 1.13131 0.380171 1.1443 0.280466
9.87 1.13184 0.378532 1.1443 0.280466
9.9 1.13239 0.376838 1.1443 0.280466
9.93 1.13295 0.375087 1.1443 0.280466
9.96 1.13352 0.37328 1.1443 0.280466
9.99 1.13411 0.371415 1.1443 0.280466
10.02 1.13471 0.369492 1.1443 0.280466
10.05 1.13533 0.367509 1.1443 0.280466
10.08 1.13596 0.365466 1.1443 0.280466
10.11 1.13661 0.363362 1.1443 0.280466
10.14 1.13728 0.361195 1.1443 0.280466
10.17 1.13796 0.358965 1.1443 0.280466
10.2 1.13866 0.35667 1.1443 0.280466
10.23 1.13938 0.354309 1.1443 0.280466
10.26 1.14012 0.35188 1.1443 0.280466
10.29 1.14087 0.349382 1.1443 0.280466
10.32 1.14165 0.346814 1.1443 0.280466
10.35 1.14244 0.344174 1.1443 0.280466
10.38 1.14326 0.34146 1.1443 0.280466
10.41 1.14409 0.338672 1.1443 0.280466
10.44 1.14495 0.335806 1.1443 0.280466
10.47 1.14583 0.332862 1.1443 0.280466
10.5 1.14673 0.329838 1.1443 0.280466
10.53 1.14765 0.326731 1.1443 0.280466
10.56 1.14859 0.323541 1.1443 0.280466
10.59 1.14956 0.320266 1.1443 0.280466
10.62 1.15056 0.316903 1.1443 0.280466
10.65 1.15157 0.313452 1.1443 0.280466
10.68 1.15261 0.30991 1.1443 0.280466
10.71 1.15368 0.306277 1.1443 0.280466
10.74 1.15477 0.302552 1.1443 0.280466
10.77 1.15589 0.298732 1.1443 0.280466
10.8 1.15703 0.294818 1.1443 0.280466
10.83 1.15819 0.290809 1.1443 0.280466
10.86 1.15938 0.286705 1.1443 0.280466
10.89 1.1606 0.282507 1.1443 0.280466
10.92 1.16183 0.278215 1.1443 0.280466
10.95 1.16309 0.273831 1.1443 0.280466
10.98 1.16437 0.269356 1.1443 0.280466
11.01 1.16566 0.264795 1.1443 0.280466
11.04 1.16697 0.26015 1.1443 0.280466
11.07 1.1683 0.255427 1.1443 0.280466
11.1 1.16964 0.250631 1.1443 0.280466
11.13 1.17098 0.24577 1.1443 0.280466
11.16 1.17233 0.240851 1.1443 0.280466
11.19 1.17368 0.235884 1.1443 0.280466
11.22 1.17502 0.230879 1.1443 0.280466
11.25 1.17635 0.22585 1.1443 0.280466
11.28 1.17766 0.220809 1.1443 0.280466
11.31 1.17896 0.21577 1.1443 0.280466
11.34 1.18022 0.21075 1.1443 0.280466
11.37 1.18144 0.205765 1.1443 0.280466
11.4 1.18263 0.200833 1.1443 0.280466
11.43 1.18376 0.195972 1.1443 0.280466
11.46 1.18484 0.1912 1.1443 0.280466
11.49 1.18585 0.186534 1.1443 0.280466
11.52 1.1868 0.181993 1.1443 0.280466
11.55 1.18767 0.177593 1.1443 0.280466
11.58 1.18846 0.17335 1.1443 0.280466
11.61 1.18916 0.169279 1.1443 0.280466
11.64 1.18978 0.165391 1.1443 0.280466
11.67 1.19031 0.161697 1.1443 0.280466
11.7 1.19075 0.158207 1.1443 0.280466
11.73 1.1911 0.154926 1.1443 0.280466
11.76 1.19135 0.151858 1.1443 0.280466
11.79 1.19152 0.149007 1.1443 0.280466
11.82 1.19161 0.146373 1.1443 0.280466
11.85 1.19161 0.143956 1.1443 0.280466
11.88 1.19153 0.141751 1.1443 0.280466
11.91 1.19138 0.139756 1.1443 0.280466
11.94 1.19115 0.137967 1.1443 0.280466
11.97 1.19086 0.136376 1.1443 0.280466
12 1.19051 0.134979 1.1443 0.280466
12.03 1.1901 0.133769 1.1443 0.280466
12.06 1.18964 0.132738 1.1443 0.280466
12.09 1.18914 0.13188 1.1443 0.280466
12.12 1.18859 0.131189 1.1443 0.280466
12.15 1.188 0.130657 1.1443 0.280466
12.18 1.18738 0.130279 1.1443 0.280466
12.21 1.18672 0.130047 1.1443 0.280466
12.24 1.18604 0.129957 1.1443 0.280466
12.27 1.18534 0.130002 1.1443 0.280466
12.3 1.18461 0.130178 1.1443 0.280466
12.33 1.18386 0.130479 1.1443 0.280466
12.36 1.1831 0.130902 1.1443 0.280466
12.39 1.18232 0.131442 1.1443 0.280466
12.42 1.18154 0.132095 1.1443 0.280466
12.45 1.18074 0.132859 1.1443 0.280466
12.48 1.17993 0.133728 1.1443 0.280466
12.51 1.17912 0.134702 1.1443 0.280466
12.54 1.1783 0.135777 1.1443 0.280466
12.57 1.17747 0.136951 1.1443 0.280466
12.6 1.17664 0.138221 1.1443 0.280466
12.63 1.17581 0.139585 1.1443 0.280466
12.66 1.17497 0.141042 1.1443 0.280466
12.69 1.17414 0.14259 1.1443 0.280466
12.72 1.1733 0.144227 1.1443 0.280466
12.75 1.17246 0.145951 1.1443 0.280466
12.78 1.17163 0.147762 1.1443 0.280466
12.81 1.17079 0.149656 1.1443 0.280466
12.84 1.16995 0.151634 1.1443 0.280466
12.87 1.16912 0.153694 1.1443 0.280466
12.9 1.16828 0.155834 1.1443 0.280466
12.93 1.16745 0.158053 1.1443 0.280466
12.96 1.16661 0.16035 1.1443 0.280466
12.99 1.16578 0.162723 1.1443 0.280466
13.02 1.16495 0.16517 1.1443 0.280466
13.05 1.16413 0.167691 1.1443 0.280466
13.08 1.1633 0.170284 1.1443 0.280466
13.11 1.16248 0.172946 1.1443 0.280466
13.14 1.16166 0.175677 1.1443 0.280466
13.17 1.16084 0.178474 1.1443 0.280466
13.2 1.16002 0.181336 1.1443 0.280466
13.23 1.1592 0.184261 1.1443 0.280466
13.26 1.15839 0.187247 1.1443 0.280466
13.29 1.15758 0.190291 1.1443 0.280466
13.32 1.15677 0.193392 1.1443 0.280466
13.35 1.15597 0.196546 1.1443 0.280466
13.38 1.15517 0.199753 1.1443 0.280466
13.41 1.15437 0.203008 1.1443 0.280466
13.44 1.15357 0.206311 1.1443 0.280466
13.47 1.15278 0.209657 1.1443 0.280466
13.5 1.15199 0.213044 1.1443 0.280466
13.53 1.1512 0.21647 1.1443 0.280466
13.56 1.15042 0.219932 1.1443 0.280466
13.59 1.14964 0.223426 1.1443 0.280466
13.62 1.14886 0.22695 1.1443 0.280466
13.65 1.14809 0.2305 1.1443 0.280466
13.68 1.14733 0.234074 1.1443 0.280466
13.71 1.14657 0.237668 1.1443 0.280466
13.74 1.14582 0.241279 1.1443 0.280466
13.77 1.14507 0.244904 1.1443 0.280466
13.8 1.14433 0.24854 1.1443 0.280466
13.83 1.14359 0.252183 1.1443 0.280466
13.86 1.14286 0.25583 1.1443 0.280466
13.89 1.14214 0.259479 1.1443 0.280466
13.92 1.14143 0.263125 1.1443 0.280466
13.95 1.14072 0.266765 1.1443 0.280466
13.98 1.14002 0.270397 1.1443 0.280466
14.01 1.13933 0.274018 1.1443 0.280466
14.04 1.13865 0.277623 1.1443 0.280466
14.07 1.13798 0.281211 1.1443 0.280466
14.1 1.13732 0.284777 1.1443 0.280466
14.13 1.13667 0.28832 1.1443 0.280466
14.16 1.13603 0.291836 1.1443 0.280466
14.19 1.1354 0.295323 1.1443 0.280466
14.22 1.13479 0.298778 1.1443 0.280466
14.25 1.13418 0.302198 1.1443 0.280466
14.28 1.13359 0.30558 1.1443 0.280466
14.31 1.133 0.308923 1.1443 0.280466
14.34 1.13243 0.312224 1.1443 0.280466
14.37 1.13188 0.31548 1.1443 0.280466
14.4 1.13133 0.31869 1.1443 0.280466
14.43 1.1308 0.321852 1.1443 0.280466
14.46 1.13028 0.324963 1.1443 0.280466
14.49 1.12978 0.328021 1.1443 0.280466
14.52 1.12929 0.331026 1.1443 0.280466
14.55 1.12882 0.333975 1.1443 0.280466
14.58 1.12835 0.336866 1.1443 0.280466
14.61 1.12791 0.339699 1.1443 0.280466
14.64 1.12747 0.342472 1.1443 0.280466
14.67 1.12706 0.345184 1.1443 0.280466
14.7 1.12665 0.347833 1.1443 0.280466
14.73 1.12627 0.350419 1.1443 0.280466
14.76 1.12589 0.35294 1.1443 0.280466
14.79 1.12553 0.355396 1.1443 0.280466
14.82 1.12519 0.357786 1.1443 0.280466
14.85 1.12486 0.36011 1.1443 0.280466
14.88 1.12455 0.362367 1.1443 0.280466
14.91 1.12425 0.364555 1.1443 0.280466
14.94 1.12397 0.366676 1.1443 0.280466
14.97 1.1237 0.368729 1.1443 0.280466
15 1.12345 0.370712 1.1443 0.280466
15.03 1.12321 0.372627 1.1443 0.280466
15.06 1.12299 0.374473 1.1443 0.280466
15.09 1.12278 0.37625 1.1443 0.280466
15.12 1.12259 0.377958 1.1443 0.280466
15.15 1.12241 0.379596 1.1443 0.280466
15.18 1.12225 0.381166 1.1443 0.280466
15.21 1.1221 0.382668 1.1443 0.280466
15.24 1.12196 0.384101 1.1443 0.280466
15.27 1.12184 0.385465 1.1443 0.280466
15.3 1.12174 0.386762 1.1443 0.280466
15.33 1.12165 0.387991 1.1443 0.280466
15.36 1.12157 0.389153 1.1443 0.280466
15.39 1.1215 0.390248 1.1443 0.280466
15.42 1.12145 0.391277 1.1443 0.280466
15.45 1.12142 0.39224 1.1443 0.280466
15.48 1.12139 0.393137 1.1443 0.280466
15.51 1.12139 0.39397 1.1443 0.280466
15.54 1.12139 0.394738 1.1443 0.280466
15.57 1.12141 0.395442 1.1443 0.280466
15.6 1.12144 0.396082 1.1443 0.280466
15.63 1.12148 0.39666 1.1443 0.280466
15.66 1.12154 0.397175 1.1443 0.280466
15.69 1.1216 0.397629 1.1443 0.280466
15.72 1.12169 0.398021 1.1443 0.280466
15.75 1.12178 0.398353 1.1443 0.280466
15.78 1.12189 0.398624 1.1443 0.280466
15.81 1.122 0.398836 1.1443 0.280466
15.84 1.12213 0.398989 1.1443 0.280466
15.87 1.12228 0.399084 1.1443 0.280466
15.9 1.12243 0.39912 1.1443 0.280466
15.93 1.1226 0.399099 1.1443 0.280466
15.96 1.12278 0.399021 1.1443 0.280466
15.99 1.12297 0.398886 1.1443 0.280466
16.02 1.12317 0.398695 1.1443 0.280466
16.05 1.12338 0.398448 1.1443 0.280466
16.08 1.12361 0.398146 1.1443 0.280466
16.11 1.12385 0.39779 1.1443 0.280466
16.14 1.1241 0.397378 1.1443 0.280466
16.17 1.12436 0.396913 1.1443 0.280466
16.2 1.12463 0.396394 1.1443 0.280466
16.23 1.12491 0.395821 1.1443 0.280466
16.26 1.12521 0.395194 1.1443 0.280466
16.29 1.12552 0.394515 1.1443 0.280466
16.32 1.12584 0.393783 1.1443 0.280466
16.35 1.12617 0.392998 1.1443 0.280466
16.38 1.12651 0.39216 1.1443 0.280466
16.41 1.12686 0.391269 1.1443 0.280466
16.44 1.12723 0.390326 1.1443 0.280466
16.47 1.12761 0.389331 1.1443 0.280466
16.5 1.128 0.388283 1.1443 0.280466
16.53 1.1284 0.387182 1.1443 0.280466
16.56 1.12882 0.386028 1.1443 0.280466
16.59 1.12924 0.384822 1.1443 0.280466
16.62 1.12968 0.383562 1.1443 0.280466
16.65 1.13013 0.382249 1.1443 0.280466
16.68 1.1306 0.380882 1.1443 0.280466
16.71 1.13108 0.379461 1.1443 0.280466
16.74 1.13157 0.377986 1.1443 0.280466
16.77 1.13208 0.376455 1.1443 0.280466
16.8 1.13259 0.374869 1.1443 0.280466
16.83 1.13313 0.373227 1.1443 0.280466
16.86 1.13367 0.371528 1.1443 0.280466
16.89 1.13424 0.369772 1.1443 0.280466
16.92 1.13481 0.367957 1.1443 0.280466
16.95 1.13541 0.366084 1.1443 0.280466
16.98 1.13601 0.36415 1.1443 0.280466
17.01 1.13664 0.362156 1.1443 0.280466
17.04 1.13728 0.3601 1.1443 0.280466
17.07 1.13793 0.357982 1.1443 0.280466
17.1 1.1386 0.355799 1.1443 0.280466
17.13 1.13929 0.353551 1.1443 0.280466
17.16 1.14 0.351237 1.1443 0.280466
17.19 1.14073 0.348855 1.1443 0.280466
17.22 1.14147 0.346404 1.1443 0.280466
17.25 1.14224 0.343883 1.1443 0.280466
17.28 1.14302 0.34129 1.1443 0.280466
17.31 1.14382 0.338623 1.1443 0.280466
17.34 1.14465 0.335882 1.1443 0.280466
17.37 1.14549 0.333064 1.1443 0.280466
17.4 1.14636 0.330168 1.1443 0.280466
17.43 1.14724 0.327192 1.1443 0.280466
17.46 1.14815 0.324135 1.1443 0.280466
17.49 1.14909 0.320995 1.1443 0.280466
17.52 1.15004 0.317771 1.1443 0.280466
17.55 1.15102 0.314461 1.1443 0.280466
17.58 1.15202 0.311063 1.1443 0.280466
17.61 1.15305 0.307576 1.1443 0.280466
17.64 1.1541 0.304 1.1443 0.280466
17.67 1.15517 0.300333 1.1443 0.280466
17.7 1.15627 0.296574 1.1443 0.280466
17.73 1.15739 0.292722 1.1443 0.280466
17.76 1.15854 0.288779 1.1443 0.280466
17.79 1.15971 0.284743 1.1443 0.280466
17.82 1.1609 0.280615 1.1443 0.280466
17.85 1.16211 0.276397 1.1443 0.280466
17.88 1.16334 0.27209 1.1443 0.280466
17.91 1.1646 0.267696 1.1443 0.280466
17.94 1.16586 0.263219 1.1443 0.280466
17.97 1.16715 0.258663 1.1443 0.280466
18 1.16844 0.254032 1.1443 0.280466
18.03 1.16975 0.249333 1.1443 0.280466
18.06 1.17106 0.244572 1.1443 0.280466
18.09 1.17238 0.239758 1.1443 0.280466
18.12 1.17369 0.2349 1.1443 0.280466
18.15 1.17499 0.230008 1.1443 0.280466
18.18 1.17629 0.225094 1.1443 0.280466
18.21 1.17756 0.220172 1.1443 0.280466
18.24 1.17882 0.215256 1.1443 0.280466
18.27 1.18004 0.21036 1.1443 0.280466
18.3 1.18123 0.205501 1.1443 0.280466
18.33 1.18238 0.200695 1.1443 0.280466
18.36 1.18347 0.195959 1.1443 0.280466
18.39 1.18451 0.191312 1.1443 0.280466
18.42 1.18549 0.186769 1.1443 0.280466
18.45 1.18641 0.182347 1.1443 0.280466
18.48 1.18725 0.178064 1.1443 0.280466
18.51 1.18801 0.173932 1.1443 0.280466
18.54 1.18869 0.169966 1.1443 0.280466
18.57 1.18929 0.166178 1.1443 0.280466
18.6 1.1898 0.162577 1.1443 0.280466
18.63 1.19023 0.159172 1.1443 0.280466
18.66 1.19057 0.155969 1.1443 0.280466
18.69 1.19082 0.152973 1.1443 0.280466
18.72 1.19098 0.150185 1.1443 0.280466
18.75 1.19107 0.147608 1.1443 0.280466
18.78 1.19107 0.14524 1.1443 0.280466
18.81 1.191 0.143078 1.1443 0.280466
18.84 1.19085 0.14112 1.1443 0.280466
18.87 1.19064 0.139361 1.1443 0.280466
18.9 1.19036 0.137796 1.1443 0.280466
18.93 1.19002 0.13642 1.1443 0.280466
18.96 1.18963 0.135226 1.1443 0.280466
18.99 1.18919 0.134208 1.1443 0.280466
19.02 1.1887 0.13336 1.1443 0.280466
19.05 1.18816 0.132674 1.1443 0.280466
19.08 1.18759 0.132146 1.1443 0.280466
19.11 1.18699 0.131769 1.1443 0.280466
19.14 1.18635 0.131536 1.1443 0.280466
19.17 1.18569 0.131443 1.1443 0.280466
19.2 1.185 0.131484 1.1443 0.280466
19.23 1.18429 0.131654 1.1443 0.280466
19.26 1.18356 0.131948 1.1443 0.280466
19.29 1.18282 0.132363 1.1443 0.280466
19.32 1.18206 0.132894 1.1443 0.280466
19.35 1.18128 0.133537 1.1443 0.280466
19.38 1.1805 0.134289 1.1443 0.280466
19.41 1.17971 0.135148 1.1443 0.280466
19.44 1.17891 0.136109 1.1443 0.280466
19.47 1.17811 0.137171 1.1443 0.280466
19.5 1.17729 0.138331 1.1443 0.280466
19.53 1.17648 0.139586 1.1443 0.280466
19.56 1.17566 0.140935 1.1443 0.280466
19.59 1.17484 0.142376 1.1443 0.280466
19.62 1.17402 0.143907 1.1443 0.280466
19.65 1.17319 0.145526 1.1443 0.280466
19.68 1.17237 0.147232 1.1443 0.280466
19.71 1.17154 0.149023 1.1443 0.280466
19.74 1.17071 0.150898 1.1443 0.280466
19.77 1.16989 0.152855 1.1443 0.280466
19.8 1.16906 0.154893 1.1443 0.280466
19.83 1.16824 0.15701 1.1443 0.280466
19.86 1.16742 0.159205 1.1443 0.280466
19.89 1.16659 0.161477 1.1443 0.280466
19.92 1.16577 0.163824 1.1443 0.280466
19.95 1.16495 0.166244 1.1443 0.280466
19.98 1.16414 0.168737 1.1443 0.280466
20.01 1.16332 0.1713 1.1443 0.280466
20.04 1.16251 0.173932 1.1443 0.280466
20.07 1.16169 0.176632 1.1443 0.280466
20.1 1.16088 0.179397 1.1443 0.280466
20.13 1.16008 0.182225 1.1443 0.280466
20.16 1.15927 0.185115 1.1443 0.280466
20.19 1.15847 0.188064 1.1443 0.280466
20.22 1.15767 0.191071 1.1443 0.280466
20.25 1.15687 0.194134 1.1443 0.280466
20.28 1.15607 0.197249 1.1443 0.280466
20.31 1.15528 0.200415 1.1443 0.280466
20.34 1.15449 0.203629 1.1443 0.280466
20.37 1.1537 0.206889 1.1443 0.280466
20.4 1.15291 0.210191 1.1443 0.280466
20.43 1.15213 0.213534 1.1443 0.280466
20.46 1.15135 0.216915 1.1443 0.280466
20.49 1.15058 0.22033 1.1443 0.280466
20.52 1.14981 0.223777 1.1443 0.280466
20.55 1.14905 0.227253 1.1443 0.280466
20.58 1.14829 0.230754 1.1443 0.280466
20.61 1.14753 0.234279 1.1443 0.280466
20.64 1.14678 0.237823 1.1443 0.280466
20.67 1.14603 0.241383 1.1443 0.280466
20.7 1.1453 0.244958 1.1443 0.280466
20.73 1.14456 0.248542 1.1443 0.280466
20.76 1.14384 0.252134 1.1443 0.280466
20.79 1.14312 0.255729 1.1443 0.280466
20.82 1.1424 0.259325 1.1443 0.280466
20.85 1.1417 0.262919 1.1443 0.280466
20.88 1.141 0.266507 1.1443 0.280466
20.91 1.14031 0.270087 1.1443 0.280466
20.94 1.13963 0.273655 1.1443 0.280466
20.97 1.13896 0.277209 1.1443 0.280466
21 1.1383 0.280744 1.1443 0.280466
21.03 1.13765 0.284259 1.1443 0.280466
21.06 1.13701 0.287751 1.1443 0.280466
21.09 1.13637 0.291217 1.1443 0.280466
21.12 1.13575 0.294653 1.1443 0.280466
21.15 1.13514 0.298058 1.1443 0.280466
21.18 1.13454 0.301429 1.1443 0.280466
21.21 1.13396 0.304763 1.1443 0.280466
21.24 1.13338 0.308058 1.1443 0.280466
21.27 1.13282 0.311312 1.1443 0.280466
21.3 1.13227 0.314522 1.1443 0.280466
21.33 1.13173 0.317687 1.1443 0.280466
21.36 1.13121 0.320803 1.1443 0.280466
21.39 1.1307 0.323871 1.1443 0.280466
21.42 1.1302 0.326887 1.1443 0.280466
21.45 1.12972 0.329849 1.1443 0.280466
21.48 1.12925 0.332757 1.1443 0.280466
21.51 1.12879 0.335609 1.1443 0.280466
21.54 1.12835 0.338403 1.1443 0.280466
21.57 1.12792 0.341138 1.1443 0.280466
21.6 1.12751 0.343813 1.1443 0.280466
21.63 1.12711 0.346426 1.1443 0.280466
21.66 1.12673 0.348977 1.1443 0.280466
21.69 1.12636 0.351465 1.1443 0.280466
21.72 1.12601 0.353889 1.1443 0.280466
21.75 1.12567 0.356248 1.1443 0.280466
21.78 1.12534 0.358541 1.1443 0.280466
21.81 1.12503 0.360769 1.1443 0.280466
21.84 1.12474 0.362929 1.1443 0.280466
21.87 1.12446 0.365023 1.1443 0.280466
21.9 1.1242 0.367049 1.1443 0.280466
21.93 1.12395 0.369008 1.1443 0.280466
21.96 1.12371 0.370898 1.1443 0.280466
21.99 1.12349 0.372721 1.1443 0.280466
22.02 1.12329 0.374476 1.1443 0.280466
22.05 1.12309 0.376162 1.1443 0.280466
22.08 1.12292 0.377781 1.1443 0.280466
22.11 1.12276 0.379332 1.1443 0.280466
22.14 1.12261 0.380814 1.1443 0.280466
22.17 1.12248 0.38223 1.1443 0.280466
22.2 1.12236 0.383578 1.1443 0.280466
22.23 1.12225 0.384858 1.1443 0.280466
22.26 1.12216 0.386072 1.1443 0.280466
22.29 1.12209 0.38722 1.1443 0.280466
22.32 1.12202 0.388301 1.1443 0.280466
22.35 1.12198 0.389317 1.1443 0.280466
22.38 1.12194 0.390267 1.1443 0.280466
22.41 1.12192 0.391153 1.1443 0.280466
22.44 1.12191 0.391974 1.1443 0.280466
22.47 1.12191 0.392732 1.1443 0.280466
22.5 1.12193 0.393426 1.1443 0.280466
22.53 1.12196 0.394057 1.1443 0.280466
22.56 1.12201 0.394625 1.1443 0.280466
22.59 1.12206 0.395132 1.1443 0.280466
22.62 1.12213 0.395578 1.1443 0.280466
22.65 1.12221 0.395962 1.1443 0.280466
22.68 1.12231 0.396287 1.1443 0.280466
22.71 1.12241 0.396552 1.1443 0.280466
22.74 1.12253 0.396757 1.1443 0.280466
22.77 1.12266 0.396903 1.1443 0.280466
22.8 1.12281 0.396992 1.1443 0.280466
22.83 1.12296 0.397022 1.1443 0.280466
22.86 1.12313 0.396996 1.1443 0.280466
22.89 1.12331 0.396912 1.1443 0.280466
22.92 1.1235 0.396772 1.1443 0.280466
22.95 1.1237 0.396576 1.1443 0.280466
22.98 1.12392 0.396324 1.1443 0.280466
23.01 1.12414 0.396017 1.1443 0.280466
23.04 1.12438 0.395656 1.1443 0.280466
23.07 1.12463 0.39524 1.1443 0.280466
23.1 1.12489 0.394769 1.1443 0.280466
23.13 1.12517 0.394245 1.1443 0.280466
23.16 1.12545 0.393667 1.1443 0.280466
23.19 1.12575 0.393035 1.1443 0.280466
23.22 1.12606 0.392351 1.1443 0.280466
23.25 1.12638 0.391613 1.1443 0.280466
23.28 1.12671 0.390822 1.1443 0.280466
23.31 1.12705 0.389979 1.1443 0.280466
23.34 1.12741 0.389083 1.1443 0.280466
23.37 1.12778 0.388133 1.1443 0.280466
23.4 1.12816 0.387131 1.1443 0.280466
23.43 1.12855 0.386077 1.1443 0.280466
23.46 1.12895 0.384969 1.1443 0.280466
23.49 1.12937 0.383808 1.1443 0.280466
23.52 1.1298 0.382593 1.1443 0.280466
23.55 1.13024 0.381326 1.1443 0.280466
23.58 1.1307 0.380004 1.1443 0.280466
23.61 1.13117 0.378628 1.1443 0.280466
23.64 1.13165 0.377197 1.1443 0.280466
23.67 1.13214 0.375712 1.1443 0.280466
23.7 1.13265 0.374171 1.1443 0.280466
23.73 1.13317 0.372574 1.1443 0.280466
23.76 1.13371 0.37092 1.1443 0.280466
23.79 1.13426 0.369209 1.1443 0.280466
23.82 1.13483 0.36744 1.1443 0.280466
23.85 1.13541 0.365612 1.1443 0.280466
23.88 1.136 0.363724 1.1443 0.280466
23.91 1.13662 0.361776 1.1443 0.280466
23.94 1.13724 0.359767 1.1443 0.280466
23.97 1.13789 0.357695 1.1443 0.280466
24 1.13855 0.355559 1.1443 0.280466
24.03 1.13923 0.353359 1.1443 0.280466
24.06 1.13992 0.351093 1.1443 0.280466
24.09 1.14064 0.348759 1.1443 0.280466
24.12 1.14137 0.346358 1.1443 0.280466
24.15 1.14212 0.343886 1.1443 0.280466
24.18 1.14289 0.341343 1.1443 0.280466
24.21 1.14368 0.338728 1.1443 0.280466
24.24 1.14449 0.336039 1.1443 0.280466
24.27 1.14532 0.333274 1.1443 0.280466
24.3 1.14617 0.330431 1.1443 0.280466
24.33 1.14704 0.32751 1.1443 0.280466
24.36 1.14794 0.324509 1.1443 0.280466
24.39 1.14886 0.321426 1.1443 0.280466
24.42 1.1498 0.318259 1.1443 0.280466
24.45 1.15076 0.315007 1.1443 0.280466
24.48 1.15174 0.31167 1.1443 0.280466
24.51 1.15275 0.308244 1.1443 0.280466
24.54 1.15379 0.30473 1.1443 0.280466
24.57 1.15484 0.301126 1.1443 0.280466
24.6 1.15592 0.297431 1.1443 0.280466
24.63 1.15703 0.293646 1.1443 0.280466
24.66 1.15816 0.289768 1.1443 0.280466
24.69 1.15931 0.2858 1.1443 0.280466
24.72 1.16048 0.28174 1.1443 0.280466
24.75 1.16167 0.277591 1.1443 0.280466
24.78 1.16289 0.273353 1.1443 0.280466
24.81 1.16412 0.269029 1.1443 0.280466
24.84 1.16537 0.264621 1.1443 0.280466
24.87 1.16664 0.260134 1.1443 0.280466
24.9 1.16792 0.255571 1.1443 0.280466
24.93 1.16921 0.250939 1.1443 0.280466
24.96 1.17051 0.246243 1.1443 0.280466
24.99 1.17181 0.241491 1.1443 0.280466
25.02 1.17311 0.236693 1.1443 0.280466
25.05 1.1744 0.231858 1.1443 0.280466
25.08 1.17569 0.226997 1.1443 0.280466
25.11 1.17696 0.222123 1.1443 0.280466
25.14 1.17821 0.217249 1.1443 0.280466
25.17 1.17943 0.212389 1.1443 0.280466
25.2 1.18062 0.20756 1.1443 0.280466
25.23 1.18177 0.202776 1.1443 0.280466
25.26 1.18288 0.198056 1.1443 0.280466
25.29 1.18393 0.193415 1.1443 0.280466
25.32 1.18493 0.188871 1.1443 0.280466
25.35 1.18586 0.184439 1.1443 0.280466
25.38 1.18672 0.180137 1.1443 0.280466
25.41 1.18751 0.175979 1.1443 0.280466
25.44 1.18822 0.171979 1.1443 0.280466
25.47 1.18885 0.168148 1.1443 0.280466
25.5 1.18939 0.164499 1.1443 0.280466
25.53 1.18985 0.16104 1.1443 0.280466
25.56 1.19022 0.157777 1.1443 0.280466
25.59 1.19051 0.154716 1.1443 0.280466
25.62 1.19071 0.151861 1.1443 0.280466
25.65 1.19083 0.149212 1.1443 0.280466
25.68 1.19087 0.14677 1.1443 0.280466
25.71 1.19083 0.144534 1.1443 0.280466
25.74 1.19072 0.142501 1.1443 0.280466
25.77 1.19054 0.140666 1.1443 0.280466
25.8 1.1903 0.139026 1.1443 0.280466
25.83 1.18999 0.137575 1.1443 0.280466
25.86 1.18963 0.136307 1.1443 0.280466
25.89 1.18921 0.135216 1.1443 0.280466
25.92 1.18875 0.134297 1.1443 0.280466
25.95 1.18824 0.133542 1.1443 0.280466
25.98 1.18769 0.132946 1.1443 0.280466
26.01 1.18711 0.132502 1.1443 0.280466
26.04 1.18649 0.132206 1.1443 0.280466
26.07 1.18585 0.13205 1.1443 0.280466
26.1 1.18518 0.13203 1.1443 0.280466
26.13 1.18448 0.13214 1.1443 0.280466
26.16 1.18377 0.132377 1.1443 0.280466
26.19 1.18304 0.132735 1.1443 0.280466
26.22 1.18229 0.133211 1.1443 0.280466
26.25 1.18153 0.1338 1.1443 0.280466
26.28 1.18076 0.1345 1.1443 0.280466
26.31 1.17998 0.135307 1.1443 0.280466
26.34 1.17919 0.136217 1.1443 0.280466
26.37 1.17839 0.137229 1.1443 0.280466
26.4 1.17759 0.13834 1.1443 0.280466
26.43 1.17678 0.139547 1.1443 0.280466
26.46 1.17597 0.140848 1.1443 0.280466
26.49 1.17515 0.142242 1.1443 0.280466
26.52 1.17433 0.143726 1.1443 0.280466
26.55 1.17352 0.145299 1.1443 0.280466
26.58 1.1727 0.146959 1.1443 0.280466
26.61 1.17187 0.148705 1.1443 0.280466
26.64 1.17105 0.150534 1.1443 0.280466
26.67 1.17023 0.152446 1.1443 0.280466
26.7 1.16941 0.154439 1.1443 0.280466
26.73 1.16859 0.156512 1.1443 0.280466
26.76 1.16777 0.158663 1.1443 0.280466
26.79 1.16695 0.160891 1.1443 0.280466
26.82 1.16614 0.163194 1.1443 0.280466
26.85 1.16532 0.165571 1.1443 0.280466
26.88 1.16451 0.168021 1.1443 0.280466
26.91 1.16369 0.170541 1.1443 0.280466
26.94 1.16288 0.173131 1.1443 0.280466
26.97 1.16207 0.175788 1.1443 0.280466
27 1.16126 0.178511 1.1443 0.280466
27.03 1.16046 0.181298 1.1443 0.280466
27.06 1.15966 0.184147 1.1443 0.280466
27.09 1.15885 0.187056 1.1443 0.280466
27.12 1.15806 0.190023 1.1443 0.280466
27.15 1.15726 0.193046 1.1443 0.280466
27.18 1.15647 0.196123 1.1443 0.280466
27.21 1.15567 0.19925 1.1443 0.280466
27.24 1.15489 0.202427 1.1443 0.280466
27.27 1.1541 0.20565 1.1443 0.280466
27.3 1.15332 0.208917 1.1443 0.280466
27.33 1.15254 0.212225 1.1443 0.280466
27.36 1.15176 0.215571 1.1443 0.280466
27.39 1.15099 0.218953 1.1443 0.280466
27.42 1.15022 0.222368 1.1443 0.280466
27.45 1.14946 0.225812 1.1443 0.280466
27.48 1.1487 0.229284 1.1443 0.280466
27.51 1.14795 0.232779 1.1443 0.280466
27.54 1.1472 0.236295 1.1443 0.280466
27.57 1.14645 0.23983 1.1443 0.280466
27.6 1.14571 0.243378 1.1443 0.280466
27.63 1.14498 0.246938 1.1443 0.280466
27.66 1.14426 0.250507 1.1443 0.280466
27.69 1.14354 0.254081 1.1443 0.280466
27.72 1.14282 0.257657 1.1443 0.280466
27.75 1.14212 0.261232 1.1443 0.280466
27.78 1.14142 0.264803 1.1443 0.280466
27.81 1.14073 0.268366 1.1443 0.280466
27.84 1.14005 0.27192 1.1443 0.280466
27.87 1.13938 0.27546 1.1443 0.280466
27.9 1.13872 0.278983 1.1443 0.280466
27.93 1.13806 0.282488 1.1443 0.280466
27.96 1.13742 0.285971 1.1443 0.280466
27.99 1.13679 0.289428 1.1443 0.280466
28.02 1.13616 0.292858 1.1443 0.280466
28.05 1.13555 0.296258 1.1443 0.280466
28.08 1.13495 0.299626 1.1443 0.280466
28.11 1.13436 0.302957 1.1443 0.280466
28.14 1.13379 0.306252 1.1443 0.280466
28.17 1.13322 0.309506 1.1443 0.280466
28.2 1.13267 0.312717 1.1443 0.280466
28.23 1.13213 0.315885 1.1443 0.280466
28.26 1.1316 0.319006 1.1443 0.280466
28.29 1.13109 0.322078 1.1443 0.280466
28.32 1.13058 0.325101 1.1443 0.280466
28.35 1.1301 0.328071 1.1443 0.280466
28.38 1.12962 0.330987 1.1443 0.280466
28.41 1.12916 0.333849 1.1443 0.280466
28.44 1.12872 0.336654 1.1443 0.280466
28.47 1.12829 0.3394 1.1443 0.280466
28.5 1.12787 0.342088 1.1443 0.280466
28.53 1.12747 0.344715 1.1443 0.280466
28.56 1.12708 0.34728 1.1443 0.280466
28.59 1.12671 0.349783 1.1443 0.280466
28.62 1.12635 0.352223 1.1443 0.280466
28.65 1.126 0.354599 1.1443 0.280466
28.68 1.12567 0.35691 1.1443 0.280466
28.71 1.12536 0.359155 1.1443 0.280466
28.74 1.12506 0.361334 1.1443 0.280466
28.77 1.12477 0.363447 1.1443 0.280466
28.8 1.1245 0.365493 1.1443 0.280466
28.83 1.12425 0.367472 1.1443 0.280466
28.86 1.12401 0.369384 1.1443 0.280466
28.89 1.12378 0.371228 1.1443 0.280466
28.92 1.12357 0.373004 1.1443 0.280466
28.95 1.12338 0.374713 1.1443 0.280466
28.98 1.12319 0.376354 1.1443 0.280466
29.01 1.12303 0.377927 1.1443 0.280466
29.04 1.12287 0.379433 1.1443 0.280466
29.07 1.12274 0.380871 1.1443 0.280466
29.1 1.12261 0.382243 1.1443 0.280466
29.13 1.1225 0.383547 1.1443 0.280466
29.16 1.12241 0.384785 1.1443 0.280466
29.19 1.12232 0.385956 1.1443 0.280466
29.22 1.12225 0.387061 1.1443 0.280466
29.25 1.1222 0.388101 1.1443 0.280466
29.28 1.12216 0.389076 1.1443 0.280466
29.31 1.12213 0.389986 1.1443 0.280466
29.34 1.12212 0.390831 1.1443 0.280466
29.37 1.12212 0.391613 1.1443 0.280466
29.4 1.12213 0.392331 1.1443 0.280466
29.43 1.12215 0.392987 1.1443 0.280466
29.46 1.12219 0.39358 1.1443 0.280466
29.49 1.12224 0.394111 1.1443 0.280466
29.52 1.12231 0.39458 1.1443 0.280466
29.55 1.12238 0.394989 1.1443 0.280466
29.58 1.12247 0.395338 1.1443 0.280466
29.61 1.12257 0.395626 1.1443 0.280466
29.64 1.12269 0.395855 1.1443 0.280466
29.67 1.12281 0.396026 1.1443 0.280466
29.7 1.12295 0.396138 1.1443 0.280466
29.73 1.1231 0.396191 1.1443 0.280466
29.76 1.12326 0.396188 1.1443 0.280466
29.79 1.12344 0.396128 1.1443 0.280466
29.82 1.12362 0.396011 1.1443 0.280466
29.85 1.12382 0.395838 1.1443 0.280466
29.88 1.12403 0.395609 1.1443 0.280466
29.91 1.12425 0.395324 1.1443 0.280466
29.94 1.12449 0.394985 1.1443 0.280466
29.97 1.12473 0.394592 1.1443 0.280466
30 1.12499 0.394143 1.1443 0.280466


==> graphics/data/tubularreactorROM.dat <==
0 1.16064 0.236889 1.16064 0.236889
0.03 1.16015 0.236996 1.1584 0.23761
0.06 1.15954 0.237443 1.1584 0.239033
0.09 1.15879 0.238265 1.15875 0.240129
0.12 1.1579 0.239495 1.15881 0.240882
0.15 1.15686 0.241165 1.15872 0.241529
0.18 1.15567 0.24331 1.15857 0.242171
0.21 1.15432 0.245965 1.1584 0.242846
0.24 1.15282 0.249164 1.15821 0.243561
0.27 1.15115 0.252935 1.15802 0.244304
0.3 1.14932 0.257297 1.15784 0.245051
0.33 1.14781 0.262167 1.15758 0.245734
0.36 1.14627 0.267345 1.15713 0.246561
0.39 1.14468 0.272801 1.1568 0.247483
0.42 1.14308 0.278502 1.15655 0.248415
0.45 1.14146 0.284408 1.15636 0.249308
0.48 1.13985 0.290471 1.1562 0.250141
0.51 1.13825 0.296635 1.15606 0.25091
0.54 1.13668 0.302845 1.15593 0.251622
0.57 1.13516 0.309046 1.15581 0.252285
0.6 1.13369 0.315188 1.15569 0.252913
0.63 1.13228 0.321228 1.15557 0.253514
0.66 1.13093 0.32713 1.15545 0.254094
0.69 1.12966 0.332863 1.15532 0.254658
0.72 1.12846 0.338407 1.15519 0.255207
0.75 1.12733 0.343746 1.15506 0.255739
0.78 1.12628 0.348869 1.15494 0.256254
0.81 1.1253 0.35377 1.15482 0.256751
0.84 1.12438 0.358446 1.1547 0.257226
0.87 1.12353 0.362897 1.15459 0.257679
0.9 1.12275 0.367126 1.15448 0.258109
0.93 1.12203 0.371138 1.15438 0.258514
0.96 1.12136 0.374936 1.15429 0.258894
0.99 1.12075 0.378528 1.1542 0.259249
1.02 1.12019 0.381919 1.15412 0.25958
1.05 1.11967 0.385118 1.15405 0.259887
1.08 1.11921 0.388131 1.15398 0.26017
1.11 1.11878 0.390966 1.15392 0.260432
1.14 1.1184 0.39363 1.15387 0.260672
1.17 1.11805 0.39613 1.15382 0.260892
1.2 1.11774 0.398473 1.15377 0.261093
1.23 1.11747 0.400665 1.15373 0.261277
1.26 1.11722 0.402713 1.1537 0.261444
1.29 1.11701 0.404623 1.15366 0.261595
1.32 1.11682 0.406401 1.15363 0.261733
1.35 1.11666 0.408052 1.15361 0.261857
1.38 1.11653 0.409582 1.15359 0.261969
1.41 1.11642 0.410995 1.15357 0.262071
1.44 1.11634 0.412296 1.15355 0.262162
1.47 1.11627 0.413489 1.15353 0.262243
1.5 1.11623 0.414579 1.15352 0.262317
1.53 1.11621 0.41557 1.15351 0.262382
1.56 1.11621 0.416464 1.1535 0.262441
1.59 1.11622 0.417266 1.15349 0.262493
1.62 1.11626 0.417978 1.15348 0.262539
1.65 1.11631 0.418604 1.15348 0.26258
1.68 1.11638 0.419146 1.15347 0.262617
1.71 1.11646 0.419607 1.15347 0.262649
1.74 1.11656 0.41999 1.15346 0.262677
1.77 1.11667 0.420297 1.15346 0.262703
1.8 1.1168 0.420529 1.15345 0.262724
1.83 1.11694 0.42069 1.15345 0.262744
1.86 1.1171 0.42078 1.15345 0.262761
1.89 1.11727 0.420803 1.15345 0.262775
1.92 1.11745 0.420758 1.15345 0.262788
1.95 1.11765 0.420649 1.15345 0.262799
1.98 1.11786 0.420476 1.15345 0.262808
2.01 1.11808 0.420241 1.15345 0.262816
2.04 1.11831 0.419945 1.15345 0.262823
2.07 1.11855 0.419589 1.15345 0.262829
2.1 1.11881 0.419175 1.15345 0.262834
2.13 1.11908 0.418703 1.15345 0.262838
2.16 1.11936 0.418174 1.15345 0.262841
2.19 1.11965 0.41759 1.15345 0.262844
2.22 1.11995 0.416951 1.15345 0.262847
2.25 1.12026 0.416258 1.15345 0.262848
2.28 1.12058 0.415511 1.15345 0.26285
2.31 1.12092 0.414711 1.15345 0.262851
2.34 1.12126 0.41386 1.15345 0.262852
2.37 1.12162 0.412956 1.15345 0.262852
2.4 1.12199 0.412001 1.15345 0.262852
2.43 1.12237 0.410995 1.15345 0.262853
2.46 1.12276 0.409939 1.15345 0.262853
2.49 1.12316 0.408832 1.15345 0.262852
2.52 1.12357 0.407675 1.15345 0.262852
2.55 1.12399 0.406467 1.15345 0.262852
2.58 1.12443 0.40521 1.15345 0.262851
2.61 1.12488 0.403903 1.15345 0.262851
2.64 1.12533 0.402546 1.15345 0.262851
2.67 1.1258 0.401139 1.15345 0.26285
2.7 1.12628 0.399682 1.15345 0.26285
2.73 1.12678 0.398174 1.15345 0.262849
2.76 1.12728 0.396616 1.15345 0.262849
2.79 1.1278 0.395006 1.15345 0.262848
2.82 1.12833 0.393345 1.15345 0.262848
2.85 1.12887 0.391633 1.15345 0.262847
2.88 1.12943 0.389867 1.15345 0.262847
2.91 1.13 0.388049 1.15345 0.262846
2.94 1.13058 0.386177 1.15345 0.262846
2.97 1.13117 0.384251 1.15345 0.262846
3 1.13179 0.38227 1.15345 0.262845
3.03 1.13241 0.380232 1.15345 0.262845
3.06 1.13305 0.378137 1.15345 0.262844
3.09 1.13371 0.375985 1.15345 0.262844
3.12 1.13438 0.373773 1.15345 0.262844
3.15 1.13507 0.371501 1.15345 0.262843
3.18 1.13577 0.369167 1.15345 0.262843
3.21 1.13649 0.36677 1.15345 0.262843
3.24 1.13723 0.364309 1.15345 0.262843
3.27 1.13799 0.361783 1.15345 0.262842
3.3 1.13876 0.359189 1.15345 0.262842
3.33 1.13955 0.356526 1.15345 0.262842
3.36 1.14037 0.353792 1.15345 0.262842
3.39 1.1412 0.350986 1.15345 0.262842
3.42 1.14206 0.348105 1.15345 0.262842
3.45 1.14293 0.345149 1.15345 0.262841
3.48 1.14383 0.342114 1.15345 0.262841
3.51 1.14475 0.338999 1.15345 0.262841
3.54 1.1457 0.335801 1.15345 0.262841
3.57 1.14667 0.332519 1.15345 0.262841
3.6 1.14766 0.329151 1.15345 0.262841
3.63 1.14867 0.325694 1.15345 0.262841
3.66 1.14972 0.322147 1.15345 0.262841
3.69 1.15079 0.318506 1.15345 0.262841
3.72 1.15188 0.314772 1.15345 0.262841
3.75 1.153 0.31094 1.15345 0.262841
3.78 1.15415 0.307011 1.15345 0.262841
3.81 1.15533 0.302982 1.15345 0.262841
3.84 1.15653 0.298852 1.15345 0.262841
3.87 1.15776 0.29462 1.15345 0.26284
3.9 1.15902 0.290286 1.15345 0.26284
3.93 1.1603 0.285849 1.15345 0.26284
3.96 1.16161 0.281311 1.15345 0.26284
3.99 1.16294 0.276672 1.15345 0.26284
4.02 1.1643 0.271934 1.15345 0.26284
4.05 1.16568 0.2671 1.15345 0.26284
4.08 1.16708 0.262173 1.15345 0.26284
4.11 1.16849 0.257159 1.15345 0.26284
4.14 1.16992 0.252064 1.15345 0.26284
4.17 1.17136 0.246894 1.15345 0.26284
4.2 1.1728 0.241659 1.15345 0.26284
4.23 1.17424 0.236369 1.15345 0.26284
4.26 1.17568 0.231036 1.15345 0.26284
4.29 1.17711 0.225674 1.15345 0.26284
4.32 1.17853 0.220297 1.15345 0.26284
4.35 1.17991 0.214921 1.15345 0.26284
4.38 1.18127 0.209566 1.15345 0.26284
4.41 1.18258 0.20425 1.15345 0.26284
4.44 1.18385 0.198994 1.15345 0.26284
4.47 1.18507 0.193817 1.15345 0.26284
4.5 1.18621 0.188741 1.15345 0.26284
4.53 1.18729 0.183786 1.15345 0.26284
4.56 1.18829 0.178973 1.15345 0.26284
4.59 1.18921 0.17432 1.15345 0.26284
4.62 1.19003 0.169846 1.15345 0.26284
4.65 1.19076 0.165565 1.15345 0.26284
4.68 1.19139 0.161492 1.15345 0.26284
4.71 1.19193 0.157637 1.15345 0.26284
4.74 1.19236 0.154009 1.15345 0.26284
4.77 1.19269 0.150614 1.15345 0.26284
4.8 1.19292 0.147455 1.15345 0.26284
4.83 1.19306 0.144535 1.15345 0.26284
4.86 1.1931 0.141852 1.15345 0.26284
4.89 1.19305 0.139404 1.15345 0.26284
4.92 1.19292 0.137185 1.15345 0.26284
4.95 1.19271 0.135192 1.15345 0.26284
4.98 1.19242 0.133416 1.15345 0.26284
5.01 1.19207 0.131852 1.15345 0.26284
5.04 1.19165 0.13049 1.15345 0.26284
5.07 1.19118 0.129323 1.15345 0.26284
5.1 1.19065 0.128343 1.15345 0.26284
5.13 1.19008 0.127542 1.15345 0.26284
5.16 1.18946 0.126912 1.15345 0.26284
5.19 1.18881 0.126446 1.15345 0.26284
5.22 1.18812 0.126135 1.15345 0.26284
5.25 1.1874 0.125974 1.15345 0.26284
5.28 1.18666 0.125956 1.15345 0.26284
5.31 1.18589 0.126075 1.15345 0.26284
5.34 1.18511 0.126325 1.15345 0.26284
5.37 1.18431 0.126702 1.15345 0.26284
5.4 1.18349 0.127201 1.15345 0.26284
5.43 1.18267 0.127818 1.15345 0.26284
5.46 1.18183 0.128549 1.15345 0.26284
5.49 1.18098 0.12939 1.15345 0.26284
5.52 1.18013 0.130339 1.15345 0.26284
5.55 1.17927 0.131392 1.15345 0.26284
5.58 1.17841 0.132546 1.15345 0.26284
5.61 1.17754 0.1338 1.15345 0.26284
5.64 1.17668 0.135152 1.15345 0.26284
5.67 1.17581 0.136599 1.15345 0.26284
5.7 1.17494 0.138139 1.15345 0.26284
5.73 1.17406 0.139772 1.15345 0.26284
5.76 1.17319 0.141495 1.15345 0.26284
5.79 1.17232 0.143306 1.15345 0.26284
5.82 1.17146 0.145206 1.15345 0.26284
5.85 1.17059 0.147191 1.15345 0.26284
5.88 1.16972 0.149262 1.15345 0.26284
5.91 1.16886 0.151416 1.15345 0.26284
5.94 1.16799 0.153652 1.15345 0.26284
5.97 1.16713 0.15597 1.15345 0.26284
6 1.16627 0.158367 1.15345 0.26284
6.03 1.16542 0.160843 1.15345 0.26284
6.06 1.16456 0.163396 1.15345 0.26284
6.09 1.16371 0.166024 1.15345 0.26284
6.12 1.16286 0.168727 1.15345 0.26284
6.15 1.16201 0.171502 1.15345 0.26284
6.18 1.16117 0.174347 1.15345 0.26284
6.21 1.16032 0.177262 1.15345 0.26284
6.24 1.15948 0.180243 1.15345 0.26284
6.27 1.15864 0.18329 1.15345 0.26284
6.3 1.15781 0.186399 1.15345 0.26284
6.33 1.15697 0.189569 1.15345 0.26284
6.36 1.15614 0.192798 1.15345 0.26284
6.39 1.15532 0.196083 1.15345 0.26284
6.42 1.15449 0.199422 1.15345 0.26284
6.45 1.15367 0.202811 1.15345 0.26284
6.48 1.15285 0.206249 1.15345 0.26284
6.51 1.15203 0.209733 1.15345 0.26284
6.54 1.15122 0.213259 1.15345 0.26284
6.57 1.15041 0.216825 1.15345 0.26284
6.6 1.14961 0.220428 1.15345 0.26284
6.63 1.14881 0.224064 1.15345 0.26284
6.66 1.14801 0.22773 1.15345 0.26284
6.69 1.14722 0.231424 1.15345 0.26284
6.72 1.14643 0.235141 1.15345 0.26284
6.75 1.14565 0.238879 1.15345 0.26284
6.78 1.14487 0.242634 1.15345 0.26284
6.81 1.1441 0.246403 1.15345 0.26284
6.84 1.14334 0.250182 1.15345 0.26284
6.87 1.14259 0.253968 1.15345 0.26284
6.9 1.14184 0.257757 1.15345 0.26284
6.93 1.14109 0.261547 1.15345 0.26284
6.96 1.14036 0.265333 1.15345 0.26284
6.99 1.13963 0.269112 1.15345 0.26284
7.02 1.13892 0.272881 1.15345 0.26284
7.05 1.13821 0.276636 1.15345 0.26284
7.08 1.13751 0.280375 1.15345 0.26284
7.11 1.13682 0.284094 1.15345 0.26284
7.14 1.13614 0.28779 1.15345 0.26284
7.17 1.13548 0.29146 1.15345 0.26284
7.2 1.13482 0.2951 1.15345 0.26284
7.23 1.13418 0.298709 1.15345 0.26284
7.26 1.13354 0.302283 1.15345 0.26284
7.29 1.13292 0.305819 1.15345 0.26284
7.32 1.13231 0.309315 1.15345 0.26284
7.35 1.13172 0.312768 1.15345 0.26284
7.38 1.13113 0.316176 1.15345 0.26284
7.41 1.13056 0.319536 1.15345 0.26284
7.44 1.13001 0.322847 1.15345 0.26284
7.47 1.12946 0.326106 1.15345 0.26284
7.5 1.12894 0.329311 1.15345 0.26284
7.53 1.12842 0.33246 1.15345 0.26284
7.56 1.12792 0.335552 1.15345 0.26284
7.59 1.12744 0.338584 1.15345 0.26284
7.62 1.12697 0.341556 1.15345 0.26284
7.65 1.12651 0.344466 1.15345 0.26284
7.68 1.12607 0.347312 1.15345 0.26284
7.71 1.12565 0.350093 1.15345 0.26284
7.74 1.12524 0.352809 1.15345 0.26284
7.77 1.12485 0.355458 1.15345 0.26284
7.8 1.12447 0.358039 1.15345 0.26284
7.83 1.12411 0.360551 1.15345 0.26284
7.86 1.12376 0.362995 1.15345 0.26284
7.89 1.12343 0.365368 1.15345 0.26284
7.92 1.12312 0.367671 1.15345 0.26284
7.95 1.12282 0.369904 1.15345 0.26284
7.98 1.12253 0.372065 1.15345 0.26284
8.01 1.12226 0.374155 1.15345 0.26284
8.04 1.12201 0.376173 1.15345 0.26284
8.07 1.12177 0.37812 1.15345 0.26284
8.1 1.12155 0.379995 1.15345 0.26284
8.13 1.12134 0.381798 1.15345 0.26284
8.16 1.12115 0.38353 1.15345 0.26284
8.19 1.12097 0.38519 1.15345 0.26284
8.22 1.12081 0.386779 1.15345 0.26284
8.25 1.12067 0.388297 1.15345 0.26284
8.28 1.12053 0.389744 1.15345 0.26284
8.31 1.12042 0.391121 1.15345 0.26284
8.34 1.12031 0.392428 1.15345 0.26284
8.37 1.12023 0.393665 1.15345 0.26284
8.4 1.12015 0.394833 1.15345 0.26284
8.43 1.12009 0.395933 1.15345 0.26284
8.46 1.12004 0.396965 1.15345 0.26284
8.49 1.12001 0.397929 1.15345 0.26284
8.52 1.11999 0.398826 1.15345 0.26284
8.55 1.11999 0.399656 1.15345 0.26284
8.58 1.12 0.400421 1.15345 0.26284
8.61 1.12002 0.401121 1.15345 0.26284
8.64 1.12005 0.401756 1.15345 0.26284
8.67 1.1201 0.402327 1.15345 0.26284
8.7 1.12016 0.402835 1.15345 0.26284
8.73 1.12024 0.40328 1.15345 0.26284
8.76 1.12032 0.403663 1.15345 0.26284
8.79 1.12042 0.403985 1.15345 0.26284
8.82 1.12053 0.404245 1.15345 0.26284
8.85 1.12066 0.404446 1.15345 0.26284
8.88 1.12079 0.404587 1.15345 0.26284
8.91 1.12094 0.404669 1.15345 0.26284
8.94 1.1211 0.404692 1.15345 0.26284
8.97 1.12127 0.404658 1.15345 0.26284
9 1.12145 0.404567 1.15345 0.26284
9.03 1.12165 0.404418 1.15345 0.26284
9.06 1.12185 0.404213 1.15345 0.26284
9.09 1.12207 0.403953 1.15345 0.26284
9.12 1.1223 0.403637 1.15345 0.26284
9.15 1.12254 0.403267 1.15345 0.26284
9.18 1.1228 0.402842 1.15345 0.26284
9.21 1.12306 0.402363 1.15345 0.26284
9.24 1.12334 0.401831 1.15345 0.26284
9.27 1.12362 0.401245 1.15345 0.26284
9.3 1.12392 0.400606 1.15345 0.26284
9.33 1.12423 0.399914 1.15345 0.26284
9.36 1.12455 0.39917 1.15345 0.26284
9.39 1.12489 0.398374 1.15345 0.26284
9.42 1.12523 0.397525 1.15345 0.26284
9.45 1.12559 0.396625 1.15345 0.26284
9.48 1.12596 0.395672 1.15345 0.26284
9.51 1.12633 0.394668 1.15345 0.26284
9.54 1.12673 0.393612 1.15345 0.26284
9.57 1.12713 0.392504 1.15345 0.26284
9.6 1.12754 0.391344 1.15345 0.26284
9.63 1.12797 0.390133 1.15345 0.26284
9.66 1.12841 0.388868 1.15345 0.26284
9.69 1.12886 0.387552 1.15345 0.26284
9.72 1.12933 0.386182 1.15345 0.26284
9.75 1.1298 0.38476 1.15345 0.26284
9.78 1.13029 0.383284 1.15345 0.26284
9.81 1.1308 0.381755 1.15345 0.26284
9.84 1.13131 0.380171 1.15345 0.26284
9.87 1.13184 0.378532 1.15345 0.26284
9.9 1.13239 0.376838 1.15345 0.26284
9.93 1.13295 0.375087 1.15345 0.26284
9.96 1.13352 0.37328 1.15345 0.26284
9.99 1.13411 0.371415 1.15345 0.26284
10.02 1.13471 0.369492 1.15345 0.26284
10.05 1.13533 0.367509 1.15345 0.26284
10.08 1.13596 0.365466 1.15345 0.26284
10.11 1.13661 0.363362 1.15345 0.26284
10.14 1.13728 0.361195 1.15345 0.26284
10.17 1.13796 0.358965 1.15345 0.26284
10.2 1.13866 0.35667 1.15345 0.26284
10.23 1.13938 0.354309 1.15345 0.26284
10.26 1.14012 0.35188 1.15345 0.26284
10.29 1.14087 0.349382 1.15345 0.26284
10.32 1.14165 0.346814 1.15345 0.26284
10.35 1.14244 0.344174 1.15345 0.26284
10.38 1.14326 0.34146 1.15345 0.26284
10.41 1.14409 0.338672 1.15345 0.26284
10.44 1.14495 0.335806 1.15345 0.26284
10.47 1.14583 0.332862 1.15345 0.26284
10.5 1.14673 0.329838 1.15345 0.26284
10.53 1.14765 0.326731 1.15345 0.26284
10.56 1.14859 0.323541 1.15345 0.26284
10.59 1.14956 0.320266 1.15345 0.26284
10.62 1.15056 0.316903 1.15345 0.26284
10.65 1.15157 0.313452 1.15345 0.26284
10.68 1.15261 0.30991 1.15345 0.26284
10.71 1.15368 0.306277 1.15345 0.26284
10.74 1.15477 0.302552 1.15345 0.26284
10.77 1.15589 0.298732 1.15345 0.26284
10.8 1.15703 0.294818 1.15345 0.26284
10.83 1.15819 0.290809 1.15345 0.26284
10.86 1.15938 0.286705 1.15345 0.26284
10.89 1.1606 0.282507 1.15345 0.26284
10.92 1.16183 0.278215 1.15345 0.26284
10.95 1.16309 0.273831 1.15345 0.26284
10.98 1.16437 0.269356 1.15345 0.26284
11.01 1.16566 0.264795 1.15345 0.26284
11.04 1.16697 0.26015 1.15345 0.26284
11.07 1.1683 0.255427 1.15345 0.26284
11.1 1.16964 0.250631 1.15345 0.26284
11.13 1.17098 0.24577 1.15345 0.26284
11.16 1.17233 0.240851 1.15345 0.26284
11.19 1.17368 0.235884 1.15345 0.26284
11.22 1.17502 0.230879 1.15345 0.26284
11.25 1.17635 0.22585 1.15345 0.26284
11.28 1.17766 0.220809 1.15345 0.26284
11.31 1.17896 0.21577 1.15345 0.26284
11.34 1.18022 0.21075 1.15345 0.26284
11.37 1.18144 0.205765 1.15345 0.26284
11.4 1.18263 0.200833 1.15345 0.26284
11.43 1.18376 0.195972 1.15345 0.26284
11.46 1.18484 0.1912 1.15345 0.26284
11.49 1.18585 0.186534 1.15345 0.26284
11.52 1.1868 0.181993 1.15345 0.26284
11.55 1.18767 0.177593 1.15345 0.26284
11.58 1.18846 0.17335 1.15345 0.26284
11.61 1.18916 0.169279 1.15345 0.26284
11.64 1.18978 0.165391 1.15345 0.26284
11.67 1.19031 0.161697 1.15345 0.26284
11.7 1.19075 0.158207 1.15345 0.26284
11.73 1.1911 0.154926 1.15345 0.26284
11.76 1.19135 0.151858 1.15345 0.26284
11.79 1.19152 0.149007 1.15345 0.26284
11.82 1.19161 0.146373 1.15345 0.26284
11.85 1.19161 0.143956 1.15345 0.26284
11.88 1.19153 0.141751 1.15345 0.26284
11.91 1.19138 0.139756 1.15345 0.26284
11.94 1.19115 0.137967 1.15345 0.26284
11.97 1.19086 0.136376 1.15345 0.26284
12 1.19051 0.134979 1.15345 0.26284
12.03 1.1901 0.133769 1.15345 0.26284
12.06 1.18964 0.132738 1.15345 0.26284
12.09 1.18914 0.13188 1.15345 0.26284
12.12 1.18859 0.131189 1.15345 0.26284
12.15 1.188 0.130657 1.15345 0.26284
12.18 1.18738 0.130279 1.15345 0.26284
12.21 1.18672 0.130047 1.15345 0.26284
12.24 1.18604 0.129957 1.15345 0.26284
12.27 1.18534 0.130002 1.15345 0.26284
12.3 1.18461 0.130178 1.15345 0.26284
12.33 1.18386 0.130479 1.15345 0.26284
12.36 1.1831 0.130902 1.15345 0.26284
12.39 1.18232 0.131442 1.15345 0.26284
12.42 1.18154 0.132095 1.15345 0.26284
12.45 1.18074 0.132859 1.15345 0.26284
12.48 1.17993 0.133728 1.15345 0.26284
12.51 1.17912 0.134702 1.15345 0.26284
12.54 1.1783 0.135777 1.15345 0.26284
12.57 1.17747 0.136951 1.15345 0.26284
12.6 1.17664 0.138221 1.15345 0.26284
12.63 1.17581 0.139585 1.15345 0.26284
12.66 1.17497 0.141042 1.15345 0.26284
12.69 1.17414 0.14259 1.15345 0.26284
12.72 1.1733 0.144227 1.15345 0.26284
12.75 1.17246 0.145951 1.15345 0.26284
12.78 1.17163 0.147762 1.15345 0.26284
12.81 1.17079 0.149656 1.15345 0.26284
12.84 1.16995 0.151634 1.15345 0.26284
12.87 1.16912 0.153694 1.15345 0.26284
12.9 1.16828 0.155834 1.15345 0.26284
12.93 1.16745 0.158053 1.15345 0.26284
12.96 1.16661 0.16035 1.15345 0.26284
12.99 1.16578 0.162723 1.15345 0.26284
13.02 1.16495 0.16517 1.15345 0.26284
13.05 1.16413 0.167691 1.15345 0.26284
13.08 1.1633 0.170284 1.15345 0.26284
13.11 1.16248 0.172946 1.15345 0.26284
13.14 1.16166 0.175677 1.15345 0.26284
13.17 1.16084 0.178474 1.15345 0.26284
13.2 1.16002 0.181336 1.15345 0.26284
13.23 1.1592 0.184261 1.15345 0.26284
13.26 1.15839 0.187247 1.15345 0.26284
13.29 1.15758 0.190291 1.15345 0.26284
13.32 1.15677 0.193392 1.15345 0.26284
13.35 1.15597 0.196546 1.15345 0.26284
13.38 1.15517 0.199753 1.15345 0.26284
13.41 1.15437 0.203008 1.15345 0.26284
13.44 1.15357 0.206311 1.15345 0.26284
13.47 1.15278 0.209657 1.15345 0.26284
13.5 1.15199 0.213044 1.15345 0.26284
13.53 1.1512 0.21647 1.15345 0.26284
13.56 1.15042 0.219932 1.15345 0.26284
13.59 1.14964 0.223426 1.15345 0.26284
13.62 1.14886 0.22695 1.15345 0.26284
13.65 1.14809 0.2305 1.15345 0.26284
13.68 1.14733 0.234074 1.15345 0.26284
13.71 1.14657 0.237668 1.15345 0.26284
13.74 1.14582 0.241279 1.15345 0.26284
13.77 1.14507 0.244904 1.15345 0.26284
13.8 1.14433 0.24854 1.15345 0.26284
13.83 1.14359 0.252183 1.15345 0.26284
13.86 1.14286 0.25583 1.15345 0.26284
13.89 1.14214 0.259479 1.15345 0.26284
13.92 1.14143 0.263125 1.15345 0.26284
13.95 1.14072 0.266765 1.15345 0.26284
13.98 1.14002 0.270397 1.15345 0.26284
14.01 1.13933 0.274018 1.15345 0.26284
14.04 1.13865 0.277623 1.15345 0.26284
14.07 1.13798 0.281211 1.15345 0.26284
14.1 1.13732 0.284777 1.15345 0.26284
14.13 1.13667 0.28832 1.15345 0.26284
14.16 1.13603 0.291836 1.15345 0.26284
14.19 1.1354 0.295323 1.15345 0.26284
14.22 1.13479 0.298778 1.15345 0.26284
14.25 1.13418 0.302198 1.15345 0.26284
14.28 1.13359 0.30558 1.15345 0.26284
14.31 1.133 0.308923 1.15345 0.26284
14.34 1.13243 0.312224 1.15345 0.26284
14.37 1.13188 0.31548 1.15345 0.26284
14.4 1.13133 0.31869 1.15345 0.26284
14.43 1.1308 0.321852 1.15345 0.26284
14.46 1.13028 0.324963 1.15345 0.26284
14.49 1.12978 0.328021 1.15345 0.26284
14.52 1.12929 0.331026 1.15345 0.26284
14.55 1.12882 0.333975 1.15345 0.26284
14.58 1.12835 0.336866 1.15345 0.26284
14.61 1.12791 0.339699 1.15345 0.26284
14.64 1.12747 0.342472 1.15345 0.26284
14.67 1.12706 0.345184 1.15345 0.26284
14.7 1.12665 0.347833 1.15345 0.26284
14.73 1.12627 0.350419 1.15345 0.26284
14.76 1.12589 0.35294 1.15345 0.26284
14.79 1.12553 0.355396 1.15345 0.26284
14.82 1.12519 0.357786 1.15345 0.26284
14.85 1.12486 0.36011 1.15345 0.26284
14.88 1.12455 0.362367 1.15345 0.26284
14.91 1.12425 0.364555 1.15345 0.26284
14.94 1.12397 0.366676 1.15345 0.26284
14.97 1.1237 0.368729 1.15345 0.26284
15 1.12345 0.370712 1.15345 0.26284
15.03 1.12321 0.372627 1.15345 0.26284
15.06 1.12299 0.374473 1.15345 0.26284
15.09 1.12278 0.37625 1.15345 0.26284
15.12 1.12259 0.377958 1.15345 0.26284
15.15 1.12241 0.379596 1.15345 0.26284
15.18 1.12225 0.381166 1.15345 0.26284
15.21 1.1221 0.382668 1.15345 0.26284
15.24 1.12196 0.384101 1.15345 0.26284
15.27 1.12184 0.385465 1.15345 0.26284
15.3 1.12174 0.386762 1.15345 0.26284
15.33 1.12165 0.387991 1.15345 0.26284
15.36 1.12157 0.389153 1.15345 0.26284
15.39 1.1215 0.390248 1.15345 0.26284
15.42 1.12145 0.391277 1.15345 0.26284
15.45 1.12142 0.39224 1.15345 0.26284
15.48 1.12139 0.393137 1.15345 0.26284
15.51 1.12139 0.39397 1.15345 0.26284
15.54 1.12139 0.394738 1.15345 0.26284
15.57 1.12141 0.395442 1.15345 0.26284
15.6 1.12144 0.396082 1.15345 0.26284
15.63 1.12148 0.39666 1.15345 0.26284
15.66 1.12154 0.397175 1.15345 0.26284
15.69 1.1216 0.397629 1.15345 0.26284
15.72 1.12169 0.398021 1.15345 0.26284
15.75 1.12178 0.398353 1.15345 0.26284
15.78 1.12189 0.398624 1.15345 0.26284
15.81 1.122 0.398836 1.15345 0.26284
15.84 1.12213 0.398989 1.15345 0.26284
15.87 1.12228 0.399084 1.15345 0.26284
15.9 1.12243 0.39912 1.15345 0.26284
15.93 1.1226 0.399099 1.15345 0.26284
15.96 1.12278 0.399021 1.15345 0.26284
15.99 1.12297 0.398886 1.15345 0.26284
16.02 1.12317 0.398695 1.15345 0.26284
16.05 1.12338 0.398448 1.15345 0.26284
16.08 1.12361 0.398146 1.15345 0.26284
16.11 1.12385 0.39779 1.15345 0.26284
16.14 1.1241 0.397378 1.15345 0.26284
16.17 1.12436 0.396913 1.15345 0.26284
16.2 1.12463 0.396394 1.15345 0.26284
16.23 1.12491 0.395821 1.15345 0.26284
16.26 1.12521 0.395194 1.15345 0.26284
16.29 1.12552 0.394515 1.15345 0.26284
16.32 1.12584 0.393783 1.15345 0.26284
16.35 1.12617 0.392998 1.15345 0.26284
16.38 1.12651 0.39216 1.15345 0.26284
16.41 1.12686 0.391269 1.15345 0.26284
16.44 1.12723 0.390326 1.15345 0.26284
16.47 1.12761 0.389331 1.15345 0.26284
16.5 1.128 0.388283 1.15345 0.26284
16.53 1.1284 0.387182 1.15345 0.26284
16.56 1.12882 0.386028 1.15345 0.26284
16.59 1.12924 0.384822 1.15345 0.26284
16.62 1.12968 0.383562 1.15345 0.26284
16.65 1.13013 0.382249 1.15345 0.26284
16.68 1.1306 0.380882 1.15345 0.26284
16.71 1.13108 0.379461 1.15345 0.26284
16.74 1.13157 0.377986 1.15345 0.26284
16.77 1.13208 0.376455 1.15345 0.26284
16.8 1.13259 0.374869 1.15345 0.26284
16.83 1.13313 0.373227 1.15345 0.26284
16.86 1.13367 0.371528 1.15345 0.26284
16.89 1.13424 0.369772 1.15345 0.26284
16.92 1.13481 0.367957 1.15345 0.26284
16.95 1.13541 0.366084 1.15345 0.26284
16.98 1.13601 0.36415 1.15345 0.26284
17.01 1.13664 0.362156 1.15345 0.26284
17.04 1.13728 0.3601 1.15345 0.26284
17.07 1.13793 0.357982 1.15345 0.26284
17.1 1.1386 0.355799 1.15345 0.26284
17.13 1.13929 0.353551 1.15345 0.26284
17.16 1.14 0.351237 1.15345 0.26284
17.19 1.14073 0.348855 1.15345 0.26284
17.22 1.14147 0.346404 1.15345 0.26284
17.25 1.14224 0.343883 1.15345 0.26284
17.28 1.14302 0.34129 1.15345 0.26284
17.31 1.14382 0.338623 1.15345 0.26284
17.34 1.14465 0.335882 1.15345 0.26284
17.37 1.14549 0.333064 1.15345 0.26284
17.4 1.14636 0.330168 1.15345 0.26284
17.43 1.14724 0.327192 1.15345 0.26284
17.46 1.14815 0.324135 1.15345 0.26284
17.49 1.14909 0.320995 1.15345 0.26284
17.52 1.15004 0.317771 1.15345 0.26284
17.55 1.15102 0.314461 1.15345 0.26284
17.58 1.15202 0.311063 1.15345 0.26284
17.61 1.15305 0.307576 1.15345 0.26284
17.64 1.1541 0.304 1.15345 0.26284
17.67 1.15517 0.300333 1.15345 0.26284
17.7 1.15627 0.296574 1.15345 0.26284
17.73 1.15739 0.292722 1.15345 0.26284
17.76 1.15854 0.288779 1.15345 0.26284
17.79 1.15971 0.284743 1.15345 0.26284
17.82 1.1609 0.280615 1.15345 0.26284
17.85 1.16211 0.276397 1.15345 0.26284
17.88 1.16334 0.27209 1.15345 0.26284
17.91 1.1646 0.267696 1.15345 0.26284
17.94 1.16586 0.263219 1.15345 0.26284
17.97 1.16715 0.258663 1.15345 0.26284
18 1.16844 0.254032 1.15345 0.26284
18.03 1.16975 0.249333 1.15345 0.26284
18.06 1.17106 0.244572 1.15345 0.26284
18.09 1.17238 0.239758 1.15345 0.26284
18.12 1.17369 0.2349 1.15345 0.26284
18.15 1.17499 0.230008 1.15345 0.26284
18.18 1.17629 0.225094 1.15345 0.26284
18.21 1.17756 0.220172 1.15345 0.26284
18.24 1.17882 0.215256 1.15345 0.26284
18.27 1.18004 0.21036 1.15345 0.26284
18.3 1.18123 0.205501 1.15345 0.26284
18.33 1.18238 0.200695 1.15345 0.26284
18.36 1.18347 0.195959 1.15345 0.26284
18.39 1.18451 0.191312 1.15345 0.26284
18.42 1.18549 0.186769 1.15345 0.26284
18.45 1.18641 0.182347 1.15345 0.26284
18.48 1.18725 0.178064 1.15345 0.26284
18.51 1.18801 0.173932 1.15345 0.26284
18.54 1.18869 0.169966 1.15345 0.26284
18.57 1.18929 0.166178 1.15345 0.26284
18.6 1.1898 0.162577 1.15345 0.26284
18.63 1.19023 0.159172 1.15345 0.26284
18.66 1.19057 0.155969 1.15345 0.26284
18.69 1.19082 0.152973 1.15345 0.26284
18.72 1.19098 0.150185 1.15345 0.26284
18.75 1.19107 0.147608 1.15345 0.26284
18.78 1.19107 0.14524 1.15345 0.26284
18.81 1.191 0.143078 1.15345 0.26284
18.84 1.19085 0.14112 1.15345 0.26284
18.87 1.19064 0.139361 1.15345 0.26284
18.9 1.19036 0.137796 1.15345 0.26284
18.93 1.19002 0.13642 1.15345 0.26284
18.96 1.18963 0.135226 1.15345 0.26284
18.99 1.18919 0.134208 1.15345 0.26284
19.02 1.1887 0.13336 1.15345 0.26284
19.05 1.18816 0.132674 1.15345 0.26284
19.08 1.18759 0.132146 1.15345 0.26284
19.11 1.18699 0.131769 1.15345 0.26284
19.14 1.18635 0.131536 1.15345 0.26284
19.17 1.18569 0.131443 1.15345 0.26284
19.2 1.185 0.131484 1.15345 0.26284
19.23 1.18429 0.131654 1.15345 0.26284
19.26 1.18356 0.131948 1.15345 0.26284
19.29 1.18282 0.132363 1.15345 0.26284
19.32 1.18206 0.132894 1.15345 0.26284
19.35 1.18128 0.133537 1.15345 0.26284
19.38 1.1805 0.134289 1.15345 0.26284
19.41 1.17971 0.135148 1.15345 0.26284
19.44 1.17891 0.136109 1.15345 0.26284
19.47 1.17811 0.137171 1.15345 0.26284
19.5 1.17729 0.138331 1.15345 0.26284
19.53 1.17648 0.139586 1.15345 0.26284
19.56 1.17566 0.140935 1.15345 0.26284
19.59 1.17484 0.142376 1.15345 0.26284
19.62 1.17402 0.143907 1.15345 0.26284
19.65 1.17319 0.145526 1.15345 0.26284
19.68 1.17237 0.147232 1.15345 0.26284
19.71 1.17154 0.149023 1.15345 0.26284
19.74 1.17071 0.150898 1.15345 0.26284
19.77 1.16989 0.152855 1.15345 0.26284
19.8 1.16906 0.154893 1.15345 0.26284
19.83 1.16824 0.15701 1.15345 0.26284
19.86 1.16742 0.159205 1.15345 0.26284
19.89 1.16659 0.161477 1.15345 0.26284
19.92 1.16577 0.163824 1.15345 0.26284
19.95 1.16495 0.166244 1.15345 0.26284
19.98 1.16414 0.168737 1.15345 0.26284
20.01 1.16332 0.1713 1.15345 0.26284
20.04 1.16251 0.173932 1.15345 0.26284
20.07 1.16169 0.176632 1.15345 0.26284
20.1 1.16088 0.179397 1.15345 0.26284
20.13 1.16008 0.182225 1.15345 0.26284
20.16 1.15927 0.185115 1.15345 0.26284
20.19 1.15847 0.188064 1.15345 0.26284
20.22 1.15767 0.191071 1.15345 0.26284
20.25 1.15687 0.194134 1.15345 0.26284
20.28 1.15607 0.197249 1.15345 0.26284
20.31 1.15528 0.200415 1.15345 0.26284
20.34 1.15449 0.203629 1.15345 0.26284
20.37 1.1537 0.206889 1.15345 0.26284
20.4 1.15291 0.210191 1.15345 0.26284
20.43 1.15213 0.213534 1.15345 0.26284
20.46 1.15135 0.216915 1.15345 0.26284
20.49 1.15058 0.22033 1.15345 0.26284
20.52 1.14981 0.223777 1.15345 0.26284
20.55 1.14905 0.227253 1.15345 0.26284
20.58 1.14829 0.230754 1.15345 0.26284
20.61 1.14753 0.234279 1.15345 0.26284
20.64 1.14678 0.237823 1.15345 0.26284
20.67 1.14603 0.241383 1.15345 0.26284
20.7 1.1453 0.244958 1.15345 0.26284
20.73 1.14456 0.248542 1.15345 0.26284
20.76 1.14384 0.252134 1.15345 0.26284
20.79 1.14312 0.255729 1.15345 0.26284
20.82 1.1424 0.259325 1.15345 0.26284
20.85 1.1417 0.262919 1.15345 0.26284
20.88 1.141 0.266507 1.15345 0.26284
20.91 1.14031 0.270087 1.15345 0.26284
20.94 1.13963 0.273655 1.15345 0.26284
20.97 1.13896 0.277209 1.15345 0.26284
21 1.1383 0.280744 1.15345 0.26284
21.03 1.13765 0.284259 1.15345 0.26284
21.06 1.13701 0.287751 1.15345 0.26284
21.09 1.13637 0.291217 1.15345 0.26284
21.12 1.13575 0.294653 1.15345 0.26284
21.15 1.13514 0.298058 1.15345 0.26284
21.18 1.13454 0.301429 1.15345 0.26284
21.21 1.13396 0.304763 1.15345 0.26284
21.24 1.13338 0.308058 1.15345 0.26284
21.27 1.13282 0.311312 1.15345 0.26284
21.3 1.13227 0.314522 1.15345 0.26284
21.33 1.13173 0.317687 1.15345 0.26284
21.36 1.13121 0.320803 1.15345 0.26284
21.39 1.1307 0.323871 1.15345 0.26284
21.42 1.1302 0.326887 1.15345 0.26284
21.45 1.12972 0.329849 1.15345 0.26284
21.48 1.12925 0.332757 1.15345 0.26284
21.51 1.12879 0.335609 1.15345 0.26284
21.54 1.12835 0.338403 1.15345 0.26284
21.57 1.12792 0.341138 1.15345 0.26284
21.6 1.12751 0.343813 1.15345 0.26284
21.63 1.12711 0.346426 1.15345 0.26284
21.66 1.12673 0.348977 1.15345 0.26284
21.69 1.12636 0.351465 1.15345 0.26284
21.72 1.12601 0.353889 1.15345 0.26284
21.75 1.12567 0.356248 1.15345 0.26284
21.78 1.12534 0.358541 1.15345 0.26284
21.81 1.12503 0.360769 1.15345 0.26284
21.84 1.12474 0.362929 1.15345 0.26284
21.87 1.12446 0.365023 1.15345 0.26284
21.9 1.1242 0.367049 1.15345 0.26284
21.93 1.12395 0.369008 1.15345 0.26284
21.96 1.12371 0.370898 1.15345 0.26284
21.99 1.12349 0.372721 1.15345 0.26284
22.02 1.12329 0.374476 1.15345 0.26284
22.05 1.12309 0.376162 1.15345 0.26284
22.08 1.12292 0.377781 1.15345 0.26284
22.11 1.12276 0.379332 1.15345 0.26284
22.14 1.12261 0.380814 1.15345 0.26284
22.17 1.12248 0.38223 1.15345 0.26284
22.2 1.12236 0.383578 1.15345 0.26284
22.23 1.12225 0.384858 1.15345 0.26284
22.26 1.12216 0.386072 1.15345 0.26284
22.29 1.12209 0.38722 1.15345 0.26284
22.32 1.12202 0.388301 1.15345 0.26284
22.35 1.12198 0.389317 1.15345 0.26284
22.38 1.12194 0.390267 1.15345 0.26284
22.41 1.12192 0.391153 1.15345 0.26284
22.44 1.12191 0.391974 1.15345 0.26284
22.47 1.12191 0.392732 1.15345 0.26284
22.5 1.12193 0.393426 1.15345 0.26284
22.53 1.12196 0.394057 1.15345 0.26284
22.56 1.12201 0.394625 1.15345 0.26284
22.59 1.12206 0.395132 1.15345 0.26284
22.62 1.12213 0.395578 1.15345 0.26284
22.65 1.12221 0.395962 1.15345 0.26284
22.68 1.12231 0.396287 1.15345 0.26284
22.71 1.12241 0.396552 1.15345 0.26284
22.74 1.12253 0.396757 1.15345 0.26284
22.77 1.12266 0.396903 1.15345 0.26284
22.8 1.12281 0.396992 1.15345 0.26284
22.83 1.12296 0.397022 1.15345 0.26284
22.86 1.12313 0.396996 1.15345 0.26284
22.89 1.12331 0.396912 1.15345 0.26284
22.92 1.1235 0.396772 1.15345 0.26284
22.95 1.1237 0.396576 1.15345 0.26284
22.98 1.12392 0.396324 1.15345 0.26284
23.01 1.12414 0.396017 1.15345 0.26284
23.04 1.12438 0.395656 1.15345 0.26284
23.07 1.12463 0.39524 1.15345 0.26284
23.1 1.12489 0.394769 1.15345 0.26284
23.13 1.12517 0.394245 1.15345 0.26284
23.16 1.12545 0.393667 1.15345 0.26284
23.19 1.12575 0.393035 1.15345 0.26284
23.22 1.12606 0.392351 1.15345 0.26284
23.25 1.12638 0.391613 1.15345 0.26284
23.28 1.12671 0.390822 1.15345 0.26284
23.31 1.12705 0.389979 1.15345 0.26284
23.34 1.12741 0.389083 1.15345 0.26284
23.37 1.12778 0.388133 1.15345 0.26284
23.4 1.12816 0.387131 1.15345 0.26284
23.43 1.12855 0.386077 1.15345 0.26284
23.46 1.12895 0.384969 1.15345 0.26284
23.49 1.12937 0.383808 1.15345 0.26284
23.52 1.1298 0.382593 1.15345 0.26284
23.55 1.13024 0.381326 1.15345 0.26284
23.58 1.1307 0.380004 1.15345 0.26284
23.61 1.13117 0.378628 1.15345 0.26284
23.64 1.13165 0.377197 1.15345 0.26284
23.67 1.13214 0.375712 1.15345 0.26284
23.7 1.13265 0.374171 1.15345 0.26284
23.73 1.13317 0.372574 1.15345 0.26284
23.76 1.13371 0.37092 1.15345 0.26284
23.79 1.13426 0.369209 1.15345 0.26284
23.82 1.13483 0.36744 1.15345 0.26284
23.85 1.13541 0.365612 1.15345 0.26284
23.88 1.136 0.363724 1.15345 0.26284
23.91 1.13662 0.361776 1.15345 0.26284
23.94 1.13724 0.359767 1.15345 0.26284
23.97 1.13789 0.357695 1.15345 0.26284
24 1.13855 0.355559 1.15345 0.26284
24.03 1.13923 0.353359 1.15345 0.26284
24.06 1.13992 0.351093 1.15345 0.26284
24.09 1.14064 0.348759 1.15345 0.26284
24.12 1.14137 0.346358 1.15345 0.26284
24.15 1.14212 0.343886 1.15345 0.26284
24.18 1.14289 0.341343 1.15345 0.26284
24.21 1.14368 0.338728 1.15345 0.26284
24.24 1.14449 0.336039 1.15345 0.26284
24.27 1.14532 0.333274 1.15345 0.26284
24.3 1.14617 0.330431 1.15345 0.26284
24.33 1.14704 0.32751 1.15345 0.26284
24.36 1.14794 0.324509 1.15345 0.26284
24.39 1.14886 0.321426 1.15345 0.26284
24.42 1.1498 0.318259 1.15345 0.26284
24.45 1.15076 0.315007 1.15345 0.26284
24.48 1.15174 0.31167 1.15345 0.26284
24.51 1.15275 0.308244 1.15345 0.26284
24.54 1.15379 0.30473 1.15345 0.26284
24.57 1.15484 0.301126 1.15345 0.26284
24.6 1.15592 0.297431 1.15345 0.26284
24.63 1.15703 0.293646 1.15345 0.26284
24.66 1.15816 0.289768 1.15345 0.26284
24.69 1.15931 0.2858 1.15345 0.26284
24.72 1.16048 0.28174 1.15345 0.26284
24.75 1.16167 0.277591 1.15345 0.26284
24.78 1.16289 0.273353 1.15345 0.26284
24.81 1.16412 0.269029 1.15345 0.26284
24.84 1.16537 0.264621 1.15345 0.26284
24.87 1.16664 0.260134 1.15345 0.26284
24.9 1.16792 0.255571 1.15345 0.26284
24.93 1.16921 0.250939 1.15345 0.26284
24.96 1.17051 0.246243 1.15345 0.26284
24.99 1.17181 0.241491 1.15345 0.26284
25.02 1.17311 0.236693 1.15345 0.26284
25.05 1.1744 0.231858 1.15345 0.26284
25.08 1.17569 0.226997 1.15345 0.26284
25.11 1.17696 0.222123 1.15345 0.26284
25.14 1.17821 0.217249 1.15345 0.26284
25.17 1.17943 0.212389 1.15345 0.26284
25.2 1.18062 0.20756 1.15345 0.26284
25.23 1.18177 0.202776 1.15345 0.26284
25.26 1.18288 0.198056 1.15345 0.26284
25.29 1.18393 0.193415 1.15345 0.26284
25.32 1.18493 0.188871 1.15345 0.26284
25.35 1.18586 0.184439 1.15345 0.26284
25.38 1.18672 0.180137 1.15345 0.26284
25.41 1.18751 0.175979 1.15345 0.26284
25.44 1.18822 0.171979 1.15345 0.26284
25.47 1.18885 0.168148 1.15345 0.26284
25.5 1.18939 0.164499 1.15345 0.26284
25.53 1.18985 0.16104 1.15345 0.26284
25.56 1.19022 0.157777 1.15345 0.26284
25.59 1.19051 0.154716 1.15345 0.26284
25.62 1.19071 0.151861 1.15345 0.26284
25.65 1.19083 0.149212 1.15345 0.26284
25.68 1.19087 0.14677 1.15345 0.26284
25.71 1.19083 0.144534 1.15345 0.26284
25.74 1.19072 0.142501 1.15345 0.26284
25.77 1.19054 0.140666 1.15345 0.26284
25.8 1.1903 0.139026 1.15345 0.26284
25.83 1.18999 0.137575 1.15345 0.26284
25.86 1.18963 0.136307 1.15345 0.26284
25.89 1.18921 0.135216 1.15345 0.26284
25.92 1.18875 0.134297 1.15345 0.26284
25.95 1.18824 0.133542 1.15345 0.26284
25.98 1.18769 0.132946 1.15345 0.26284
26.01 1.18711 0.132502 1.15345 0.26284
26.04 1.18649 0.132206 1.15345 0.26284
26.07 1.18585 0.13205 1.15345 0.26284
26.1 1.18518 0.13203 1.15345 0.26284
26.13 1.18448 0.13214 1.15345 0.26284
26.16 1.18377 0.132377 1.15345 0.26284
26.19 1.18304 0.132735 1.15345 0.26284
26.22 1.18229 0.133211 1.15345 0.26284
26.25 1.18153 0.1338 1.15345 0.26284
26.28 1.18076 0.1345 1.15345 0.26284
26.31 1.17998 0.135307 1.15345 0.26284
26.34 1.17919 0.136217 1.15345 0.26284
26.37 1.17839 0.137229 1.15345 0.26284
26.4 1.17759 0.13834 1.15345 0.26284
26.43 1.17678 0.139547 1.15345 0.26284
26.46 1.17597 0.140848 1.15345 0.26284
26.49 1.17515 0.142242 1.15345 0.26284
26.52 1.17433 0.143726 1.15345 0.26284
26.55 1.17352 0.145299 1.15345 0.26284
26.58 1.1727 0.146959 1.15345 0.26284
26.61 1.17187 0.148705 1.15345 0.26284
26.64 1.17105 0.150534 1.15345 0.26284
26.67 1.17023 0.152446 1.15345 0.26284
26.7 1.16941 0.154439 1.15345 0.26284
26.73 1.16859 0.156512 1.15345 0.26284
26.76 1.16777 0.158663 1.15345 0.26284
26.79 1.16695 0.160891 1.15345 0.26284
26.82 1.16614 0.163194 1.15345 0.26284
26.85 1.16532 0.165571 1.15345 0.26284
26.88 1.16451 0.168021 1.15345 0.26284
26.91 1.16369 0.170541 1.15345 0.26284
26.94 1.16288 0.173131 1.15345 0.26284
26.97 1.16207 0.175788 1.15345 0.26284
27 1.16126 0.178511 1.15345 0.26284
27.03 1.16046 0.181298 1.15345 0.26284
27.06 1.15966 0.184147 1.15345 0.26284
27.09 1.15885 0.187056 1.15345 0.26284
27.12 1.15806 0.190023 1.15345 0.26284
27.15 1.15726 0.193046 1.15345 0.26284
27.18 1.15647 0.196123 1.15345 0.26284
27.21 1.15567 0.19925 1.15345 0.26284
27.24 1.15489 0.202427 1.15345 0.26284
27.27 1.1541 0.20565 1.15345 0.26284
27.3 1.15332 0.208917 1.15345 0.26284
27.33 1.15254 0.212225 1.15345 0.26284
27.36 1.15176 0.215571 1.15345 0.26284
27.39 1.15099 0.218953 1.15345 0.26284
27.42 1.15022 0.222368 1.15345 0.26284
27.45 1.14946 0.225812 1.15345 0.26284
27.48 1.1487 0.229284 1.15345 0.26284
27.51 1.14795 0.232779 1.15345 0.26284
27.54 1.1472 0.236295 1.15345 0.26284
27.57 1.14645 0.23983 1.15345 0.26284
27.6 1.14571 0.243378 1.15345 0.26284
27.63 1.14498 0.246938 1.15345 0.26284
27.66 1.14426 0.250507 1.15345 0.26284
27.69 1.14354 0.254081 1.15345 0.26284
27.72 1.14282 0.257657 1.15345 0.26284
27.75 1.14212 0.261232 1.15345 0.26284
27.78 1.14142 0.264803 1.15345 0.26284
27.81 1.14073 0.268366 1.15345 0.26284
27.84 1.14005 0.27192 1.15345 0.26284
27.87 1.13938 0.27546 1.15345 0.26284
27.9 1.13872 0.278983 1.15345 0.26284
27.93 1.13806 0.282488 1.15345 0.26284
27.96 1.13742 0.285971 1.15345 0.26284
27.99 1.13679 0.289428 1.15345 0.26284
28.02 1.13616 0.292858 1.15345 0.26284
28.05 1.13555 0.296258 1.15345 0.26284
28.08 1.13495 0.299626 1.15345 0.26284
28.11 1.13436 0.302957 1.15345 0.26284
28.14 1.13379 0.306252 1.15345 0.26284
28.17 1.13322 0.309506 1.15345 0.26284
28.2 1.13267 0.312717 1.15345 0.26284
28.23 1.13213 0.315885 1.15345 0.26284
28.26 1.1316 0.319006 1.15345 0.26284
28.29 1.13109 0.322078 1.15345 0.26284
28.32 1.13058 0.325101 1.15345 0.26284
28.35 1.1301 0.328071 1.15345 0.26284
28.38 1.12962 0.330987 1.15345 0.26284
28.41 1.12916 0.333849 1.15345 0.26284
28.44 1.12872 0.336654 1.15345 0.26284
28.47 1.12829 0.3394 1.15345 0.26284
28.5 1.12787 0.342088 1.15345 0.26284
28.53 1.12747 0.344715 1.15345 0.26284
28.56 1.12708 0.34728 1.15345 0.26284
28.59 1.12671 0.349783 1.15345 0.26284
28.62 1.12635 0.352223 1.15345 0.26284
28.65 1.126 0.354599 1.15345 0.26284
28.68 1.12567 0.35691 1.15345 0.26284
28.71 1.12536 0.359155 1.15345 0.26284
28.74 1.12506 0.361334 1.15345 0.26284
28.77 1.12477 0.363447 1.15345 0.26284
28.8 1.1245 0.365493 1.15345 0.26284
28.83 1.12425 0.367472 1.15345 0.26284
28.86 1.12401 0.369384 1.15345 0.26284
28.89 1.12378 0.371228 1.15345 0.26284
28.92 1.12357 0.373004 1.15345 0.26284
28.95 1.12338 0.374713 1.15345 0.26284
28.98 1.12319 0.376354 1.15345 0.26284
29.01 1.12303 0.377927 1.15345 0.26284
29.04 1.12287 0.379433 1.15345 0.26284
29.07 1.12274 0.380871 1.15345 0.26284
29.1 1.12261 0.382243 1.15345 0.26284
29.13 1.1225 0.383547 1.15345 0.26284
29.16 1.12241 0.384785 1.15345 0.26284
29.19 1.12232 0.385956 1.15345 0.26284
29.22 1.12225 0.387061 1.15345 0.26284
29.25 1.1222 0.388101 1.15345 0.26284
29.28 1.12216 0.389076 1.15345 0.26284
29.31 1.12213 0.389986 1.15345 0.26284
29.34 1.12212 0.390831 1.15345 0.26284
29.37 1.12212 0.391613 1.15345 0.26284
29.4 1.12213 0.392331 1.15345 0.26284
29.43 1.12215 0.392987 1.15345 0.26284
29.46 1.12219 0.39358 1.15345 0.26284
29.49 1.12224 0.394111 1.15345 0.26284
29.52 1.12231 0.39458 1.15345 0.26284
29.55 1.12238 0.394989 1.15345 0.26284
29.58 1.12247 0.395338 1.15345 0.26284
29.61 1.12257 0.395626 1.15345 0.26284
29.64 1.12269 0.395855 1.15345 0.26284
29.67 1.12281 0.396026 1.15345 0.26284
29.7 1.12295 0.396138 1.15345 0.26284
29.73 1.1231 0.396191 1.15345 0.26284
29.76 1.12326 0.396188 1.15345 0.26284
29.79 1.12344 0.396128 1.15345 0.26284
29.82 1.12362 0.396011 1.15345 0.26284
29.85 1.12382 0.395838 1.15345 0.26284
29.88 1.12403 0.395609 1.15345 0.26284
29.91 1.12425 0.395324 1.15345 0.26284
29.94 1.12449 0.394985 1.15345 0.26284
29.97 1.12473 0.394592 1.15345 0.26284
30 1.12499 0.394143 1.15345 0.26284


==> graphics/data/tubularreactorROMProj.dat <==
0 1.16064 0.236889 1.16064 0.236889
0.03 1.16015 0.236996 1.16048 0.236958
0.06 1.15954 0.237443 1.16044 0.237067
0.09 1.15879 0.238265 1.16041 0.237184
0.12 1.1579 0.239495 1.16037 0.237309
0.15 1.15686 0.241165 1.16033 0.237441
0.18 1.15567 0.24331 1.16029 0.23758
0.21 1.15432 0.245965 1.16025 0.237728
0.24 1.15282 0.249164 1.16021 0.237882
0.27 1.15115 0.252935 1.16017 0.23804
0.3 1.14932 0.257297 1.16014 0.238199
0.33 1.14781 0.262167 1.16027 0.238286
0.36 1.14627 0.267345 1.16027 0.238329
0.39 1.14468 0.272801 1.16027 0.238359
0.42 1.14308 0.278502 1.16028 0.238375
0.45 1.14146 0.284408 1.16029 0.238375
0.48 1.13985 0.290471 1.1603 0.238358
0.51 1.13825 0.296635 1.16031 0.238325
0.54 1.13668 0.302845 1.16033 0.238275
0.57 1.13516 0.309046 1.16035 0.238211
0.6 1.13369 0.315188 1.16038 0.238137
0.63 1.13228 0.321228 1.1604 0.238056
0.66 1.13093 0.32713 1.16043 0.23797
0.69 1.12966 0.332863 1.16045 0.237881
0.72 1.12846 0.338407 1.16047 0.237793
0.75 1.12733 0.343746 1.16049 0.237707
0.78 1.12628 0.348869 1.16051 0.237624
0.81 1.1253 0.35377 1.16053 0.237546
0.84 1.12438 0.358446 1.16055 0.237471
0.87 1.12353 0.362897 1.16057 0.237402
0.9 1.12275 0.367126 1.16058 0.237338
0.93 1.12203 0.371138 1.16059 0.237279
0.96 1.12136 0.374936 1.1606 0.237226
0.99 1.12075 0.378528 1.16061 0.237177
1.02 1.12019 0.381919 1.16062 0.237133
1.05 1.11967 0.385118 1.16063 0.237093
1.08 1.11921 0.388131 1.16064 0.237057
1.11 1.11878 0.390966 1.16064 0.237025
1.14 1.1184 0.39363 1.16065 0.236997
1.17 1.11805 0.39613 1.16065 0.236971
1.2 1.11774 0.398473 1.16065 0.236949
1.23 1.11747 0.400665 1.16066 0.236929
1.26 1.11722 0.402713 1.16066 0.236912
1.29 1.11701 0.404623 1.16066 0.236896
1.32 1.11682 0.406401 1.16066 0.236883
1.35 1.11666 0.408052 1.16066 0.236872
1.38 1.11653 0.409582 1.16067 0.236862
1.41 1.11642 0.410995 1.16067 0.236853
1.44 1.11634 0.412296 1.16067 0.236846
1.47 1.11627 0.413489 1.16067 0.236839
1.5 1.11623 0.414579 1.16067 0.236834
1.53 1.11621 0.41557 1.16067 0.236829
1.56 1.11621 0.416464 1.16067 0.236826
1.59 1.11622 0.417266 1.16067 0.236823
1.62 1.11626 0.417978 1.16067 0.23682
1.65 1.11631 0.418604 1.16067 0.236818
1.68 1.11638 0.419146 1.16067 0.236816
1.71 1.11646 0.419607 1.16067 0.236815
1.74 1.11656 0.41999 1.16067 0.236814
1.77 1.11667 0.420297 1.16067 0.236813
1.8 1.1168 0.420529 1.16067 0.236813
1.83 1.11694 0.42069 1.16066 0.236813
1.86 1.1171 0.42078 1.16066 0.236813
1.89 1.11727 0.420803 1.16066 0.236813
1.92 1.11745 0.420758 1.16066 0.236813
1.95 1.11765 0.420649 1.16066 0.236813
1.98 1.11786 0.420476 1.16066 0.236813
2.01 1.11808 0.420241 1.16066 0.236814
2.04 1.11831 0.419945 1.16066 0.236814
2.07 1.11855 0.419589 1.16066 0.236814
2.1 1.11881 0.419175 1.16066 0.236815
2.13 1.11908 0.418703 1.16066 0.236815
2.16 1.11936 0.418174 1.16066 0.236816
2.19 1.11965 0.41759 1.16066 0.236816
2.22 1.11995 0.416951 1.16066 0.236816
2.25 1.12026 0.416258 1.16066 0.236817
2.28 1.12058 0.415511 1.16066 0.236817
2.31 1.12092 0.414711 1.16066 0.236818
2.34 1.12126 0.41386 1.16066 0.236818
2.37 1.12162 0.412956 1.16066 0.236818
2.4 1.12199 0.412001 1.16066 0.236819
2.43 1.12237 0.410995 1.16066 0.236819
2.46 1.12276 0.409939 1.16066 0.236819
2.49 1.12316 0.408832 1.16066 0.23682
2.52 1.12357 0.407675 1.16066 0.23682
2.55 1.12399 0.406467 1.16066 0.23682
2.58 1.12443 0.40521 1.16066 0.23682
2.61 1.12488 0.403903 1.16066 0.236821
2.64 1.12533 0.402546 1.16066 0.236821
2.67 1.1258 0.401139 1.16066 0.236821
2.7 1.12628 0.399682 1.16066 0.236821
2.73 1.12678 0.398174 1.16066 0.236821
2.76 1.12728 0.396616 1.16066 0.236821
2.79 1.1278 0.395006 1.16066 0.236822
2.82 1.12833 0.393345 1.16066 0.236822
2.85 1.12887 0.391633 1.16066 0.236822
2.88 1.12943 0.389867 1.16066 0.236822
2.91 1.13 0.388049 1.16066 0.236822
2.94 1.13058 0.386177 1.16066 0.236822
2.97 1.13117 0.384251 1.16066 0.236822
3 1.13179 0.38227 1.16066 0.236822
3.03 1.13241 0.380232 1.16066 0.236822
3.06 1.13305 0.378137 1.16066 0.236822
3.09 1.13371 0.375985 1.16066 0.236822
3.12 1.13438 0.373773 1.16066 0.236822
3.15 1.13507 0.371501 1.16066 0.236822
3.18 1.13577 0.369167 1.16066 0.236823
3.21 1.13649 0.36677 1.16066 0.236823
3.24 1.13723 0.364309 1.16066 0.236823
3.27 1.13799 0.361783 1.16066 0.236823
3.3 1.13876 0.359189 1.16066 0.236823
3.33 1.13955 0.356526 1.16066 0.236823
3.36 1.14037 0.353792 1.16066 0.236823
3.39 1.1412 0.350986 1.16066 0.236823
3.42 1.14206 0.348105 1.16066 0.236823
3.45 1.14293 0.345149 1.16066 0.236823
3.48 1.14383 0.342114 1.16066 0.236823
3.51 1.14475 0.338999 1.16066 0.236823
3.54 1.1457 0.335801 1.16066 0.236823
3.57 1.14667 0.332519 1.16066 0.236823
3.6 1.14766 0.329151 1.16066 0.236823
3.63 1.14867 0.325694 1.16066 0.236823
3.66 1.14972 0.322147 1.16066 0.236823
3.69 1.15079 0.318506 1.16066 0.236823
3.72 1.15188 0.314772 1.16066 0.236823
3.75 1.153 0.31094 1.16066 0.236823
3.78 1.15415 0.307011 1.16066 0.236823
3.81 1.15533 0.302982 1.16066 0.236823
3.84 1.15653 0.298852 1.16066 0.236823
3.87 1.15776 0.29462 1.16066 0.236823
3.9 1.15902 0.290286 1.16066 0.236823
3.93 1.1603 0.285849 1.16066 0.236823
3.96 1.16161 0.281311 1.16066 0.236823
3.99 1.16294 0.276672 1.16066 0.236823
4.02 1.1643 0.271934 1.16066 0.236823
4.05 1.16568 0.2671 1.16066 0.236823
4.08 1.16708 0.262173 1.16066 0.236823
4.11 1.16849 0.257159 1.16066 0.236823
4.14 1.16992 0.252064 1.16066 0.236823
4.17 1.17136 0.246894 1.16066 0.236823
4.2 1.1728 0.241659 1.16066 0.236823
4.23 1.17424 0.236369 1.16066 0.236823
4.26 1.17568 0.231036 1.16066 0.236823
4.29 1.17711 0.225674 1.16066 0.236823
4.32 1.17853 0.220297 1.16066 0.236823
4.35 1.17991 0.214921 1.16066 0.236823
4.38 1.18127 0.209566 1.16066 0.236823
4.41 1.18258 0.20425 1.16066 0.236823
4.44 1.18385 0.198994 1.16066 0.236823
4.47 1.18507 0.193817 1.16066 0.236823
4.5 1.18621 0.188741 1.16066 0.236823
4.53 1.18729 0.183786 1.16066 0.236823
4.56 1.18829 0.178973 1.16066 0.236823
4.59 1.18921 0.17432 1.16066 0.236823
4.62 1.19003 0.169846 1.16066 0.236823
4.65 1.19076 0.165565 1.16066 0.236823
4.68 1.19139 0.161492 1.16066 0.236823
4.71 1.19193 0.157637 1.16066 0.236823
4.74 1.19236 0.154009 1.16066 0.236823
4.77 1.19269 0.150614 1.16066 0.236823
4.8 1.19292 0.147455 1.16066 0.236823
4.83 1.19306 0.144535 1.16066 0.236823
4.86 1.1931 0.141852 1.16066 0.236823
4.89 1.19305 0.139404 1.16066 0.236823
4.92 1.19292 0.137185 1.16066 0.236823
4.95 1.19271 0.135192 1.16066 0.236823
4.98 1.19242 0.133416 1.16066 0.236823
5.01 1.19207 0.131852 1.16066 0.236823
5.04 1.19165 0.13049 1.16066 0.236823
5.07 1.19118 0.129323 1.16066 0.236823
5.1 1.19065 0.128343 1.16066 0.236823
5.13 1.19008 0.127542 1.16066 0.236823
5.16 1.18946 0.126912 1.16066 0.236823
5.19 1.18881 0.126446 1.16066 0.236823
5.22 1.18812 0.126135 1.16066 0.236823
5.25 1.1874 0.125974 1.16066 0.236823
5.28 1.18666 0.125956 1.16066 0.236823
5.31 1.18589 0.126075 1.16066 0.236823
5.34 1.18511 0.126325 1.16066 0.236823
5.37 1.18431 0.126702 1.16066 0.236823
5.4 1.18349 0.127201 1.16066 0.236823
5.43 1.18267 0.127818 1.16066 0.236823
5.46 1.18183 0.128549 1.16066 0.236823
5.49 1.18098 0.12939 1.16066 0.236823
5.52 1.18013 0.130339 1.16066 0.236823
5.55 1.17927 0.131392 1.16066 0.236823
5.58 1.17841 0.132546 1.16066 0.236823
5.61 1.17754 0.1338 1.16066 0.236823
5.64 1.17668 0.135152 1.16066 0.236823
5.67 1.17581 0.136599 1.16066 0.236823
5.7 1.17494 0.138139 1.16066 0.236823
5.73 1.17406 0.139772 1.16066 0.236823
5.76 1.17319 0.141495 1.16066 0.236823
5.79 1.17232 0.143306 1.16066 0.236823
5.82 1.17146 0.145206 1.16066 0.236823
5.85 1.17059 0.147191 1.16066 0.236823
5.88 1.16972 0.149262 1.16066 0.236823
5.91 1.16886 0.151416 1.16066 0.236823
5.94 1.16799 0.153652 1.16066 0.236823
5.97 1.16713 0.15597 1.16066 0.236823
6 1.16627 0.158367 1.16066 0.236823
6.03 1.16542 0.160843 1.16066 0.236823
6.06 1.16456 0.163396 1.16066 0.236823
6.09 1.16371 0.166024 1.16066 0.236823
6.12 1.16286 0.168727 1.16066 0.236823
6.15 1.16201 0.171502 1.16066 0.236823
6.18 1.16117 0.174347 1.16066 0.236823
6.21 1.16032 0.177262 1.16066 0.236823
6.24 1.15948 0.180243 1.16066 0.236823
6.27 1.15864 0.18329 1.16066 0.236823
6.3 1.15781 0.186399 1.16066 0.236823
6.33 1.15697 0.189569 1.16066 0.236823
6.36 1.15614 0.192798 1.16066 0.236823
6.39 1.15532 0.196083 1.16066 0.236823
6.42 1.15449 0.199422 1.16066 0.236823
6.45 1.15367 0.202811 1.16066 0.236823
6.48 1.15285 0.206249 1.16066 0.236823
6.51 1.15203 0.209733 1.16066 0.236823
6.54 1.15122 0.213259 1.16066 0.236823
6.57 1.15041 0.216825 1.16066 0.236823
6.6 1.14961 0.220428 1.16066 0.236823
6.63 1.14881 0.224064 1.16066 0.236823
6.66 1.14801 0.22773 1.16066 0.236823
6.69 1.14722 0.231424 1.16066 0.236823
6.72 1.14643 0.235141 1.16066 0.236823
6.75 1.14565 0.238879 1.16066 0.236823
6.78 1.14487 0.242634 1.16066 0.236823
6.81 1.1441 0.246403 1.16066 0.236823
6.84 1.14334 0.250182 1.16066 0.236823
6.87 1.14259 0.253968 1.16066 0.236823
6.9 1.14184 0.257757 1.16066 0.236823
6.93 1.14109 0.261547 1.16066 0.236823
6.96 1.14036 0.265333 1.16066 0.236823
6.99 1.13963 0.269112 1.16066 0.236823
7.02 1.13892 0.272881 1.16066 0.236823
7.05 1.13821 0.276636 1.16066 0.236823
7.08 1.13751 0.280375 1.16066 0.236823
7.11 1.13682 0.284094 1.16066 0.236823
7.14 1.13614 0.28779 1.16066 0.236823
7.17 1.13548 0.29146 1.16066 0.236823
7.2 1.13482 0.2951 1.16066 0.236823
7.23 1.13418 0.298709 1.16066 0.236823
7.26 1.13354 0.302283 1.16066 0.236823
7.29 1.13292 0.305819 1.16066 0.236823
7.32 1.13231 0.309315 1.16066 0.236823
7.35 1.13172 0.312768 1.16066 0.236823
7.38 1.13113 0.316176 1.16066 0.236823
7.41 1.13056 0.319536 1.16066 0.236823
7.44 1.13001 0.322847 1.16066 0.236823
7.47 1.12946 0.326106 1.16066 0.236823
7.5 1.12894 0.329311 1.16066 0.236823
7.53 1.12842 0.33246 1.16066 0.236823
7.56 1.12792 0.335552 1.16066 0.236823
7.59 1.12744 0.338584 1.16066 0.236823
7.62 1.12697 0.341556 1.16066 0.236823
7.65 1.12651 0.344466 1.16066 0.236823
7.68 1.12607 0.347312 1.16066 0.236823
7.71 1.12565 0.350093 1.16066 0.236823
7.74 1.12524 0.352809 1.16066 0.236823
7.77 1.12485 0.355458 1.16066 0.236823
7.8 1.12447 0.358039 1.16066 0.236823
7.83 1.12411 0.360551 1.16066 0.236823
7.86 1.12376 0.362995 1.16066 0.236823
7.89 1.12343 0.365368 1.16066 0.236823
7.92 1.12312 0.367671 1.16066 0.236823
7.95 1.12282 0.369904 1.16066 0.236823
7.98 1.12253 0.372065 1.16066 0.236823
8.01 1.12226 0.374155 1.16066 0.236823
8.04 1.12201 0.376173 1.16066 0.236823
8.07 1.12177 0.37812 1.16066 0.236823
8.1 1.12155 0.379995 1.16066 0.236823
8.13 1.12134 0.381798 1.16066 0.236823
8.16 1.12115 0.38353 1.16066 0.236823
8.19 1.12097 0.38519 1.16066 0.236823
8.22 1.12081 0.386779 1.16066 0.236823
8.25 1.12067 0.388297 1.16066 0.236823
8.28 1.12053 0.389744 1.16066 0.236823
8.31 1.12042 0.391121 1.16066 0.236823
8.34 1.12031 0.392428 1.16066 0.236823
8.37 1.12023 0.393665 1.16066 0.236823
8.4 1.12015 0.394833 1.16066 0.236823
8.43 1.12009 0.395933 1.16066 0.236823
8.46 1.12004 0.396965 1.16066 0.236823
8.49 1.12001 0.397929 1.16066 0.236823
8.52 1.11999 0.398826 1.16066 0.236823
8.55 1.11999 0.399656 1.16066 0.236823
8.58 1.12 0.400421 1.16066 0.236823
8.61 1.12002 0.401121 1.16066 0.236823
8.64 1.12005 0.401756 1.16066 0.236823
8.67 1.1201 0.402327 1.16066 0.236823
8.7 1.12016 0.402835 1.16066 0.236823
8.73 1.12024 0.40328 1.16066 0.236823
8.76 1.12032 0.403663 1.16066 0.236823
8.79 1.12042 0.403985 1.16066 0.236823
8.82 1.12053 0.404245 1.16066 0.236823
8.85 1.12066 0.404446 1.16066 0.236823
8.88 1.12079 0.404587 1.16066 0.236823
8.91 1.12094 0.404669 1.16066 0.236823
8.94 1.1211 0.404692 1.16066 0.236823
8.97 1.12127 0.404658 1.16066 0.236823
9 1.12145 0.404567 1.16066 0.236823
9.03 1.12165 0.404418 1.16066 0.236823
9.06 1.12185 0.404213 1.16066 0.236823
9.09 1.12207 0.403953 1.16066 0.236823
9.12 1.1223 0.403637 1.16066 0.236823
9.15 1.12254 0.403267 1.16066 0.236823
9.18 1.1228 0.402842 1.16066 0.236823
9.21 1.12306 0.402363 1.16066 0.236823
9.24 1.12334 0.401831 1.16066 0.236823
9.27 1.12362 0.401245 1.16066 0.236823
9.3 1.12392 0.400606 1.16066 0.236823
9.33 1.12423 0.399914 1.16066 0.236823
9.36 1.12455 0.39917 1.16066 0.236823
9.39 1.12489 0.398374 1.16066 0.236823
9.42 1.12523 0.397525 1.16066 0.236823
9.45 1.12559 0.396625 1.16066 0.236823
9.48 1.12596 0.395672 1.16066 0.236823
9.51 1.12633 0.394668 1.16066 0.236823
9.54 1.12673 0.393612 1.16066 0.236823
9.57 1.12713 0.392504 1.16066 0.236823
9.6 1.12754 0.391344 1.16066 0.236823
9.63 1.12797 0.390133 1.16066 0.236823
9.66 1.12841 0.388868 1.16066 0.236823
9.69 1.12886 0.387552 1.16066 0.236823
9.72 1.12933 0.386182 1.16066 0.236823
9.75 1.1298 0.38476 1.16066 0.236823
9.78 1.13029 0.383284 1.16066 0.236823
9.81 1.1308 0.381755 1.16066 0.236823
9.84 1.13131 0.380171 1.16066 0.236823
9.87 1.13184 0.378532 1.16066 0.236823
9.9 1.13239 0.376838 1.16066 0.236823
9.93 1.13295 0.375087 1.16066 0.236823
9.96 1.13352 0.37328 1.16066 0.236823
9.99 1.13411 0.371415 1.16066 0.236823
10.02 1.13471 0.369492 1.16066 0.236823
10.05 1.13533 0.367509 1.16066 0.236823
10.08 1.13596 0.365466 1.16066 0.236823
10.11 1.13661 0.363362 1.16066 0.236823
10.14 1.13728 0.361195 1.16066 0.236823
10.17 1.13796 0.358965 1.16066 0.236823
10.2 1.13866 0.35667 1.16066 0.236823
10.23 1.13938 0.354309 1.16066 0.236823
10.26 1.14012 0.35188 1.16066 0.236823
10.29 1.14087 0.349382 1.16066 0.236823
10.32 1.14165 0.346814 1.16066 0.236823
10.35 1.14244 0.344174 1.16066 0.236823
10.38 1.14326 0.34146 1.16066 0.236823
10.41 1.14409 0.338672 1.16066 0.236823
10.44 1.14495 0.335806 1.16066 0.236823
10.47 1.14583 0.332862 1.16066 0.236823
10.5 1.14673 0.329838 1.16066 0.236823
10.53 1.14765 0.326731 1.16066 0.236823
10.56 1.14859 0.323541 1.16066 0.236823
10.59 1.14956 0.320266 1.16066 0.236823
10.62 1.15056 0.316903 1.16066 0.236823
10.65 1.15157 0.313452 1.16066 0.236823
10.68 1.15261 0.30991 1.16066 0.236823
10.71 1.15368 0.306277 1.16066 0.236823
10.74 1.15477 0.302552 1.16066 0.236823
10.77 1.15589 0.298732 1.16066 0.236823
10.8 1.15703 0.294818 1.16066 0.236823
10.83 1.15819 0.290809 1.16066 0.236823
10.86 1.15938 0.286705 1.16066 0.236823
10.89 1.1606 0.282507 1.16066 0.236823
10.92 1.16183 0.278215 1.16066 0.236823
10.95 1.16309 0.273831 1.16066 0.236823
10.98 1.16437 0.269356 1.16066 0.236823
11.01 1.16566 0.264795 1.16066 0.236823
11.04 1.16697 0.26015 1.16066 0.236823
11.07 1.1683 0.255427 1.16066 0.236823
11.1 1.16964 0.250631 1.16066 0.236823
11.13 1.17098 0.24577 1.16066 0.236823
11.16 1.17233 0.240851 1.16066 0.236823
11.19 1.17368 0.235884 1.16066 0.236823
11.22 1.17502 0.230879 1.16066 0.236823
11.25 1.17635 0.22585 1.16066 0.236823
11.28 1.17766 0.220809 1.16066 0.236823
11.31 1.17896 0.21577 1.16066 0.236823
11.34 1.18022 0.21075 1.16066 0.236823
11.37 1.18144 0.205765 1.16066 0.236823
11.4 1.18263 0.200833 1.16066 0.236823
11.43 1.18376 0.195972 1.16066 0.236823
11.46 1.18484 0.1912 1.16066 0.236823
11.49 1.18585 0.186534 1.16066 0.236823
11.52 1.1868 0.181993 1.16066 0.236823
11.55 1.18767 0.177593 1.16066 0.236823
11.58 1.18846 0.17335 1.16066 0.236823
11.61 1.18916 0.169279 1.16066 0.236823
11.64 1.18978 0.165391 1.16066 0.236823
11.67 1.19031 0.161697 1.16066 0.236823
11.7 1.19075 0.158207 1.16066 0.236823
11.73 1.1911 0.154926 1.16066 0.236823
11.76 1.19135 0.151858 1.16066 0.236823
11.79 1.19152 0.149007 1.16066 0.236823
11.82 1.19161 0.146373 1.16066 0.236823
11.85 1.19161 0.143956 1.16066 0.236823
11.88 1.19153 0.141751 1.16066 0.236823
11.91 1.19138 0.139756 1.16066 0.236823
11.94 1.19115 0.137967 1.16066 0.236823
11.97 1.19086 0.136376 1.16066 0.236823
12 1.19051 0.134979 1.16066 0.236823
12.03 1.1901 0.133769 1.16066 0.236823
12.06 1.18964 0.132738 1.16066 0.236823
12.09 1.18914 0.13188 1.16066 0.236823
12.12 1.18859 0.131189 1.16066 0.236823
12.15 1.188 0.130657 1.16066 0.236823
12.18 1.18738 0.130279 1.16066 0.236823
12.21 1.18672 0.130047 1.16066 0.236823
12.24 1.18604 0.129957 1.16066 0.236823
12.27 1.18534 0.130002 1.16066 0.236823
12.3 1.18461 0.130178 1.16066 0.236823
12.33 1.18386 0.130479 1.16066 0.236823
12.36 1.1831 0.130902 1.16066 0.236823
12.39 1.18232 0.131442 1.16066 0.236823
12.42 1.18154 0.132095 1.16066 0.236823
12.45 1.18074 0.132859 1.16066 0.236823
12.48 1.17993 0.133728 1.16066 0.236823
12.51 1.17912 0.134702 1.16066 0.236823
12.54 1.1783 0.135777 1.16066 0.236823
12.57 1.17747 0.136951 1.16066 0.236823
12.6 1.17664 0.138221 1.16066 0.236823
12.63 1.17581 0.139585 1.16066 0.236823
12.66 1.17497 0.141042 1.16066 0.236823
12.69 1.17414 0.14259 1.16066 0.236823
12.72 1.1733 0.144227 1.16066 0.236823
12.75 1.17246 0.145951 1.16066 0.236823
12.78 1.17163 0.147762 1.16066 0.236823
12.81 1.17079 0.149656 1.16066 0.236823
12.84 1.16995 0.151634 1.16066 0.236823
12.87 1.16912 0.153694 1.16066 0.236823
12.9 1.16828 0.155834 1.16066 0.236823
12.93 1.16745 0.158053 1.16066 0.236823
12.96 1.16661 0.16035 1.16066 0.236823
12.99 1.16578 0.162723 1.16066 0.236823
13.02 1.16495 0.16517 1.16066 0.236823
13.05 1.16413 0.167691 1.16066 0.236823
13.08 1.1633 0.170284 1.16066 0.236823
13.11 1.16248 0.172946 1.16066 0.236823
13.14 1.16166 0.175677 1.16066 0.236823
13.17 1.16084 0.178474 1.16066 0.236823
13.2 1.16002 0.181336 1.16066 0.236823
13.23 1.1592 0.184261 1.16066 0.236823
13.26 1.15839 0.187247 1.16066 0.236823
13.29 1.15758 0.190291 1.16066 0.236823
13.32 1.15677 0.193392 1.16066 0.236823
13.35 1.15597 0.196546 1.16066 0.236823
13.38 1.15517 0.199753 1.16066 0.236823
13.41 1.15437 0.203008 1.16066 0.236823
13.44 1.15357 0.206311 1.16066 0.236823
13.47 1.15278 0.209657 1.16066 0.236823
13.5 1.15199 0.213044 1.16066 0.236823
13.53 1.1512 0.21647 1.16066 0.236823
13.56 1.15042 0.219932 1.16066 0.236823
13.59 1.14964 0.223426 1.16066 0.236823
13.62 1.14886 0.22695 1.16066 0.236823
13.65 1.14809 0.2305 1.16066 0.236823
13.68 1.14733 0.234074 1.16066 0.236823
13.71 1.14657 0.237668 1.16066 0.236823
13.74 1.14582 0.241279 1.16066 0.236823
13.77 1.14507 0.244904 1.16066 0.236823
13.8 1.14433 0.24854 1.16066 0.236823
13.83 1.14359 0.252183 1.16066 0.236823
13.86 1.14286 0.25583 1.16066 0.236823
13.89 1.14214 0.259479 1.16066 0.236823
13.92 1.14143 0.263125 1.16066 0.236823
13.95 1.14072 0.266765 1.16066 0.236823
13.98 1.14002 0.270397 1.16066 0.236823
14.01 1.13933 0.274018 1.16066 0.236823
14.04 1.13865 0.277623 1.16066 0.236823
14.07 1.13798 0.281211 1.16066 0.236823
14.1 1.13732 0.284777 1.16066 0.236823
14.13 1.13667 0.28832 1.16066 0.236823
14.16 1.13603 0.291836 1.16066 0.236823
14.19 1.1354 0.295323 1.16066 0.236823
14.22 1.13479 0.298778 1.16066 0.236823
14.25 1.13418 0.302198 1.16066 0.236823
14.28 1.13359 0.30558 1.16066 0.236823
14.31 1.133 0.308923 1.16066 0.236823
14.34 1.13243 0.312224 1.16066 0.236823
14.37 1.13188 0.31548 1.16066 0.236823
14.4 1.13133 0.31869 1.16066 0.236823
14.43 1.1308 0.321852 1.16066 0.236823
14.46 1.13028 0.324963 1.16066 0.236823
14.49 1.12978 0.328021 1.16066 0.236823
14.52 1.12929 0.331026 1.16066 0.236823
14.55 1.12882 0.333975 1.16066 0.236823
14.58 1.12835 0.336866 1.16066 0.236823
14.61 1.12791 0.339699 1.16066 0.236823
14.64 1.12747 0.342472 1.16066 0.236823
14.67 1.12706 0.345184 1.16066 0.236823
14.7 1.12665 0.347833 1.16066 0.236823
14.73 1.12627 0.350419 1.16066 0.236823
14.76 1.12589 0.35294 1.16066 0.236823
14.79 1.12553 0.355396 1.16066 0.236823
14.82 1.12519 0.357786 1.16066 0.236823
14.85 1.12486 0.36011 1.16066 0.236823
14.88 1.12455 0.362367 1.16066 0.236823
14.91 1.12425 0.364555 1.16066 0.236823
14.94 1.12397 0.366676 1.16066 0.236823
14.97 1.1237 0.368729 1.16066 0.236823
15 1.12345 0.370712 1.16066 0.236823
15.03 1.12321 0.372627 1.16066 0.236823
15.06 1.12299 0.374473 1.16066 0.236823
15.09 1.12278 0.37625 1.16066 0.236823
15.12 1.12259 0.377958 1.16066 0.236823
15.15 1.12241 0.379596 1.16066 0.236823
15.18 1.12225 0.381166 1.16066 0.236823
15.21 1.1221 0.382668 1.16066 0.236823
15.24 1.12196 0.384101 1.16066 0.236823
15.27 1.12184 0.385465 1.16066 0.236823
15.3 1.12174 0.386762 1.16066 0.236823
15.33 1.12165 0.387991 1.16066 0.236823
15.36 1.12157 0.389153 1.16066 0.236823
15.39 1.1215 0.390248 1.16066 0.236823
15.42 1.12145 0.391277 1.16066 0.236823
15.45 1.12142 0.39224 1.16066 0.236823
15.48 1.12139 0.393137 1.16066 0.236823
15.51 1.12139 0.39397 1.16066 0.236823
15.54 1.12139 0.394738 1.16066 0.236823
15.57 1.12141 0.395442 1.16066 0.236823
15.6 1.12144 0.396082 1.16066 0.236823
15.63 1.12148 0.39666 1.16066 0.236823
15.66 1.12154 0.397175 1.16066 0.236823
15.69 1.1216 0.397629 1.16066 0.236823
15.72 1.12169 0.398021 1.16066 0.236823
15.75 1.12178 0.398353 1.16066 0.236823
15.78 1.12189 0.398624 1.16066 0.236823
15.81 1.122 0.398836 1.16066 0.236823
15.84 1.12213 0.398989 1.16066 0.236823
15.87 1.12228 0.399084 1.16066 0.236823
15.9 1.12243 0.39912 1.16066 0.236823
15.93 1.1226 0.399099 1.16066 0.236823
15.96 1.12278 0.399021 1.16066 0.236823
15.99 1.12297 0.398886 1.16066 0.236823
16.02 1.12317 0.398695 1.16066 0.236823
16.05 1.12338 0.398448 1.16066 0.236823
16.08 1.12361 0.398146 1.16066 0.236823
16.11 1.12385 0.39779 1.16066 0.236823
16.14 1.1241 0.397378 1.16066 0.236823
16.17 1.12436 0.396913 1.16066 0.236823
16.2 1.12463 0.396394 1.16066 0.236823
16.23 1.12491 0.395821 1.16066 0.236823
16.26 1.12521 0.395194 1.16066 0.236823
16.29 1.12552 0.394515 1.16066 0.236823
16.32 1.12584 0.393783 1.16066 0.236823
16.35 1.12617 0.392998 1.16066 0.236823
16.38 1.12651 0.39216 1.16066 0.236823
16.41 1.12686 0.391269 1.16066 0.236823
16.44 1.12723 0.390326 1.16066 0.236823
16.47 1.12761 0.389331 1.16066 0.236823
16.5 1.128 0.388283 1.16066 0.236823
16.53 1.1284 0.387182 1.16066 0.236823
16.56 1.12882 0.386028 1.16066 0.236823
16.59 1.12924 0.384822 1.16066 0.236823
16.62 1.12968 0.383562 1.16066 0.236823
16.65 1.13013 0.382249 1.16066 0.236823
16.68 1.1306 0.380882 1.16066 0.236823
16.71 1.13108 0.379461 1.16066 0.236823
16.74 1.13157 0.377986 1.16066 0.236823
16.77 1.13208 0.376455 1.16066 0.236823
16.8 1.13259 0.374869 1.16066 0.236823
16.83 1.13313 0.373227 1.16066 0.236823
16.86 1.13367 0.371528 1.16066 0.236823
16.89 1.13424 0.369772 1.16066 0.236823
16.92 1.13481 0.367957 1.16066 0.236823
16.95 1.13541 0.366084 1.16066 0.236823
16.98 1.13601 0.36415 1.16066 0.236823
17.01 1.13664 0.362156 1.16066 0.236823
17.04 1.13728 0.3601 1.16066 0.236823
17.07 1.13793 0.357982 1.16066 0.236823
17.1 1.1386 0.355799 1.16066 0.236823
17.13 1.13929 0.353551 1.16066 0.236823
17.16 1.14 0.351237 1.16066 0.236823
17.19 1.14073 0.348855 1.16066 0.236823
17.22 1.14147 0.346404 1.16066 0.236823
17.25 1.14224 0.343883 1.16066 0.236823
17.28 1.14302 0.34129 1.16066 0.236823
17.31 1.14382 0.338623 1.16066 0.236823
17.34 1.14465 0.335882 1.16066 0.236823
17.37 1.14549 0.333064 1.16066 0.236823
17.4 1.14636 0.330168 1.16066 0.236823
17.43 1.14724 0.327192 1.16066 0.236823
17.46 1.14815 0.324135 1.16066 0.236823
17.49 1.14909 0.320995 1.16066 0.236823
17.52 1.15004 0.317771 1.16066 0.236823
17.55 1.15102 0.314461 1.16066 0.236823
17.58 1.15202 0.311063 1.16066 0.236823
17.61 1.15305 0.307576 1.16066 0.236823
17.64 1.1541 0.304 1.16066 0.236823
17.67 1.15517 0.300333 1.16066 0.236823
17.7 1.15627 0.296574 1.16066 0.236823
17.73 1.15739 0.292722 1.16066 0.236823
17.76 1.15854 0.288779 1.16066 0.236823
17.79 1.15971 0.284743 1.16066 0.236823
17.82 1.1609 0.280615 1.16066 0.236823
17.85 1.16211 0.276397 1.16066 0.236823
17.88 1.16334 0.27209 1.16066 0.236823
17.91 1.1646 0.267696 1.16066 0.236823
17.94 1.16586 0.263219 1.16066 0.236823
17.97 1.16715 0.258663 1.16066 0.236823
18 1.16844 0.254032 1.16066 0.236823
18.03 1.16975 0.249333 1.16066 0.236823
18.06 1.17106 0.244572 1.16066 0.236823
18.09 1.17238 0.239758 1.16066 0.236823
18.12 1.17369 0.2349 1.16066 0.236823
18.15 1.17499 0.230008 1.16066 0.236823
18.18 1.17629 0.225094 1.16066 0.236823
18.21 1.17756 0.220172 1.16066 0.236823
18.24 1.17882 0.215256 1.16066 0.236823
18.27 1.18004 0.21036 1.16066 0.236823
18.3 1.18123 0.205501 1.16066 0.236823
18.33 1.18238 0.200695 1.16066 0.236823
18.36 1.18347 0.195959 1.16066 0.236823
18.39 1.18451 0.191312 1.16066 0.236823
18.42 1.18549 0.186769 1.16066 0.236823
18.45 1.18641 0.182347 1.16066 0.236823
18.48 1.18725 0.178064 1.16066 0.236823
18.51 1.18801 0.173932 1.16066 0.236823
18.54 1.18869 0.169966 1.16066 0.236823
18.57 1.18929 0.166178 1.16066 0.236823
18.6 1.1898 0.162577 1.16066 0.236823
18.63 1.19023 0.159172 1.16066 0.236823
18.66 1.19057 0.155969 1.16066 0.236823
18.69 1.19082 0.152973 1.16066 0.236823
18.72 1.19098 0.150185 1.16066 0.236823
18.75 1.19107 0.147608 1.16066 0.236823
18.78 1.19107 0.14524 1.16066 0.236823
18.81 1.191 0.143078 1.16066 0.236823
18.84 1.19085 0.14112 1.16066 0.236823
18.87 1.19064 0.139361 1.16066 0.236823
18.9 1.19036 0.137796 1.16066 0.236823
18.93 1.19002 0.13642 1.16066 0.236823
18.96 1.18963 0.135226 1.16066 0.236823
18.99 1.18919 0.134208 1.16066 0.236823
19.02 1.1887 0.13336 1.16066 0.236823
19.05 1.18816 0.132674 1.16066 0.236823
19.08 1.18759 0.132146 1.16066 0.236823
19.11 1.18699 0.131769 1.16066 0.236823
19.14 1.18635 0.131536 1.16066 0.236823
19.17 1.18569 0.131443 1.16066 0.236823
19.2 1.185 0.131484 1.16066 0.236823
19.23 1.18429 0.131654 1.16066 0.236823
19.26 1.18356 0.131948 1.16066 0.236823
19.29 1.18282 0.132363 1.16066 0.236823
19.32 1.18206 0.132894 1.16066 0.236823
19.35 1.18128 0.133537 1.16066 0.236823
19.38 1.1805 0.134289 1.16066 0.236823
19.41 1.17971 0.135148 1.16066 0.236823
19.44 1.17891 0.136109 1.16066 0.236823
19.47 1.17811 0.137171 1.16066 0.236823
19.5 1.17729 0.138331 1.16066 0.236823
19.53 1.17648 0.139586 1.16066 0.236823
19.56 1.17566 0.140935 1.16066 0.236823
19.59 1.17484 0.142376 1.16066 0.236823
19.62 1.17402 0.143907 1.16066 0.236823
19.65 1.17319 0.145526 1.16066 0.236823
19.68 1.17237 0.147232 1.16066 0.236823
19.71 1.17154 0.149023 1.16066 0.236823
19.74 1.17071 0.150898 1.16066 0.236823
19.77 1.16989 0.152855 1.16066 0.236823
19.8 1.16906 0.154893 1.16066 0.236823
19.83 1.16824 0.15701 1.16066 0.236823
19.86 1.16742 0.159205 1.16066 0.236823
19.89 1.16659 0.161477 1.16066 0.236823
19.92 1.16577 0.163824 1.16066 0.236823
19.95 1.16495 0.166244 1.16066 0.236823
19.98 1.16414 0.168737 1.16066 0.236823
20.01 1.16332 0.1713 1.16066 0.236823
20.04 1.16251 0.173932 1.16066 0.236823
20.07 1.16169 0.176632 1.16066 0.236823
20.1 1.16088 0.179397 1.16066 0.236823
20.13 1.16008 0.182225 1.16066 0.236823
20.16 1.15927 0.185115 1.16066 0.236823
20.19 1.15847 0.188064 1.16066 0.236823
20.22 1.15767 0.191071 1.16066 0.236823
20.25 1.15687 0.194134 1.16066 0.236823
20.28 1.15607 0.197249 1.16066 0.236823
20.31 1.15528 0.200415 1.16066 0.236823
20.34 1.15449 0.203629 1.16066 0.236823
20.37 1.1537 0.206889 1.16066 0.236823
20.4 1.15291 0.210191 1.16066 0.236823
20.43 1.15213 0.213534 1.16066 0.236823
20.46 1.15135 0.216915 1.16066 0.236823
20.49 1.15058 0.22033 1.16066 0.236823
20.52 1.14981 0.223777 1.16066 0.236823
20.55 1.14905 0.227253 1.16066 0.236823
20.58 1.14829 0.230754 1.16066 0.236823
20.61 1.14753 0.234279 1.16066 0.236823
20.64 1.14678 0.237823 1.16066 0.236823
20.67 1.14603 0.241383 1.16066 0.236823
20.7 1.1453 0.244958 1.16066 0.236823
20.73 1.14456 0.248542 1.16066 0.236823
20.76 1.14384 0.252134 1.16066 0.236823
20.79 1.14312 0.255729 1.16066 0.236823
20.82 1.1424 0.259325 1.16066 0.236823
20.85 1.1417 0.262919 1.16066 0.236823
20.88 1.141 0.266507 1.16066 0.236823
20.91 1.14031 0.270087 1.16066 0.236823
20.94 1.13963 0.273655 1.16066 0.236823
20.97 1.13896 0.277209 1.16066 0.236823
21 1.1383 0.280744 1.16066 0.236823
21.03 1.13765 0.284259 1.16066 0.236823
21.06 1.13701 0.287751 1.16066 0.236823
21.09 1.13637 0.291217 1.16066 0.236823
21.12 1.13575 0.294653 1.16066 0.236823
21.15 1.13514 0.298058 1.16066 0.236823
21.18 1.13454 0.301429 1.16066 0.236823
21.21 1.13396 0.304763 1.16066 0.236823
21.24 1.13338 0.308058 1.16066 0.236823
21.27 1.13282 0.311312 1.16066 0.236823
21.3 1.13227 0.314522 1.16066 0.236823
21.33 1.13173 0.317687 1.16066 0.236823
21.36 1.13121 0.320803 1.16066 0.236823
21.39 1.1307 0.323871 1.16066 0.236823
21.42 1.1302 0.326887 1.16066 0.236823
21.45 1.12972 0.329849 1.16066 0.236823
21.48 1.12925 0.332757 1.16066 0.236823
21.51 1.12879 0.335609 1.16066 0.236823
21.54 1.12835 0.338403 1.16066 0.236823
21.57 1.12792 0.341138 1.16066 0.236823
21.6 1.12751 0.343813 1.16066 0.236823
21.63 1.12711 0.346426 1.16066 0.236823
21.66 1.12673 0.348977 1.16066 0.236823
21.69 1.12636 0.351465 1.16066 0.236823
21.72 1.12601 0.353889 1.16066 0.236823
21.75 1.12567 0.356248 1.16066 0.236823
21.78 1.12534 0.358541 1.16066 0.236823
21.81 1.12503 0.360769 1.16066 0.236823
21.84 1.12474 0.362929 1.16066 0.236823
21.87 1.12446 0.365023 1.16066 0.236823
21.9 1.1242 0.367049 1.16066 0.236823
21.93 1.12395 0.369008 1.16066 0.236823
21.96 1.12371 0.370898 1.16066 0.236823
21.99 1.12349 0.372721 1.16066 0.236823
22.02 1.12329 0.374476 1.16066 0.236823
22.05 1.12309 0.376162 1.16066 0.236823
22.08 1.12292 0.377781 1.16066 0.236823
22.11 1.12276 0.379332 1.16066 0.236823
22.14 1.12261 0.380814 1.16066 0.236823
22.17 1.12248 0.38223 1.16066 0.236823
22.2 1.12236 0.383578 1.16066 0.236823
22.23 1.12225 0.384858 1.16066 0.236823
22.26 1.12216 0.386072 1.16066 0.236823
22.29 1.12209 0.38722 1.16066 0.236823
22.32 1.12202 0.388301 1.16066 0.236823
22.35 1.12198 0.389317 1.16066 0.236823
22.38 1.12194 0.390267 1.16066 0.236823
22.41 1.12192 0.391153 1.16066 0.236823
22.44 1.12191 0.391974 1.16066 0.236823
22.47 1.12191 0.392732 1.16066 0.236823
22.5 1.12193 0.393426 1.16066 0.236823
22.53 1.12196 0.394057 1.16066 0.236823
22.56 1.12201 0.394625 1.16066 0.236823
22.59 1.12206 0.395132 1.16066 0.236823
22.62 1.12213 0.395578 1.16066 0.236823
22.65 1.12221 0.395962 1.16066 0.236823
22.68 1.12231 0.396287 1.16066 0.236823
22.71 1.12241 0.396552 1.16066 0.236823
22.74 1.12253 0.396757 1.16066 0.236823
22.77 1.12266 0.396903 1.16066 0.236823
22.8 1.12281 0.396992 1.16066 0.236823
22.83 1.12296 0.397022 1.16066 0.236823
22.86 1.12313 0.396996 1.16066 0.236823
22.89 1.12331 0.396912 1.16066 0.236823
22.92 1.1235 0.396772 1.16066 0.236823
22.95 1.1237 0.396576 1.16066 0.236823
22.98 1.12392 0.396324 1.16066 0.236823
23.01 1.12414 0.396017 1.16066 0.236823
23.04 1.12438 0.395656 1.16066 0.236823
23.07 1.12463 0.39524 1.16066 0.236823
23.1 1.12489 0.394769 1.16066 0.236823
23.13 1.12517 0.394245 1.16066 0.236823
23.16 1.12545 0.393667 1.16066 0.236823
23.19 1.12575 0.393035 1.16066 0.236823
23.22 1.12606 0.392351 1.16066 0.236823
23.25 1.12638 0.391613 1.16066 0.236823
23.28 1.12671 0.390822 1.16066 0.236823
23.31 1.12705 0.389979 1.16066 0.236823
23.34 1.12741 0.389083 1.16066 0.236823
23.37 1.12778 0.388133 1.16066 0.236823
23.4 1.12816 0.387131 1.16066 0.236823
23.43 1.12855 0.386077 1.16066 0.236823
23.46 1.12895 0.384969 1.16066 0.236823
23.49 1.12937 0.383808 1.16066 0.236823
23.52 1.1298 0.382593 1.16066 0.236823
23.55 1.13024 0.381326 1.16066 0.236823
23.58 1.1307 0.380004 1.16066 0.236823
23.61 1.13117 0.378628 1.16066 0.236823
23.64 1.13165 0.377197 1.16066 0.236823
23.67 1.13214 0.375712 1.16066 0.236823
23.7 1.13265 0.374171 1.16066 0.236823
23.73 1.13317 0.372574 1.16066 0.236823
23.76 1.13371 0.37092 1.16066 0.236823
23.79 1.13426 0.369209 1.16066 0.236823
23.82 1.13483 0.36744 1.16066 0.236823
23.85 1.13541 0.365612 1.16066 0.236823
23.88 1.136 0.363724 1.16066 0.236823
23.91 1.13662 0.361776 1.16066 0.236823
23.94 1.13724 0.359767 1.16066 0.236823
23.97 1.13789 0.357695 1.16066 0.236823
24 1.13855 0.355559 1.16066 0.236823
24.03 1.13923 0.353359 1.16066 0.236823
24.06 1.13992 0.351093 1.16066 0.236823
24.09 1.14064 0.348759 1.16066 0.236823
24.12 1.14137 0.346358 1.16066 0.236823
24.15 1.14212 0.343886 1.16066 0.236823
24.18 1.14289 0.341343 1.16066 0.236823
24.21 1.14368 0.338728 1.16066 0.236823
24.24 1.14449 0.336039 1.16066 0.236823
24.27 1.14532 0.333274 1.16066 0.236823
24.3 1.14617 0.330431 1.16066 0.236823
24.33 1.14704 0.32751 1.16066 0.236823
24.36 1.14794 0.324509 1.16066 0.236823
24.39 1.14886 0.321426 1.16066 0.236823
24.42 1.1498 0.318259 1.16066 0.236823
24.45 1.15076 0.315007 1.16066 0.236823
24.48 1.15174 0.31167 1.16066 0.236823
24.51 1.15275 0.308244 1.16066 0.236823
24.54 1.15379 0.30473 1.16066 0.236823
24.57 1.15484 0.301126 1.16066 0.236823
24.6 1.15592 0.297431 1.16066 0.236823
24.63 1.15703 0.293646 1.16066 0.236823
24.66 1.15816 0.289768 1.16066 0.236823
24.69 1.15931 0.2858 1.16066 0.236823
24.72 1.16048 0.28174 1.16066 0.236823
24.75 1.16167 0.277591 1.16066 0.236823
24.78 1.16289 0.273353 1.16066 0.236823
24.81 1.16412 0.269029 1.16066 0.236823
24.84 1.16537 0.264621 1.16066 0.236823
24.87 1.16664 0.260134 1.16066 0.236823
24.9 1.16792 0.255571 1.16066 0.236823
24.93 1.16921 0.250939 1.16066 0.236823
24.96 1.17051 0.246243 1.16066 0.236823
24.99 1.17181 0.241491 1.16066 0.236823
25.02 1.17311 0.236693 1.16066 0.236823
25.05 1.1744 0.231858 1.16066 0.236823
25.08 1.17569 0.226997 1.16066 0.236823
25.11 1.17696 0.222123 1.16066 0.236823
25.14 1.17821 0.217249 1.16066 0.236823
25.17 1.17943 0.212389 1.16066 0.236823
25.2 1.18062 0.20756 1.16066 0.236823
25.23 1.18177 0.202776 1.16066 0.236823
25.26 1.18288 0.198056 1.16066 0.236823
25.29 1.18393 0.193415 1.16066 0.236823
25.32 1.18493 0.188871 1.16066 0.236823
25.35 1.18586 0.184439 1.16066 0.236823
25.38 1.18672 0.180137 1.16066 0.236823
25.41 1.18751 0.175979 1.16066 0.236823
25.44 1.18822 0.171979 1.16066 0.236823
25.47 1.18885 0.168148 1.16066 0.236823
25.5 1.18939 0.164499 1.16066 0.236823
25.53 1.18985 0.16104 1.16066 0.236823
25.56 1.19022 0.157777 1.16066 0.236823
25.59 1.19051 0.154716 1.16066 0.236823
25.62 1.19071 0.151861 1.16066 0.236823
25.65 1.19083 0.149212 1.16066 0.236823
25.68 1.19087 0.14677 1.16066 0.236823
25.71 1.19083 0.144534 1.16066 0.236823
25.74 1.19072 0.142501 1.16066 0.236823
25.77 1.19054 0.140666 1.16066 0.236823
25.8 1.1903 0.139026 1.16066 0.236823
25.83 1.18999 0.137575 1.16066 0.236823
25.86 1.18963 0.136307 1.16066 0.236823
25.89 1.18921 0.135216 1.16066 0.236823
25.92 1.18875 0.134297 1.16066 0.236823
25.95 1.18824 0.133542 1.16066 0.236823
25.98 1.18769 0.132946 1.16066 0.236823
26.01 1.18711 0.132502 1.16066 0.236823
26.04 1.18649 0.132206 1.16066 0.236823
26.07 1.18585 0.13205 1.16066 0.236823
26.1 1.18518 0.13203 1.16066 0.236823
26.13 1.18448 0.13214 1.16066 0.236823
26.16 1.18377 0.132377 1.16066 0.236823
26.19 1.18304 0.132735 1.16066 0.236823
26.22 1.18229 0.133211 1.16066 0.236823
26.25 1.18153 0.1338 1.16066 0.236823
26.28 1.18076 0.1345 1.16066 0.236823
26.31 1.17998 0.135307 1.16066 0.236823
26.34 1.17919 0.136217 1.16066 0.236823
26.37 1.17839 0.137229 1.16066 0.236823
26.4 1.17759 0.13834 1.16066 0.236823
26.43 1.17678 0.139547 1.16066 0.236823
26.46 1.17597 0.140848 1.16066 0.236823
26.49 1.17515 0.142242 1.16066 0.236823
26.52 1.17433 0.143726 1.16066 0.236823
26.55 1.17352 0.145299 1.16066 0.236823
26.58 1.1727 0.146959 1.16066 0.236823
26.61 1.17187 0.148705 1.16066 0.236823
26.64 1.17105 0.150534 1.16066 0.236823
26.67 1.17023 0.152446 1.16066 0.236823
26.7 1.16941 0.154439 1.16066 0.236823
26.73 1.16859 0.156512 1.16066 0.236823
26.76 1.16777 0.158663 1.16066 0.236823
26.79 1.16695 0.160891 1.16066 0.236823
26.82 1.16614 0.163194 1.16066 0.236823
26.85 1.16532 0.165571 1.16066 0.236823
26.88 1.16451 0.168021 1.16066 0.236823
26.91 1.16369 0.170541 1.16066 0.236823
26.94 1.16288 0.173131 1.16066 0.236823
26.97 1.16207 0.175788 1.16066 0.236823
27 1.16126 0.178511 1.16066 0.236823
27.03 1.16046 0.181298 1.16066 0.236823
27.06 1.15966 0.184147 1.16066 0.236823
27.09 1.15885 0.187056 1.16066 0.236823
27.12 1.15806 0.190023 1.16066 0.236823
27.15 1.15726 0.193046 1.16066 0.236823
27.18 1.15647 0.196123 1.16066 0.236823
27.21 1.15567 0.19925 1.16066 0.236823
27.24 1.15489 0.202427 1.16066 0.236823
27.27 1.1541 0.20565 1.16066 0.236823
27.3 1.15332 0.208917 1.16066 0.236823
27.33 1.15254 0.212225 1.16066 0.236823
27.36 1.15176 0.215571 1.16066 0.236823
27.39 1.15099 0.218953 1.16066 0.236823
27.42 1.15022 0.222368 1.16066 0.236823
27.45 1.14946 0.225812 1.16066 0.236823
27.48 1.1487 0.229284 1.16066 0.236823
27.51 1.14795 0.232779 1.16066 0.236823
27.54 1.1472 0.236295 1.16066 0.236823
27.57 1.14645 0.23983 1.16066 0.236823
27.6 1.14571 0.243378 1.16066 0.236823
27.63 1.14498 0.246938 1.16066 0.236823
27.66 1.14426 0.250507 1.16066 0.236823
27.69 1.14354 0.254081 1.16066 0.236823
27.72 1.14282 0.257657 1.16066 0.236823
27.75 1.14212 0.261232 1.16066 0.236823
27.78 1.14142 0.264803 1.16066 0.236823
27.81 1.14073 0.268366 1.16066 0.236823
27.84 1.14005 0.27192 1.16066 0.236823
27.87 1.13938 0.27546 1.16066 0.236823
27.9 1.13872 0.278983 1.16066 0.236823
27.93 1.13806 0.282488 1.16066 0.236823
27.96 1.13742 0.285971 1.16066 0.236823
27.99 1.13679 0.289428 1.16066 0.236823
28.02 1.13616 0.292858 1.16066 0.236823
28.05 1.13555 0.296258 1.16066 0.236823
28.08 1.13495 0.299626 1.16066 0.236823
28.11 1.13436 0.302957 1.16066 0.236823
28.14 1.13379 0.306252 1.16066 0.236823
28.17 1.13322 0.309506 1.16066 0.236823
28.2 1.13267 0.312717 1.16066 0.236823
28.23 1.13213 0.315885 1.16066 0.236823
28.26 1.1316 0.319006 1.16066 0.236823
28.29 1.13109 0.322078 1.16066 0.236823
28.32 1.13058 0.325101 1.16066 0.236823
28.35 1.1301 0.328071 1.16066 0.236823
28.38 1.12962 0.330987 1.16066 0.236823
28.41 1.12916 0.333849 1.16066 0.236823
28.44 1.12872 0.336654 1.16066 0.236823
28.47 1.12829 0.3394 1.16066 0.236823
28.5 1.12787 0.342088 1.16066 0.236823
28.53 1.12747 0.344715 1.16066 0.236823
28.56 1.12708 0.34728 1.16066 0.236823
28.59 1.12671 0.349783 1.16066 0.236823
28.62 1.12635 0.352223 1.16066 0.236823
28.65 1.126 0.354599 1.16066 0.236823
28.68 1.12567 0.35691 1.16066 0.236823
28.71 1.12536 0.359155 1.16066 0.236823
28.74 1.12506 0.361334 1.16066 0.236823
28.77 1.12477 0.363447 1.16066 0.236823
28.8 1.1245 0.365493 1.16066 0.236823
28.83 1.12425 0.367472 1.16066 0.236823
28.86 1.12401 0.369384 1.16066 0.236823
28.89 1.12378 0.371228 1.16066 0.236823
28.92 1.12357 0.373004 1.16066 0.236823
28.95 1.12338 0.374713 1.16066 0.236823
28.98 1.12319 0.376354 1.16066 0.236823
29.01 1.12303 0.377927 1.16066 0.236823
29.04 1.12287 0.379433 1.16066 0.236823
29.07 1.12274 0.380871 1.16066 0.236823
29.1 1.12261 0.382243 1.16066 0.236823
29.13 1.1225 0.383547 1.16066 0.236823
29.16 1.12241 0.384785 1.16066 0.236823
29.19 1.12232 0.385956 1.16066 0.236823
29.22 1.12225 0.387061 1.16066 0.236823
29.25 1.1222 0.388101 1.16066 0.236823
29.28 1.12216 0.389076 1.16066 0.236823
29.31 1.12213 0.389986 1.16066 0.236823
29.34 1.12212 0.390831 1.16066 0.236823
29.37 1.12212 0.391613 1.16066 0.236823
29.4 1.12213 0.392331 1.16066 0.236823
29.43 1.12215 0.392987 1.16066 0.236823
29.46 1.12219 0.39358 1.16066 0.236823
29.49 1.12224 0.394111 1.16066 0.236823
29.52 1.12231 0.39458 1.16066 0.236823
29.55 1.12238 0.394989 1.16066 0.236823
29.58 1.12247 0.395338 1.16066 0.236823
29.61 1.12257 0.395626 1.16066 0.236823
29.64 1.12269 0.395855 1.16066 0.236823
29.67 1.12281 0.396026 1.16066 0.236823
29.7 1.12295 0.396138 1.16066 0.236823
29.73 1.1231 0.396191 1.16066 0.236823
29.76 1.12326 0.396188 1.16066 0.236823
29.79 1.12344 0.396128 1.16066 0.236823
29.82 1.12362 0.396011 1.16066 0.236823
29.85 1.12382 0.395838 1.16066 0.236823
29.88 1.12403 0.395609 1.16066 0.236823
29.91 1.12425 0.395324 1.16066 0.236823
29.94 1.12449 0.394985 1.16066 0.236823
29.97 1.12473 0.394592 1.16066 0.236823
30 1.12499 0.394143 1.16066 0.236823

